Quantifying Explainable AI-introduced signal noise on ECG data with Spectral Entropy

Explainability techniques are used to assess the output of various deep learning models. This is especially true in healthcare, where models need to be trusted and decisions justified. Explainability (XAI) tools use heuristics which often add signal noise to the explanation "core". It is not always obvious what is signal from the model and what is noise from the XAI. We propose the use of spectral entropy as a measure of noise in XAI output. We demonstrate its usefulness in the context of classifying arrhythmias in an ECG dataset with different post hoc explainability techniques.

==> images/dl.csv <==
x, y
0, 0.00024080686853267252
1, 0.0
2, 0.0
3, 0.0008430604939348996
4, 0.0007441728375852108
5, 0.0005237173172645271
6, 0.0005880870157852769
7, 0.00011576225369935855
8, 0.0017718274611979723
9, 0.0006403313018381596
10, 0.0
11, 0.0
12, 0.0
13, 0.0010414501884952188
14, 0.0
15, 0.00027047391631640494
16, 0.0
17, 0.0
18, 0.0
19, 0.0014456167118623853
20, 0.001959912944585085
21, 0.001444186782464385
22, 0.0
23, 0.002551077166572213
24, 0.0015745236305519938
25, 0.0020486421417444944
26, 0.002049057511612773
27, 0.0
28, 0.0
29, 0.0
30, 0.0
31, 0.0
32, 0.0
33, 0.0
34, 4.49932886112947e-05
35, 0.0
36, 0.0
37, 0.00012268064892850816
38, 0.0
39, 0.0
40, 0.0
41, 5.7903493143385276e-05
42, 0.0005123363225720823
43, 0.0
44, 0.0
45, 0.0
46, 0.00010214903886662796
47, 5.21065112479846e-06
48, 0.0001593132474226877
49, 0.00022391605307348073
50, 0.0
51, 0.0
52, 0.0006652213633060455
53, 0.00028078025206923485
54, 0.0
55, 0.0
56, 0.0
57, 0.0
58, 0.0
59, 0.0
60, 0.0
61, 0.0
62, 0.0
63, 0.0
64, 0.0
65, 0.0
66, 0.0
67, 0.0
68, 0.004844393581151962
69, 0.0
70, 0.0
71, 0.0
72, 0.01171313226222992
73, 0.0031683200504630804
74, 0.0
75, 0.017733199521899223
76, 0.022180624306201935
77, 0.007449607830494642
78, 0.0
79, 0.05446569249033928
80, 0.010829969309270382
81, 0.013797013089060783
82, 0.012433656491339207
83, 0.005189380142837763
84, 0.0004294723039492965
85, 0.0
86, 0.0036798682995140553
87, 4.790796810993925e-05
88, 0.0
89, 1.3589261698143673e-06
90, 0.0
91, 0.0
92, 0.0011972537031397223
93, 0.00042576511623337865
94, 0.0
95, 0.0
96, 0.0019502050708979368
97, 0.0
98, 0.0
99, 0.0
100, 0.00012012010847683996
101, 0.0
102, 0.00012160807818872854
103, 0.0
104, 0.0
105, 0.0005924851284362376
106, 0.0014036871725693345
107, 0.0
108, 0.0
109, 0.0
110, 0.0
111, 0.0
112, 0.0
113, 0.00032969150925055146
114, 0.0011950666084885597
115, 0.0
116, 0.0
117, 0.0
118, 0.0008347558323293924
119, 0.0
120, 0.0
121, 0.0
122, 0.0
123, 0.0013922498328611255
124, 0.0017052541952580214
125, 0.0009332107147201896
126, 0.0
127, 0.0007844616193324327
128, 0.0
129, 0.0
130, 0.0
131, 0.0
132, 0.0
133, 0.0
134, 7.410794933093712e-05
135, 0.00012274512846488506
136, 0.0010362324537709355
137, 0.0018758304649963975
138, 0.0005419752560555935
139, 0.0
140, 0.002345660701394081
141, 0.0
142, 0.0
143, 0.0
144, 0.0
145, 0.0
146, 0.0
147, 0.0
148, 0.0012807741295546293
149, 0.0
150, 0.0
151, 0.0
152, 0.0
153, 0.0017421927768737078
154, 0.000729242863599211
155, 0.0007210854673758149
156, 0.0
157, 0.000535818631760776
158, 0.0
159, 0.00021274159371387213
160, 0.0
161, 0.0
162, 0.0
163, 0.0
164, 0.0
165, 0.0
166, 0.0
167, 0.0
168, 0.0
169, 0.0
170, 0.00046972898417152464
171, 0.0019535080064088106
172, 0.00019274401711300015
173, 0.0
174, 0.0
175, 0.0033772350288927555
176, 0.0
177, 0.0012867257464677095
178, 0.002462135860696435
179, 0.0003247821587137878
180, 0.0
181, 0.00815961416810751
182, 0.004119547549635172
183, 0.0025076379533857107
184, 9.997824236052111e-05
185, 0.0038835760205984116
186, 0.004433839116245508
187, 0.002159389667212963
188, 0.009526507928967476
189, 0.008178477175533772
190, 0.0026351772248744965
191, 0.002336598699912429
192, 0.004946438129991293
193, 0.0007263483130373061
194, 0.009630057029426098
195, 0.00568725261837244
196, 0.0
197, 0.0
198, 0.008125768043100834
199, 0.0
200, 0.0
201, 0.003219048725441098
202, 0.0
203, 0.0
204, 0.006345685571432114
205, 0.0
206, 0.0
207, 0.003897798014804721
208, 0.004038120154291391
209, 0.0
210, 0.0
211, 0.0006192307337187231
212, 0.0003027164493687451
213, 0.0009200810454785824
214, 0.0
215, 0.001081666792742908
216, 0.001868978375568986
217, 5.1607497880468145e-05
218, 0.0004843964707106352
219, 9.866752952802926e-05
220, 0.0
221, 0.0
222, 0.0004105587722733617
223, 0.00019751780200749636
224, 0.0
225, 0.00016146777488756925
226, 0.0
227, 2.6353207431384362e-05
228, 0.00014433593605645
229, 0.0
230, 0.0003465547342784703
231, 0.00010361792374169454
232, 0.0
233, 0.0004729748470708728
234, 3.770912007894367e-05
235, 0.0006919776205904782
236, 0.0
237, 0.0003319957759231329
238, 0.000676719646435231
239, 0.0
240, 0.0
241, 0.0009930857922881842
242, 0.0010078054619953036
243, 0.0009189476841129363
244, 0.0
245, 0.0
246, 0.001356731285341084
247, 0.0
248, 0.0
249, 0.00014122940774541348
250, 0.0
251, 0.0
252, 0.0
253, 0.0
254, 0.0011600750731304288
255, 0.0
256, 0.0
257, 0.0
258, 0.0012075642589479685
259, 0.0
260, 0.0
261, 0.0
262, 0.0
263, 0.0007498619379475713
264, 0.00048203911865130067
265, 0.0
266, 0.0009765942813828588
267, 0.0
268, 0.0
269, 0.0
270, 0.0006898610154166818
271, 0.0
272, 0.0
273, 0.0
274, 0.0
275, 0.0
276, 0.0
277, 0.0
278, 0.0
279, 0.0027873809449374676
280, 0.0032989755272865295
281, 0.0
282, 0.0
283, 0.0
284, 0.0006015895633026958
285, 0.0004863100766669959
286, 0.0
287, 0.0
288, 0.0
289, 0.0
290, 0.0
291, 0.0
292, 0.0007749123615212739
293, 0.001219540135934949
294, 0.0
295, 0.0014549625338986516
296, 0.0009023394086398184
297, 0.0
298, 0.0
299, 0.0
300, 0.0
301, 0.0006596596795134246
302, 0.0
303, 0.0
304, 0.0
305, 0.0
306, 0.00019574402540456504
307, 0.0
308, 5.069677354185842e-05
309, 0.0
310, 0.0
311, 0.0
312, 0.0
313, 2.278161446156446e-05
314, 0.0
315, 0.0004132429894525558
316, 0.0014231192180886865
317, 0.0010546811390668154
318, 0.0
319, 0.0024219313636422157
320, 0.0013917942997068167
321, 0.0007356355199590325
322, 0.0
323, 0.002584792673587799
324, 0.0006389280315488577
325, 0.0007848123204894364
326, 0.002590656280517578
327, 0.0
328, 0.0
329, 0.0
330, 0.0
331, 0.0
332, 0.0008099239785224199
333, 0.0
334, 0.0
335, 0.0
336, 0.0009851112263277173
337, 0.0
338, 0.0003201902727596462
339, 0.0
340, 0.0
341, 0.0
342, 0.0
343, 0.0
344, 0.0
345, 0.0
346, 0.0
347, 0.0
348, 0.001926103956066072
349, 0.0
350, 0.0
351, 0.0
352, 0.0
353, 0.0
354, 0.0
355, 0.0
356, 0.0
357, 0.0021665438544005156
358, 0.0
359, 0.0
360, 0.0
361, 0.0
362, 0.0023014291655272245
363, 0.0
364, 0.0
365, 0.00015568251546937972
366, 0.0007795324199832976
367, 0.0005052855121903121
368, 0.0
369, 0.0005795551114715636
370, 0.0012132764095440507
371, 0.0013280778657644987
372, 0.0
373, 0.0
374, 0.0019814649131149054
375, 0.0010455866577103734
376, 0.0
377, 0.001888495753519237
378, 0.0
379, 0.0
380, 0.0
381, 0.00027935588150285184
382, 0.0014931156765669584
383, 0.0
384, 0.0
385, 0.0
386, 0.0023304440546780825
387, 0.0
388, 0.0
389, 0.0
390, 0.0
391, 0.0
392, 0.0012155447620898485
393, 0.0
394, 0.0
395, 0.0
396, 0.002594724064692855
397, 0.0
398, 0.0
399, 0.0
400, 0.0
401, 0.0005345220561139286
402, 0.0
403, 0.0
404, 0.0018251393921673298
405, 0.0022236902732402086
406, 0.0018424433656036854
407, 0.011372129432857037
408, 0.005372034385800362
409, 0.0
410, 0.0
411, 0.008073525503277779
412, 0.00396671611815691
413, 0.006406120024621487
414, 0.001688809017650783
415, 0.0
416, 0.00012227905972395092
417, 0.0036818988155573606
418, 0.0
419, 0.0
420, 0.005490915849804878
421, 0.0051591363735497
422, 0.0
423, 0.02632964961230755
424, 0.015060588717460632
425, 0.014223286882042885
426, 0.017511527985334396
427, 0.012128500267863274
428, 0.04319506511092186
429, 0.03030887246131897
430, 0.02695663645863533
431, 0.0
432, 0.0
433, 0.0016899206675589085
434, 0.0
435, 0.007591545581817627
436, 0.0
437, 0.010845469310879707
438, 0.007905486971139908
439, 0.010007344186306
440, 0.014746474102139473
441, 0.0
442, 0.0
443, 0.0
444, 0.0
445, 0.0010808371007442474
446, 0.0
447, 0.0
448, 0.0
449, 0.0
450, 0.0
451, 0.0
452, 0.002810913138091564
453, 0.0
454, 0.0
455, 0.0004781097813975066
456, 0.0
457, 0.00018090549565386027
458, 0.0
459, 0.0
460, 0.000821609515696764
461, 0.00032944322447292507
462, 0.0
463, 0.0
464, 0.0023387556429952383
465, 0.0
466, 0.0
467, 0.0
468, 0.0
469, 0.0
470, 0.0
471, 0.0
472, 0.0
473, 0.0
474, 0.032463494688272476
475, 0.0
476, 0.0
477, 0.0
478, 0.0
479, 0.0
480, 0.0
481, 0.08169133961200714
482, 0.0
483, 0.07267308235168457
484, 0.008788679726421833
485, 0.08246465027332306
486, 0.0
487, 0.08528444916009903
488, 0.1117146760225296
489, 0.13426537811756134
490, 0.058812081813812256
491, 0.02071320451796055
492, 0.0
493, 0.0
494, 0.00326835410669446
495, 0.0
496, 0.0
497, 0.0
498, 0.0
499, 0.0
500, 0.004692167043685913
501, 0.0
502, 0.0
503, 0.0
504, 0.0
505, 0.003532614093273878
506, 0.005173692014068365
507, 0.0
508, 0.0
509, 0.0
510, 0.0
511, 0.0
512, 0.0
513, 0.003500972408801317
514, 0.002186467871069908
515, 0.0
516, 0.0036293643061071634
517, 0.0
518, 0.0029728065710514784
519, 0.0
520, 0.0
521, 0.0
522, 0.003750830190256238
523, 0.0
524, 0.0
525, 0.003007376566529274
526, 0.0158236101269722
527, 0.0
528, 0.0
529, 0.0
530, 0.0
531, 0.004891077522188425
532, 0.0
533, 0.0
534, 0.002198493806645274
535, 0.0
536, 0.0
537, 0.00234019267372787
538, 0.0002870867610909045
539, 0.0009592382702976465
540, 0.004367015790194273
541, 0.0
542, 0.0019526721443980932
543, 0.0
544, 0.0
545, 0.0
546, 0.0
547, 0.0
548, 0.0
549, 0.0019066410604864359
550, 0.010932628996670246
551, 0.0
552, 0.0016706590540707111
553, 0.0006429969798773527
554, 0.0008271047845482826
555, 0.004145835526287556
556, 0.0023831420112401247
557, 0.006458680145442486
558, 0.0036715571768581867
559, 0.0017831474542617798
560, 0.0
561, 0.005841607693582773
562, 0.0030401148833334446
563, 0.0008816508343443274
564, 0.0
565, 0.0
566, 0.0004937517805956304
567, 0.0
568, 0.0059072705917060375
569, 0.0
570, 0.0003477080899756402
571, 0.004936585668474436
572, 0.0184631384909153
573, 0.0
574, 0.0
575, 0.013067778199911118
576, 0.001671540318056941
577, 0.006280901376157999
578, 0.00377503945492208
579, 0.0
580, 0.0027500817086547613
581, 0.004986361600458622
582, 0.011345150880515575
583, 0.008663945831358433
584, 0.0004938142956234515
585, 0.005636005662381649
586, 0.0007167449803091586
587, 0.004111438989639282
588, 0.018338369205594063
589, 0.01760607399046421
590, 0.002243377733975649
591, 0.0
592, 0.0
593, 0.00041266277548857033
594, 0.00167523929849267
595, 0.0
596, 0.0
597, 0.03179861977696419
598, 0.022808706387877464
599, 0.011574072763323784
600, 0.04987479746341705
601, 0.0
602, 0.026009129360318184
603, 0.02857983484864235
604, 0.02548549324274063
605, 0.0
606, 0.0
607, 0.01719767600297928
608, 0.0
609, 0.020240217447280884
610, 0.0
611, 0.01563934050500393
612, 0.03204246237874031
613, 0.008324588648974895
614, 0.0
615, 8.270465332316235e-05
616, 0.0052105444483459
617, 0.0
618, 0.004487105179578066
619, 0.0
620, 0.0
621, 0.0
622, 0.0013208757154643536
623, 0.0
624, 0.0
625, 0.0
626, 0.0003445040201768279
627, 8.710278052603826e-05
628, 0.0
629, 0.0
630, 0.0
631, 0.00023788549879100174
632, 0.0026940321549773216
633, 0.00010471574933035299
634, 0.0
635, 0.0008609932265244424
636, 4.905605601379648e-05
637, 0.0
638, 0.003743478562682867
639, 0.0
640, 0.0
641, 0.0
642, 0.004419400822371244
643, 0.0
644, 0.0
645, 0.0
646, 0.003183287801221013
647, 0.0
648, 0.0
649, 0.0
650, 0.0
651, 0.0
652, 0.0
653, 0.0
654, 0.0
655, 0.0
656, 0.0
657, 0.0
658, 0.0
659, 0.0
660, 0.0
661, 0.0
662, 0.0
663, 0.0
664, 0.0005812050658278167
665, 0.0
666, 0.0
667, 0.0
668, 0.0012801708653569221
669, 0.0010727947810664773
670, 0.0
671, 0.002087616128847003
672, 0.0017054659547284245
673, 0.0
674, 0.0006625292007811368
675, 0.0011453763581812382
676, 0.0011018802179023623
677, 0.0017191121587529778
678, 0.0007853541173972189
679, 0.00421180110424757
680, 0.0011216042330488563
681, 0.0006892050732858479
682, 0.00042195344576612115
683, 0.0006267849239520729
684, 0.0
685, 0.0
686, 0.0016984797548502684
687, 0.0
688, 0.0
689, 0.0
690, 0.0
691, 0.0
692, 0.00032875515171326697
693, 0.0
694, 0.0
695, 0.0
696, 0.0009131185943260789
697, 0.0
698, 0.0
699, 0.0
700, 0.001233755494467914
701, 0.0
702, 0.0
703, 0.0
704, 0.0
705, 0.0
706, 0.0
707, 0.0
708, 0.0012899358989670873
709, 0.0002028774470090866
710, 0.0
711, 0.00021924704196862876
712, 0.0
713, 0.0
714, 0.0
715, 0.0
716, 0.002114806557074189
717, 0.0
718, 0.0
719, 0.0007955944747664034
720, 0.0010868310928344727
721, 0.0
722, 0.001304128672927618
723, 0.0
724, 0.0
725, 0.0004544310795608908
726, 0.0
727, 0.001119301188737154
728, 0.0
729, 0.0
730, 0.002097716089338064
731, 0.0012687861453741789
732, 0.0
733, 0.0
734, 0.0038194386288523674
735, 0.0
736, 0.0
737, 0.0
738, 0.0
739, 0.0007444602088071406
740, 0.0
741, 0.0
742, 0.0006448080530390143
743, 0.0
744, 0.0
745, 0.0
746, 0.0
747, 0.0
748, 0.004457767587155104
749, 0.0
750, 0.0
751, 0.0
752, 0.003777718637138605
753, 0.0
754, 0.0
755, 0.0
756, 0.0025894707068800926
757, 0.0
758, 0.0
759, 0.0
760, 0.0
761, 0.0
762, 0.0
763, 0.0
764, 0.0
765, 0.0
766, 0.0
767, 0.0
768, 0.0
769, 0.0
770, 0.0
771, 0.0
772, 0.005371508188545704
773, 0.0013450501719489694
774, 0.0
775, 0.0035181515850126743
776, 0.0
777, 0.0
778, 0.0004072253650519997
779, 0.0005833149189129472
780, 0.0
781, 0.01545103918761015
782, 0.0033550856169313192
783, 0.007129202596843243
784, 0.007520326878875494
785, 0.0008422915125265718
786, 0.013192983344197273
787, 0.014180866070091724
788, 0.0064133163541555405
789, 0.0
790, 0.0
791, 0.006729640997946262
792, 0.0
793, 0.010304824449121952
794, 0.0
795, 0.004537421278655529
796, 0.011635852977633476
797, 0.0
798, 0.007808430586010218
799, 0.009802501648664474
800, 0.0
801, 0.0054687135852873325
802, 0.0
803, 0.004372461698949337
804, 0.0
805, 0.03810105472803116
806, 0.0
807, 0.0221625417470932
808, 0.03912777826189995
809, 0.01942531205713749
810, 0.03518311306834221
811, 0.05782618373632431
812, 0.03195353224873543
813, 0.0
814, 0.010900957509875298
815, 0.012530394829809666
816, 0.0
817, 0.0027184798382222652
818, 0.0
819, 0.012976346537470818
820, 0.025669442489743233
821, 0.01910977065563202
822, 0.0
823, 0.024984387680888176
824, 0.022583646699786186
825, 0.0
826, 0.0
827, 0.0
828, 0.0
829, 0.0
830, 0.0
831, 0.0
832, 0.0008352232398465276
833, 0.0
834, 0.0
835, 0.0
836, 0.001442906097508967
837, 0.00040273534250445664
838, 0.0
839, 0.0
840, 0.0
841, 0.0
842, 0.0
843, 0.0006390961934812367
844, 0.0
845, 0.0
846, 0.0
847, 0.0
848, 0.009475059807300568
849, 0.0
850, 0.0
851, 0.0
852, 0.0
853, 0.0
854, 0.0
855, 0.0
856, 0.0
857, 0.0
858, 0.03966771438717842
859, 0.0
860, 0.0
861, 0.0
862, 0.0
863, 0.0
864, 0.0
865, 0.14057129621505737
866, 0.0
867, 0.08792217075824738
868, 0.009030750021338463
869, 0.11484720557928085
870, 0.0
871, 0.31159719824790955
872, 0.19563478231430054
873, 0.14423613250255585
874, 0.13756565749645233
875, 0.03573541343212128
876, 0.0
877, 0.016256852075457573
878, 0.017925461754202843
879, 0.0
880, 0.0
881, 0.0
882, 0.0
883, 0.0
884, 0.007263013627380133
885, 0.0
886, 0.0
887, 0.0
888, 0.0
889, 0.0
890, 0.007041545584797859
891, 0.0
892, 0.0
893, 0.0
894, 0.0
895, 0.0
896, 0.0
897, 0.0
898, 0.016575153917074203
899, 0.0
900, 0.0
901, 0.0
902, 0.0
903, 0.0
904, 0.0
905, 0.0
906, 0.0027382089756429195
907, 0.0
908, 0.0
909, 0.0
910, 0.0
911, 0.005011447239667177
912, 0.0
913, 0.0
914, 0.0
915, 0.0034051246475428343
916, 0.006559217814356089
917, 0.0034873411059379578
918, 0.0
919, 0.0009515225538052619
920, 0.009207445196807384
921, 0.010724139399826527
922, 0.012042886577546597
923, 0.013739499263465405
924, 0.0
925, 0.006863605231046677
926, 0.014222557656466961
927, 0.0
928, 0.0
929, 0.0
930, 0.001221653539687395
931, 0.0
932, 0.0
933, 0.0
934, 0.0024127643555402756
935, 0.0
936, 0.0
937, 0.0
938, 0.0
939, 0.00888691283762455
940, 0.021213706582784653
941, 0.013526767492294312
942, 0.0
943, 0.008698192425072193
944, 0.0
945, 0.007554864510893822
946, 0.007083996664732695
947, 0.0
948, 0.0
949, 0.0
950, 0.016009420156478882
951, 0.0
952, 0.006371479481458664
953, 0.0
954, 0.0
955, 0.008577554486691952
956, 0.021129295229911804
957, 0.0
958, 0.0
959, 0.023142119869589806
960, 0.002364938613027334
961, 0.010072952136397362
962, 0.005343972705304623
963, 0.0
964, 0.0
965, 0.005784622393548489
966, 0.02307121269404888
967, 0.016948027536273003
968, 0.0
969, 0.01461836602538824
970, 0.012310370802879333
971, 0.015869487076997757
972, 0.02899571694433689
973, 0.01911270059645176
974, 0.022815236821770668
975, 0.0
976, 0.0
977, 0.007932018488645554
978, 0.02984772063791752
979, 0.0
980, 0.0
981, 0.038980916142463684
982, 0.05220182240009308
983, 0.0
984, 0.04110775515437126
985, 0.0
986, 0.045456480234861374
987, 0.041119493544101715
988, 0.037787146866321564
989, 0.0
990, 0.0
991, 0.06379759311676025
992, 0.02100098691880703
993, 0.01085860189050436
994, 0.0
995, 0.02949998341500759
996, 0.06077789142727852
997, 0.01727699488401413
998, 0.0
999, 0.0
1000, 0.01297936774790287
1001, 0.0010616142535582185
1002, 0.0011468990705907345
1003, 0.0
1004, 0.0
1005, 0.0
1006, 0.0
1007, 0.0029041045345366
1008, 0.0033148096408694983
1009, 0.0
1010, 0.0
1011, 0.0007334204274229705
1012, 0.0033032225910574198
1013, 0.0014668088406324387
1014, 0.0
1015, 0.0
1016, 0.007365020923316479
1017, 0.0
1018, 0.0
1019, 0.0011675612768158317
1020, 0.0009036381961777806
1021, 0.0038658762350678444
1022, 0.0
1023, 0.0015362600097432733
1024, 0.004671114031225443
1025, 0.0
1026, 0.0028324960730969906
1027, 0.005600122269243002
1028, 0.00013495967141352594
1029, 0.0041359299793839455
1030, 0.0010469908593222499
1031, 0.006795682478696108
1032, 0.0013948711566627026
1033, 0.005446499679237604
1034, 0.0
1035, 0.006824444979429245
1036, 0.008488891646265984
1037, 0.002031482756137848
1038, 0.009859786368906498
1039, 0.0007892815629020333
1040, 0.0
1041, 0.0036437660455703735
1042, 0.0009189124684780836
1043, 0.0015238075284287333
1044, 0.0
1045, 0.0013653832720592618
1046, 0.0
1047, 0.0
1048, 0.0014735751319676638
1049, 0.0
1050, 0.00041903380770236254
1051, 0.0
1052, 0.001182824606075883
1053, 0.0
1054, 0.00026617685216479003
1055, 0.0
1056, 0.003562376368790865
1057, 0.0
1058, 0.0007246700115501881
1059, 0.0009377069072797894
1060, 0.001604788238182664
1061, 0.0
1062, 0.0026784883812069893
1063, 0.0
1064, 0.0014343918301165104
1065, 0.0
1066, 0.0
1067, 0.0
1068, 0.0
1069, 0.0
1070, 0.003184924367815256
1071, 0.0
1072, 0.0
1073, 0.0
1074, 0.0021600541658699512
1075, 0.0
1076, 0.0
1077, 0.0
1078, 0.0
1079, 0.0
1080, 0.0
1081, 0.0
1082, 0.0
1083, 0.0042688376270234585
1084, 0.008080057799816132
1085, 0.0
1086, 0.0
1087, 0.0
1088, 0.0034611583687365055
1089, 0.0
1090, 0.0
1091, 0.0
1092, 0.0
1093, 0.0
1094, 0.0
1095, 0.004012805875390768
1096, 0.0022037236485630274
1097, 0.0
1098, 0.0
1099, 0.0
1100, 0.005225152242928743
1101, 0.0
1102, 0.0
1103, 0.0005269474349915981
1104, 0.0
1105, 0.0
1106, 0.0
1107, 0.0
1108, 0.0022868697997182608
1109, 0.0
1110, 0.0
1111, 0.0009666000842116773
1112, 0.0022305012680590153
1113, 0.0
1114, 0.0
1115, 0.0005622485768981278
1116, 0.0010170155437663198
1117, 0.0026050179731100798
1118, 0.0
1119, 0.0014805219834670424
1120, 0.0
1121, 0.0009556455770507455
1122, 0.004342032130807638
1123, 0.004477562848478556
1124, 0.0
1125, 0.0
1126, 0.0018553660484030843
1127, 0.0
1128, 0.0
1129, 0.002610903698951006
1130, 0.0
1131, 0.0
1132, 0.0
1133, 0.004160504788160324
1134, 0.003286015009507537
1135, 0.0
1136, 0.0005807054112665355
1137, 0.0
1138, 0.003708452917635441
1139, 0.002197918714955449
1140, 0.006467100698500872
1141, 0.0
1142, 0.0
1143, 0.0007448389078490436
1144, 0.0
1145, 0.0
1146, 0.0
1147, 0.0
1148, 0.0007290912326425314
1149, 0.0
1150, 0.0
1151, 0.0
1152, 0.0
1153, 0.0
1154, 0.0
1155, 0.0
1156, 0.0024847646709531546
1157, 0.0011918311938643456
1158, 0.0
1159, 0.0
1160, 0.0003145872615277767
1161, 0.0
1162, 0.0
1163, 0.0
1164, 0.0
1165, 0.0
1166, 0.0
1167, 0.002121557481586933
1168, 0.0042051831260323524
1169, 0.0
1170, 0.0
1171, 0.0
1172, 0.005912093445658684
1173, 0.0
1174, 0.0
1175, 0.0
1176, 0.0017349293921142817
1177, 0.0007645203149877489
1178, 0.0
1179, 0.0
1180, 0.0006571720005013049
1181, 0.0
1182, 0.0
1183, 0.0
1184, 0.007073629647493362
1185, 0.0
1186, 0.0
1187, 0.008960721082985401
1188, 0.01399204507470131
1189, 0.0
1190, 0.0
1191, 0.0009688962018117309
1192, 0.004663780797272921
1193, 0.0
1194, 0.0
1195, 0.0
1196, 0.0
1197, 0.012021697126328945
1198, 0.0
1199, 0.0008673988631926477
1200, 0.0
1201, 0.014353404752910137
1202, 0.0031918901950120926
1203, 0.014510927721858025
1204, 0.006605525501072407
1205, 0.030791036784648895
1206, 0.011369874700903893
1207, 0.029440371319651604
1208, 0.037230659276247025
1209, 0.0
1210, 0.0
1211, 0.002128555439412594
1212, 0.007302422076463699
1213, 0.005926080048084259
1214, 0.008154655806720257
1215, 0.000998654286377132
1216, 0.0
1217, 0.0
1218, 0.005748022347688675
1219, 0.003945597447454929
1220, 0.00047734082909300923
1221, 0.004080975893884897
1222, 0.0
1223, 0.012131496332585812
1224, 0.009725433774292469
1225, 0.0017380715580657125
1226, 0.0025921196211129427
1227, 0.0
1228, 0.0
1229, 0.00033425199217163026
1230, 0.0
1231, 0.0
1232, 0.006787435617297888
1233, 0.0
1234, 0.0
1235, 0.0
1236, 0.005297634284943342
1237, 0.0
1238, 0.0
1239, 0.0
1240, 0.0
1241, 0.0
1242, 0.0
1243, 0.0008874662453308702
1244, 0.0
1245, 0.0
1246, 0.0
1247, 0.0
1248, 0.0
1249, 0.0
1250, 0.0
1251, 0.0
1252, 0.0
1253, 0.0
1254, 0.03225430101156235
1255, 0.0
1256, 0.0
1257, 0.0
1258, 0.0
1259, 0.0583028569817543
1260, 0.0
1261, 0.2680295705795288
1262, 0.0
1263, 0.3874770700931549
1264, 0.22325612604618073
1265, 0.4524438679218292
1266, 0.09808330982923508
1267, 0.374111533164978
1268, 0.3137317895889282
1269, 0.0
1270, 0.14328323304653168
1271, 0.0
1272, 0.0
1273, 0.0
1274, 0.012215990573167801
1275, 0.0
1276, 0.0
1277, 0.0
1278, 0.0
1279, 0.0
1280, 0.0
1281, 0.0
1282, 0.018301477655768394
1283, 0.0
1284, 0.0
1285, 0.0
1286, 0.0
1287, 0.0
1288, 0.0
1289, 0.0016652592457830906
1290, 0.008401565253734589
1291, 0.0
1292, 0.0
1293, 0.0
1294, 0.0
1295, 0.012169625610113144
1296, 0.0
1297, 0.0
1298, 0.000535301398485899
1299, 0.0007443127688020468
1300, 0.0
1301, 0.0
1302, 0.0
1303, 0.0
1304, 0.02378213405609131
1305, 0.0
1306, 0.0
1307, 0.0013644588179886341
1308, 0.017504412680864334
1309, 0.0
1310, 0.0
1311, 0.006080197636038065
1312, 0.0
1313, 0.0
1314, 0.0
1315, 0.0
1316, 0.0
1317, 0.021355239674448967
1318, 0.051414839923381805
1319, 0.007898525334894657
1320, 0.0
1321, 0.0
1322, 0.034672290086746216
1323, 0.01488201878964901
1324, 0.0
1325, 0.010916483588516712
1326, 0.0
1327, 0.0
1328, 0.0
1329, 0.0021970912348479033
1330, 0.0034551469143480062
1331, 0.0
1332, 0.0
1333, 0.0
1334, 0.011731323786079884
1335, 0.0
1336, 0.012209615670144558
1337, 0.0
1338, 0.0
1339, 0.0
1340, 0.0020639675203710794
1341, 0.0
1342, 0.0
1343, 0.010225454345345497
1344, 0.0
1345, 0.0
1346, 0.0
1347, 0.0
1348, 0.0
1349, 0.0
1350, 0.0
1351, 0.0
1352, 0.0
1353, 0.0
1354, 0.0
1355, 0.0
1356, 0.030522389337420464
1357, 0.00903412140905857
1358, 0.0
1359, 0.05033006891608238
1360, 0.0
1361, 0.050573237240314484
1362, 0.0432434044778347
1363, 0.0032754275016486645
1364, 0.000995103269815445
1365, 0.033296383917331696
1366, 0.02880009450018406
1367, 0.0461396798491478
1368, 0.0051878467202186584
1369, 0.10317099839448929
1370, 0.07871048897504807
1371, 0.03944074735045433
1372, 0.13867776095867157
1373, 0.028709042817354202
1374, 0.11732549220323563
1375, 0.07825260609388351
1376, 0.0
1377, 0.03768331557512283
1378, 0.010067638009786606
1379, 0.04032529145479202
1380, 0.0
1381, 0.013999599032104015
1382, 0.03815070539712906
1383, 0.026786725968122482
1384, 0.06501703709363937
1385, 0.0022805724292993546
1386, 0.0
1387, 0.00014133061631582677
1388, 0.0
1389, 0.0
1390, 0.0
1391, 0.03541789948940277
1392, 0.032608870416879654
1393, 0.006953435949981213
1394, 0.0015194846782833338
1395, 0.007084836717694998
1396, 7.034456211840734e-05
1397, 0.015590188093483448
1398, 0.0
1399, 0.012233102694153786
1400, 0.023224549368023872
1401, 0.0
1402, 0.0
1403, 0.0004044780507683754
1404, 0.004419723991304636
1405, 0.0019231741316616535
1406, 0.0
1407, 0.004043989349156618
1408, 0.0034974219743162394
1409, 0.001447824644856155
1410, 0.0
1411, 0.0077246371656656265
1412, 0.006794110406190157
1413, 0.005370710510760546
1414, 0.0011098913382738829
1415, 0.011821971274912357
1416, 0.0023985060397535563
1417, 0.012790602631866932
1418, 0.011641930788755417
1419, 0.0027519441209733486
1420, 0.0
1421, 0.00036915173404850066
1422, 0.013337912037968636
1423, 0.005085021257400513
1424, 0.0012820116244256496
1425, 0.0042539252899587154
1426, 0.0024037095718085766
1427, 0.0028702812269330025
1428, 0.0
1429, 0.0
1430, 0.005235262680798769
1431, 0.0
1432, 0.0018369206227362156
1433, 0.0017444242257624865
1434, 0.0041679563000798225
1435, 0.0
1436, 0.0
1437, 0.0
1438, 0.007363070268183947
1439, 0.0
1440, 0.0
1441, 0.0
1442, 0.0
1443, 0.006709279026836157
1444, 0.008319529704749584
1445, 0.002073344774544239
1446, 0.0
1447, 0.0
1448, 0.00850418210029602
1449, 0.0
1450, 0.0
1451, 0.0
1452, 0.010460290126502514
1453, 0.0
1454, 0.0
1455, 0.0
1456, 0.002615228993818164
1457, 0.0
1458, 0.0
1459, 0.0
1460, 0.0
1461, 0.0
1462, 0.0
1463, 0.0
1464, 0.0
1465, 0.0
1466, 0.001036921632476151
1467, 0.0
1468, 0.009004714898765087
1469, 0.0
1470, 0.0
1471, 0.0
1472, 0.005546592641621828
1473, 0.0
1474, 0.0
1475, 0.0
1476, 0.0031141701620072126
1477, 0.0
1478, 0.006482311524450779
1479, 0.0
1480, 0.0
1481, 0.0
1482, 0.0035597237292677164
1483, 0.0
1484, 0.0
1485, 0.0
1486, 0.0
1487, 0.0
1488, 0.0016655487706884742
1489, 0.0
1490, 0.0
1491, 0.0
1492, 0.0
1493, 0.005317683331668377
1494, 0.0
1495, 0.0
1496, 0.001257234951481223
1497, 0.0
1498, 0.0
1499, 0.0
1500, 0.004580633249133825
1501, 0.0
1502, 0.0
1503, 0.0
1504, 0.0
1505, 0.0
1506, 0.00017982965800911188
1507, 0.0
1508, 0.0
1509, 0.004515527281910181
1510, 0.0
1511, 0.007857426069676876
1512, 0.0
1513, 0.0
1514, 0.0
1515, 0.0038911576848477125
1516, 0.0
1517, 0.0
1518, 0.0
1519, 0.0
1520, 0.005982507485896349
1521, 0.0
1522, 0.0
1523, 0.0
1524, 0.0
1525, 0.0009821254061535
1526, 0.0036393392365425825
1527, 0.0012568129459396005
1528, 0.0005337763577699661
1529, 0.0005346942343749106
1530, 0.0
1531, 0.003978890832513571
1532, 0.0017420531949028373
1533, 0.0
1534, 0.0
1535, 0.004844182170927525
1536, 0.0
1537, 0.0003817272081505507
1538, 0.0
1539, 0.0026129058096557856
1540, 0.0037268095184117556
1541, 0.0044878884218633175
1542, 0.004568920936435461
1543, 0.00981066096574068
1544, 0.00572895398363471
1545, 0.0
1546, 0.0
1547, 0.0
1548, 0.0
1549, 0.0
1550, 0.0
1551, 0.0
1552, 0.0
1553, 0.0
1554, 0.0
1555, 0.0
1556, 0.0
1557, 0.0
1558, 0.0
1559, 0.0
1560, 0.013541699387133121
1561, 0.0
1562, 0.0
1563, 0.0
1564, 0.010183732956647873
1565, 0.006363813299685717
1566, 0.0
1567, 0.011064048856496811
1568, 0.013670001178979874
1569, 0.003692361293360591
1570, 0.0027119906153529882
1571, 0.037792887538671494
1572, 0.02543134242296219
1573, 0.024784190580248833
1574, 0.008769267238676548
1575, 0.006624975707381964
1576, 0.0
1577, 0.0
1578, 0.0
1579, 0.0
1580, 0.0
1581, 0.0005202581523917615
1582, 0.0
1583, 0.0
1584, 0.0
1585, 0.0
1586, 0.002889033406972885
1587, 0.0
1588, 0.0
1589, 9.41714970394969e-05
1590, 0.0
1591, 0.0
1592, 0.0
1593, 0.0
1594, 0.0
1595, 0.0
1596, 0.0
1597, 0.00723440945148468
1598, 0.0
1599, 0.0
1600, 0.0
1601, 0.0
1602, 0.0018811274785548449
1603, 0.0
1604, 0.00020230277732480317
1605, 0.0
1606, 0.00939568318426609
1607, 0.0
1608, 0.0
1609, 0.0
1610, 0.0
1611, 0.0
1612, 0.0012469528010115027
1613, 0.0017811720026656985
1614, 0.0
1615, 0.0
1616, 0.0
1617, 0.0
1618, 0.0
1619, 0.0010147920111194253
1620, 0.0
1621, 0.0
1622, 0.0
1623, 0.0
1624, 0.0
1625, 0.0
1626, 0.0
1627, 0.00027822627453133464
1628, 0.0
1629, 0.0
1630, 0.0
1631, 0.0
1632, 0.0
1633, 0.0
1634, 0.008901729248464108
1635, 0.012916374951601028
1636, 0.0
1637, 0.039668403565883636
1638, 0.0
1639, 0.03537886217236519
1640, 0.0
1641, 0.029792288318276405
1642, 0.0885487049818039
1643, 0.132333442568779
1644, 0.0
1645, 0.3134971559047699
1646, 0.04424339532852173
1647, 0.06727617979049683
1648, 0.3524119555950165
1649, 0.35805562138557434
1650, 0.44616883993148804
1651, 0.36517763137817383
1652, 0.1330713927745819
1653, 0.0
1654, 0.0
1655, 0.06584972143173218
1656, 0.001582716009579599
1657, 0.013048768043518066
1658, 0.0
1659, 0.014716113917529583
1660, 0.03012147545814514
1661, 0.008963342756032944
1662, 0.0
1663, 0.019722389057278633
1664, 0.013127575628459454
1665, 0.014256218448281288
1666, 0.004609317053109407
1667, 0.00936360377818346
1668, 0.0018834788352251053
1669, 0.0
1670, 0.018022049218416214
1671, 0.0044477880001068115
1672, 0.009835555218160152
1673, 0.0019121060613542795
1674, 0.0
1675, 0.0033543233294039965
1676, 0.0
1677, 0.00805298238992691
1678, 0.005602668505162001
1679, 0.009781350381672382
1680, 0.002290434204041958
1681, 0.0
1682, 0.010339238680899143
1683, 0.010918371379375458
1684, 0.0019730394706130028
1685, 0.006872489117085934
1686, 0.007405371405184269
1687, 0.0020033903419971466
1688, 0.01524555403739214
1689, 0.00030813930789008737
1690, 0.0
1691, 0.0
1692, 0.0
1693, 0.003963666036725044
1694, 0.008376413024961948
1695, 0.008300979621708393
1696, 0.006074029486626387
1697, 0.012806574814021587
1698, 0.0046156360767781734
1699, 0.004046641755849123
1700, 0.007225902285426855
1701, 0.005201207939535379
1702, 0.0
1703, 0.0
1704, 0.021471884101629257
1705, 0.0
1706, 0.0
1707, 0.0
1708, 0.01004331186413765
1709, 0.0
1710, 0.0
1711, 0.0
1712, 0.0
1713, 0.0
1714, 0.0
1715, 0.0
1716, 0.0
1717, 0.0028103727381676435
1718, 0.0005406583077274263
1719, 0.0
1720, 0.004677260760217905
1721, 0.0
1722, 0.0
1723, 0.008582080714404583
1724, 0.0
1725, 0.0
1726, 0.0
1727, 0.0
1728, 0.0
1729, 0.0
1730, 0.0
1731, 0.0
1732, 0.0
1733, 0.0
1734, 0.0
1735, 0.0
1736, 0.0
1737, 0.0
1738, 0.0
1739, 0.0
1740, 0.0
1741, 0.007326018996536732
1742, 0.010049263015389442
1743, 0.0
1744, 0.0
1745, 0.0038170150946825743
1746, 0.008941907435655594
1747, 0.0036531148944050074
1748, 0.015492178499698639
1749, 0.0
1750, 0.0
1751, 0.0
1752, 0.0
1753, 0.0
1754, 0.0
1755, 0.0
1756, 0.0
1757, 0.027688035741448402
1758, 0.0
1759, 0.0
1760, 0.03699830546975136
1761, 0.0
1762, 0.010944163426756859
1763, 0.0
1764, 0.0
1765, 0.02074996568262577
1766, 0.0
1767, 0.0
1768, 0.0
1769, 0.0
1770, 0.0
1771, 0.0
1772, 0.011280435137450695
1773, 0.0
1774, 0.0
1775, 0.0
1776, 0.009946213103830814
1777, 0.0
1778, 0.0020074856001883745
1779, 0.0
1780, 0.0170395877212286
1781, 0.0
1782, 0.0
1783, 0.002409598557278514
1784, 0.0
1785, 0.0
1786, 0.0
1787, 0.0
1788, 0.0
1789, 0.01976005919277668
1790, 0.0
1791, 0.0
1792, 0.0
1793, 0.0
1794, 0.03881401568651199
1795, 0.0
1796, 0.0
1797, 0.0
1798, 0.02969781868159771
1799, 0.0
1800, 0.0
1801, 0.0
1802, 0.0
1803, 0.011485552415251732
1804, 0.015769319608807564
1805, 0.006167753599584103
1806, 0.0
1807, 0.01514358539134264
1808, 0.0
1809, 0.004394167568534613
1810, 0.011614383198320866
1811, 0.009403239004313946
1812, 0.0
1813, 0.039674364030361176
1814, 0.0
1815, 0.03602885827422142
1816, 0.017529603093862534
1817, 0.04024731367826462
1818, 0.0013055902672931552
1819, 0.051724374294281006
1820, 0.05789097771048546
1821, 0.009821129031479359
1822, 0.0
1823, 0.06117969751358032
1824, 0.023660646751523018
1825, 0.03951389342546463
1826, 0.05308474600315094
1827, 0.0
1828, 0.0
1829, 0.0
1830, 0.07440444827079773
1831, 0.02016793005168438
1832, 0.0
1833, 0.03346314653754234
1834, 0.007419525645673275
1835, 0.04631929472088814
1836, 0.0
1837, 0.22865955531597137
1838, 0.050232529640197754
1839, 0.19695231318473816
1840, 0.07759315520524979
1841, 0.3790510296821594
1842, 0.3074817955493927
1843, 0.3969573974609375
1844, 0.2081449329853058
1845, 0.0026887087151408195
1846, 0.030530981719493866
1847, 0.047609832137823105
1848, 0.06165507435798645
1849, 0.046145737171173096
1850, 0.24015599489212036
1851, 0.4077019691467285
1852, 0.31735435128211975
1853, 0.7971509099006653
1854, 0.7469210028648376
1855, 0.808959424495697
1856, 0.29904934763908386
1857, 0.0
1858, 0.3074595630168915
1859, 0.02783745527267456
1860, 0.33845254778862
1861, 0.17897392809391022
1862, 0.03951212763786316
1863, 0.026119746267795563
1864, 0.04308698698878288
1865, 0.08651536703109741
1866, 0.06112559512257576
1867, 0.0
1868, 0.0
1869, 0.0
1870, 0.0
1871, 0.0
1872, 0.0
1873, 0.0
1874, 0.0
1875, 0.0
1876, 0.0
1877, 0.0
1878, 0.0
1879, 0.0
1880, 0.03347324952483177
1881, 0.0
1882, 0.0
1883, 0.0
1884, 0.0
1885, 0.0
1886, 0.0
1887, 0.0
1888, 0.00417908513918519
1889, 0.0
1890, 0.0
1891, 0.0
1892, 0.0
1893, 0.0
1894, 0.0
1895, 0.0
1896, 0.0
1897, 0.0
1898, 0.0
1899, 0.0
1900, 0.0491454191505909
1901, 0.0
1902, 0.0
1903, 0.0
1904, 0.0
1905, 0.03146039694547653
1906, 0.0541868656873703
1907, 0.03309554606676102
1908, 0.03621608018875122
1909, 0.0
1910, 0.010558541864156723
1911, 0.04251161962747574
1912, 0.0
1913, 0.02403746172785759
1914, 0.0033259245101362467
1915, 0.009973221458494663
1916, 0.0
1917, 0.03028552047908306
1918, 0.05831252783536911
1919, 0.1118185892701149
1920, 0.0
1921, 0.08199643343687057
1922, 0.12870271503925323
1923, 0.053368762135505676
1924, 0.09894649684429169
1925, 0.12946930527687073
1926, 0.06325787305831909
1927, 0.048950351774692535
1928, 0.0
1929, 0.16320639848709106
1930, 0.08137881755828857
1931, 0.14543117582798004
1932, 0.06495882570743561
1933, 0.0
1934, 0.05169956758618355
1935, 0.06685645878314972
1936, 0.0
1937, 0.0354740284383297
1938, 0.03441291302442551
1939, 0.01308301743119955
1940, 0.0
1941, 0.10106272250413895
1942, 0.0807889923453331
1943, 0.22534507513046265
1944, 0.0
1945, 0.32638993859291077
1946, 0.2853654623031616
1947, 0.1259235143661499
1948, 0.4704747498035431
1949, 0.18894314765930176
1950, 0.28175169229507446
1951, 0.23183950781822205
1952, 0.0
1953, 0.24967652559280396
1954, 0.0
1955, 0.2611604332923889
1956, 0.015017213299870491
1957, 0.060612425208091736
1958, 0.12459306418895721
1959, 0.12795108556747437
1960, 0.18973508477210999
1961, 0.05891162529587746
1962, 0.0
1963, 0.07800941169261932
1964, 0.05267859622836113
1965, 0.03141135722398758
1966, 0.06480202078819275
1967, 0.05139723792672157
1968, 0.036673858761787415
1969, 0.05812794342637062
1970, 0.0
1971, 0.06404973566532135
1972, 0.0
1973, 0.021921228617429733
1974, 0.01815580204129219
1975, 0.09296833723783493
1976, 0.07282745838165283
1977, 0.01078083086758852
1978, 0.0
1979, 0.0
1980, 0.0091596944257617
1981, 0.03527039289474487
1982, 0.0
1983, 0.0
1984, 0.0
1985, 0.0
1986, 0.03137752413749695
1987, 0.02281251735985279
1988, 0.015608418732881546
1989, 0.007431898731738329
1990, 0.03237440064549446
1991, 0.0
1992, 0.0
1993, 0.0
1994, 0.009221126325428486
1995, 0.0
1996, 0.0
1997, 0.0
1998, 0.0
1999, 0.0028842214960604906
2000, 0.02898053452372551
2001, 0.0
2002, 0.0
2003, 0.0
2004, 0.0018323402618989348
2005, 0.0
2006, 0.0035622466821223497
2007, 0.00627351738512516
2008, 0.0
2009, 0.005700626876205206
2010, 0.002439621603116393
2011, 0.0
2012, 0.010087888687849045
2013, 0.0
2014, 0.004301003180444241
2015, 0.0
2016, 0.0016651470214128494
2017, 0.0
2018, 0.0
2019, 0.0
2020, 0.0
2021, 0.0
2022, 0.0
2023, 0.0
2024, 0.0
2025, 0.006751990877091885
2026, 0.013491073623299599
2027, 0.0
2028, 0.0
2029, 0.0
2030, 0.0
2031, 0.0
2032, 0.0
2033, 0.0
2034, 0.0
2035, 0.0
2036, 0.0
2037, 0.001230916241183877
2038, 0.0
2039, 0.0
2040, 0.0
2041, 0.0006869227509014308
2042, 0.0
2043, 0.0
2044, 0.0
2045, 0.0048230597749352455
2046, 0.0
2047, 0.0006705197156406939
2048, 0.0
2049, 0.0
2050, 0.0
2051, 0.0
2052, 0.0
2053, 0.003124839859083295
2054, 0.0
2055, 0.0
2056, 0.0
2057, 0.0
2058, 0.0
2059, 0.0
2060, 0.0011254976270720363
2061, 0.0
2062, 0.0
2063, 0.0008070085314102471
2064, 0.0
2065, 0.0
2066, 0.0
2067, 0.0
2068, 0.002489954698830843
2069, 0.0
2070, 0.0
2071, 0.0021622776985168457
2072, 0.0024329612497240305
2073, 0.0
2074, 0.0
2075, 0.0
2076, 0.0
2077, 0.0
2078, 0.0
2079, 0.0
2080, 0.0006615599268116057
2081, 0.000294262747047469
2082, 0.001056322013027966
2083, 0.0
2084, 0.0
2085, 0.0
2086, 0.0
2087, 0.0
2088, 0.0
2089, 0.0
2090, 0.0
2091, 0.0
2092, 0.0
2093, 0.0
2094, 0.002187317004427314
2095, 0.007899748161435127
2096, 0.0
2097, 0.0
2098, 0.0004237912653479725
2099, 0.002194211119785905
2100, 0.0
2101, 0.00423172814771533
2102, 0.004052614327520132
2103, 0.0017179844435304403
2104, 0.0
2105, 0.010334883816540241
2106, 0.006272854749113321
2107, 0.005794260650873184
2108, 0.0025104673113673925
2109, 0.0
2110, 0.0
2111, 0.0005464299465529621
2112, 0.0
2113, 0.0
2114, 0.0
2115, 0.0006315523060038686
2116, 0.0
2117, 0.002319472376257181
2118, 0.0
2119, 0.0006063290638849139
2120, 0.0006411853828467429
2121, 0.0
2122, 0.0
2123, 0.0
2124, 0.0
2125, 0.0
2126, 0.0017681370954960585
2127, 0.0
2128, 0.0
2129, 0.0
2130, 0.0
2131, 0.0
2132, 0.0
2133, 0.0
2134, 0.0
2135, 0.0
2136, 0.00214358395896852
2137, 0.0003214749740436673
2138, 0.0007806491921655834
2139, 0.0006197262555360794
2140, 0.0037780320271849632
2141, 0.003815797623246908
2142, 0.002909647300839424
2143, 0.00743943452835083
2144, 0.0032724065240472555
2145, 0.0
2146, 0.0
2147, 0.0012105414643883705
2148, 0.0015916196862235665
2149, 0.0035902834497392178
2150, 0.0
2151, 2.5290684789069928e-05
2152, 0.0
2153, 0.0
2154, 0.0026598291005939245
2155, 0.004722693469375372
2156, 0.0
2157, 0.0
2158, 0.005362633615732193
2159, 0.0
2160, 0.002394938375800848
2161, 0.0
2162, 0.01334479358047247
2163, 0.003290141001343727
2164, 0.0
2165, 0.0
2166, 0.01160513050854206
2167, 0.0
2168, 0.0
2169, 0.0
2170, 0.0
2171, 0.0
2172, 0.0
2173, 0.0
2174, 0.0
2175, 0.005113988649100065
2176, 0.009549053385853767
2177, 0.0
2178, 0.0
2179, 0.0
2180, 0.009845597669482231
2181, 0.0
2182, 0.0
2183, 0.0
2184, 0.0
2185, 0.0
2186, 0.0
2187, 0.0
2188, 0.0
2189, 0.0
2190, 0.0
2191, 0.0
2192, 0.0
2193, 0.0
2194, 0.0
2195, 0.0
2196, 0.0
2197, 0.0
2198, 0.0
2199, 0.0
2200, 0.002163480268791318
2201, 0.0
2202, 0.0
2203, 0.008531988598406315
2204, 0.0005593814421445131
2205, 0.0
2206, 0.0
2207, 0.01710841804742813
2208, 0.004126733168959618
2209, 0.002936116885393858
2210, 0.0
2211, 0.000328050839016214
2212, 0.0
2213, 0.004789639730006456
2214, 0.0
2215, 0.009888982400298119
2216, 0.001659530564211309
2217, 0.010699780657887459
2218, 0.00828953180462122
2219, 0.01214455533772707
2220, 0.021182695403695107
2221, 0.004304732196033001
2222, 0.0
2223, 1.2430794413376134e-05
2224, 0.0
2225, 0.0009158264147117734
2226, 0.0
2227, 0.0
2228, 0.0
2229, 0.0007202402339316905
2230, 0.0034701419062912464
2231, 0.0009923718171194196
2232, 0.004391139838844538
2233, 0.0
2234, 0.0
2235, 0.0
2236, 0.005336053669452667
2237, 0.0009607302490621805
2238, 0.0
2239, 0.0018002756405621767
2240, 0.00577593594789505
2241, 0.0
2242, 0.0
2243, 0.0
2244, 0.010587004944682121
2245, 0.008053727447986603
2246, 0.0
2247, 0.005560592748224735
2248, 0.004285420756787062
2249, 0.0
2250, 0.0
2251, 0.0
2252, 0.0
2253, 0.019725799560546875
2254, 0.01102165412157774
2255, 0.014098958112299442
2256, 0.00618179002776742
2257, 0.005754686892032623
2258, 0.010105452500283718
2259, 0.0032358344178646803
2260, 0.0
2261, 0.006952259223908186
2262, 0.005005786661058664
2263, 0.005533997900784016
2264, 0.003706150921061635
2265, 0.0
2266, 0.0
2267, 0.0
2268, 0.004697730764746666
2269, 0.0008255901630036533
2270, 0.0
2271, 0.0
2272, 0.00018590096442494541
2273, 0.0
2274, 0.0
2275, 0.00013260319246910512
2276, 0.0019129926804453135
2277, 0.0014716358855366707
2278, 0.0
2279, 0.005471587181091309
2280, 0.002392604947090149
2281, 0.00037804030580446124
2282, 0.0
2283, 0.0011012168833985925
2284, 0.001637303619645536
2285, 0.003014752408489585
2286, 0.001051776809617877
2287, 0.000807447824627161
2288, 0.0
2289, 0.0
2290, 0.00032865337561815977
2291, 0.0
2292, 0.0012465027393773198
2293, 0.0055945860221982
2294, 0.0
2295, 0.0011697211302816868
2296, 0.00022852026449982077
2297, 0.007122111041098833
2298, 0.0
2299, 0.009948558174073696
2300, 0.005331331863999367
2301, 0.0025532646104693413
2302, 0.0
2303, 0.008595725521445274
2304, 0.016923729330301285
2305, 0.009362136013805866
2306, 0.001754162018187344
2307, 0.00770112918689847
2308, 0.004809229169040918
2309, 0.011330689303576946
2310, 0.009964198805391788
2311, 0.0
2312, 0.0
2313, 0.001781140686944127
2314, 0.005795302800834179
2315, 0.0003394798841327429
2316, 0.0
2317, 0.0
2318, 0.0
2319, 5.053638233221136e-06
2320, 0.0018518904689699411
2321, 0.0
2322, 0.0
2323, 0.0014902662951499224
2324, 0.0018960993038490415
2325, 0.0006704714032821357
2326, 0.0007099328213371336
2327, 0.0017039392841979861
2328, 0.0
2329, 0.003035555360838771
2330, 0.0025336905382573605
2331, 0.0
2332, 0.0
2333, 0.0029062055982649326
2334, 0.0013662806013599038
2335, 0.0
2336, 0.0
2337, 0.002155397552996874
2338, 0.0
2339, 0.00422939658164978
2340, 0.0
2341, 0.0
2342, 0.0
2343, 0.0012532455148175359
2344, 0.0017204737523570657
2345, 0.0
2346, 0.0014674458652734756
2347, 0.0
2348, 0.0035947049036622047
2349, 0.0
2350, 0.0
2351, 0.001568623585626483
2352, 0.0
2353, 0.0
2354, 0.0001305555342696607
2355, 0.000502506154589355
2356, 0.0014864446129649878
2357, 0.0
2358, 0.0007820214377716184
2359, 0.001772039569914341
2360, 0.00013296435645315796
2361, 0.0013613959308713675
2362, 0.0
2363, 0.0016318423440679908
2364, 0.0
2365, 0.000679649063386023
2366, 0.0021374113857746124
2367, 0.0
2368, 0.0
2369, 0.0
2370, 0.0
2371, 0.002089716261252761
2372, 0.0
2373, 0.0
2374, 0.0
2375, 0.0
2376, 0.005452014971524477
2377, 0.0
2378, 0.0009601971250958741
2379, 0.0
2380, 0.010225699283182621
2381, 0.0
2382, 0.00785463023930788
2383, 0.0
2384, 0.0
2385, 0.0
2386, 0.01168874092400074
2387, 0.0
2388, 0.0
2389, 0.0
2390, 0.0
2391, 0.0
2392, 0.0
2393, 0.0
2394, 0.0
2395, 0.005887996405363083
2396, 0.02588358335196972
2397, 0.0
2398, 0.00025566903059370816
2399, 0.0
2400, 0.018918979912996292
2401, 0.0
2402, 0.0
2403, 0.0
2404, 0.0
2405, 0.0
2406, 0.0
2407, 0.0
2408, 0.0
2409, 0.015752583742141724
2410, 0.015436643734574318
2411, 0.0
2412, 0.002153152134269476
2413, 0.0
2414, 0.010023728013038635
2415, 0.0
2416, 0.0
2417, 0.005616375710815191
2418, 0.0
2419, 0.0
2420, 0.0
2421, 0.00039459625259041786
2422, 0.001007798477075994
2423, 0.0
2424, 0.002406665589660406
2425, 0.00044305154005996883
2426, 0.004462383687496185
2427, 0.005285361781716347
2428, 0.0
2429, 0.0073697385378181934
2430, 0.008237721398472786
2431, 0.02658163756132126
2432, 0.0
2433, 0.009879447519779205
2434, 0.031041406095027924
2435, 0.013437041081488132
2436, 0.0023840658832341433
2437, 0.027025258168578148
2438, 0.03301624953746796
2439, 0.0
2440, 0.0
2441, 0.017829107120633125
2442, 0.0885678231716156
2443, 0.07301726937294006
2444, 0.0
2445, 0.14882981777191162
2446, 0.1729280948638916
2447, 0.0
2448, 0.10600180923938751
2449, 0.04510646313428879
2450, 0.24223913252353668
2451, 0.12895259261131287
2452, 0.01114786509424448
2453, 0.0
2454, 0.0
2455, 0.013019728474318981
2456, 0.0027850798796862364
2457, 0.0
2458, 0.0
2459, 0.02827031910419464
2460, 0.01858413778245449
2461, 0.0
2462, 0.0
2463, 0.0036959524732083082
2464, 0.0
2465, 0.01128765381872654
2466, 0.006071085575968027
2467, 0.003335733665153384
2468, 0.0
2469, 0.01287918072193861
2470, 0.0020075165666639805
2471, 0.010851331055164337
2472, 0.013916661962866783
2473, 0.0
2474, 0.0
2475, 0.0
2476, 0.0029014323372393847
2477, 0.012133634649217129
2478, 0.0
2479, 0.0
2480, 0.0051539745181798935
2481, 0.0
2482, 0.010177409276366234
2483, 0.009509745053946972
2484, 0.006140987388789654
2485, 0.0027697915211319923
2486, 0.0
2487, 0.01026509702205658
2488, 0.0010848272358998656
2489, 0.0
2490, 0.0
2491, 0.0018813877832144499
2492, 0.012950253672897816
2493, 0.0
2494, 0.0
2495, 0.0
2496, 0.01142154075205326
2497, 0.0055581810884177685
2498, 0.0
2499, 0.0
2500, 0.009117200039327145
2501, 0.008269639685750008
2502, 0.0
2503, 0.016700735315680504
2504, 0.00361454370431602
2505, 0.0
2506, 0.0
2507, 0.0026433991733938456
2508, 0.006961546838283539
2509, 0.010038251057267189
2510, 0.0
2511, 0.0
2512, 0.003413355676457286
2513, 0.0
2514, 0.0
2515, 0.0031879409216344357
2516, 0.0
2517, 0.007080565206706524
2518, 0.0
2519, 0.014698264189064503
2520, 0.0
2521, 0.0035644553136080503
2522, 0.004937899764627218
2523, 0.0007728615310043097
2524, 0.0
2525, 0.009020280092954636
2526, 0.002002920024096966
2527, 0.012081270106136799
2528, 0.01582975685596466
2529, 0.0
2530, 0.0
2531, 0.0015342853730544448
2532, 0.0
2533, 0.003624289995059371
2534, 0.0
2535, 0.0
2536, 0.0
2537, 0.0
2538, 0.0
2539, 0.0
2540, 0.0035960902459919453
2541, 0.0
2542, 0.0
2543, 0.0005152007797732949
2544, 0.0122516555711627
2545, 0.0
2546, 0.0
2547, 0.0
2548, 0.010138154961168766
2549, 0.0
2550, 0.0
2551, 0.0
2552, 0.0
2553, 0.01510508731007576
2554, 0.0012977909063920379
2555, 0.00883044395595789
2556, 0.0
2557, 0.0
2558, 0.007654373534023762
2559, 0.0
2560, 0.0
2561, 0.0
2562, 0.0
2563, 0.0
2564, 0.0
2565, 0.0
2566, 0.0
2567, 0.0
2568, 0.0
2569, 0.0
2570, 0.0
2571, 0.000957125099375844
2572, 0.0
2573, 0.0
2574, 0.0
2575, 0.01632031798362732
2576, 0.02332834154367447
2577, 0.0
2578, 0.0
2579, 0.0
2580, 0.02118205651640892
2581, 0.0036778629291802645
2582, 0.0
2583, 0.0
2584, 0.0
2585, 0.0
2586, 0.0012402781285345554
2587, 0.013350285589694977
2588, 0.0
2589, 0.0036595978308469057
2590, 0.007365753408521414
2591, 0.0
2592, 0.0028562303632497787
2593, 0.017885884270071983
2594, 0.0016993386670947075
2595, 0.006799147929996252
2596, 0.003112583886831999
2597, 0.0076705338433384895
2598, 0.02389601804316044
2599, 0.019596874713897705
2600, 0.014540874399244785
2601, 0.0
2602, 0.0
2603, 0.0025012409314513206
2604, 0.00485712755471468
2605, 0.0
2606, 0.0
2607, 0.013602144084870815
2608, 0.015960438176989555
2609, 0.0
2610, 0.0
2611, 0.0023474269546568394
2612, 0.000820339482743293
2613, 0.004149148240685463
2614, 0.0
2615, 0.0
2616, 0.0011093723587691784
2617, 0.0
2618, 0.0
2619, 0.0
2620, 0.000967170693911612
2621, 0.0
2622, 0.0
2623, 0.00017539385589770973
2624, 0.0007050079293549061
2625, 0.0
2626, 0.0
2627, 0.00032067816937342286
2628, 0.0007351611275225878
2629, 0.009997404180467129
2630, 0.0
2631, 0.006071513053029776
2632, 0.002192860469222069
2633, 0.007889576256275177
2634, 0.0006913381512276828
2635, 0.013951834291219711
2636, 0.00990260113030672
2637, 0.002822750946506858
2638, 0.0012742308899760246
2639, 0.012806459330022335
2640, 0.009879693388938904
2641, 0.016851168125867844
2642, 0.010991026647388935
2643, 0.0
2644, 0.0
2645, 0.0011656747665256262
2646, 0.00565507635474205
2647, 0.0021324986591935158
2648, 0.0
2649, 0.0056203980930149555
2650, 0.0048765395767986774
2651, 0.0033698484767228365
2652, 0.0025944195222109556
2653, 0.0005405484116636217
2654, 0.0054214103147387505
2655, 0.0011199804721400142
2656, 0.0012478495482355356
2657, 0.00015944898768793792
2658, 0.0004359453159850091
2659, 0.0014591917861253023
2660, 0.0
2661, 0.0
2662, 0.0001921959628816694
2663, 0.0
2664, 0.0
2665, 0.0027696038596332073
2666, 0.0020721855107694864
2667, 0.0
2668, 0.0
2669, 0.0
2670, 0.0020253187976777554
2671, 0.0
2672, 0.0
2673, 0.00022538579651154578
2674, 0.0
2675, 0.0
2676, 0.001238538883626461
2677, 0.0
2678, 0.0
2679, 0.0
2680, 0.0
2681, 6.0949612816330045e-05
2682, 0.0
2683, 0.0
2684, 0.0
2685, 0.0
2686, 0.0005806299741379917
2687, 0.0
2688, 0.0
2689, 0.0005337070324458182
2690, 0.0019571685697883368
2691, 0.0
2692, 0.0
2693, 0.0012292267056182027
2694, 0.0
2695, 0.0
2696, 0.0
2697, 0.0012315523345023394
2698, 0.0018642443465068936
2699, 0.0
2700, 0.0
2701, 0.0
2702, 0.001003254670649767
2703, 0.0
2704, 0.0
2705, 0.0
2706, 0.0
2707, 0.0
2708, 0.0007673815125599504
2709, 0.0
2710, 0.0
2711, 0.0035374462604522705
2712, 0.0014504623832181096
2713, 0.0017030409071594477
2714, 0.0033367404248565435
2715, 0.0
2716, 0.005738685838878155
2717, 0.0022760124411433935
2718, 0.0017313753487542272
2719, 0.00028775009559467435
2720, 9.09223235794343e-05
2721, 0.00046448889770545065
2722, 0.0
2723, 0.001754274475388229
2724, 0.0
2725, 0.001100881490856409
2726, 0.0017770366976037621
2727, 0.0014915444189682603
2728, 0.0021239235065877438
2729, 0.0
2730, 0.0
2731, 0.0
2732, 0.0
2733, 0.0010728013003244996
2734, 0.0
2735, 0.0
2736, 0.0015301174717023969
2737, 0.0
2738, 0.0
2739, 0.0
2740, 0.002692493377253413
2741, 0.0
2742, 0.0004881549102719873
2743, 0.0034427896607667208
2744, 0.0
2745, 0.0
2746, 0.0008312073186971247
2747, 0.0019472009735181928
2748, 0.0
2749, 0.001528977882117033
2750, 0.0
2751, 0.0033882916904985905
2752, 0.0016210953472182155
2753, 0.003552246605977416
2754, 0.0
2755, 0.0012737676734104753
2756, 0.0016492026625201106
2757, 0.0
2758, 0.0
2759, 0.0
2760, 0.0
2761, 0.0015979129821062088
2762, 0.00380115257576108
2763, 0.0012868447229266167
2764, 0.0
2765, 0.00020244343613740057
2766, 0.0025570252910256386
2767, 0.0026381234638392925
2768, 0.0
2769, 0.00460538174957037
2770, 0.003989074379205704
2771, 0.003504260443150997
2772, 0.0
2773, 0.0
2774, 0.002046072157099843
2775, 0.00014948728494346142
2776, 7.398500019917265e-05
2777, 0.004603900481015444
2778, 0.002635407028719783
2779, 0.002429960761219263
2780, 0.006166127976030111
2781, 0.0
2782, 0.0005416125059127808
2783, 0.0002648895897436887
2784, 0.001537803909741342
2785, 0.0
2786, 0.0
2787, 0.0
2788, 0.0
2789, 0.0
2790, 0.0
2791, 0.0
2792, 0.0
2793, 0.007685204967856407
2794, 0.0
2795, 0.0
2796, 0.0
2797, 0.0
2798, 0.016083667054772377
2799, 0.0
2800, 0.0
2801, 0.0
2802, 0.022388780489563942
2803, 0.0
2804, 0.0
2805, 0.0
2806, 0.0
2807, 0.0
2808, 0.0
2809, 0.0
2810, 0.0
2811, 0.014549681916832924
2812, 0.00998529139906168
2813, 0.0
2814, 0.0035495345946401358
2815, 0.0
2816, 0.005646420642733574
2817, 0.0003805248124990612
2818, 0.0
2819, 0.0
2820, 0.0
2821, 0.0
2822, 0.0021689373534172773
2823, 0.0
2824, 0.0
2825, 0.0
2826, 0.0
2827, 0.0030366405844688416
2828, 0.002501394134014845
2829, 0.00039351198938675225
2830, 0.00020892151223961264
2831, 0.009916815906763077
2832, 0.0006111459224484861
2833, 0.0019838830921798944
2834, 0.006932956166565418
2835, 0.0
2836, 0.005172472447156906
2837, 0.0070468042977154255
2838, 0.004009963944554329
2839, 0.006194222252815962
2840, 0.0
2841, 0.008075309917330742
2842, 0.007451925426721573
2843, 0.004956480115652084
2844, 0.002563914516940713
2845, 0.013577830977737904
2846, 0.004618552513420582
2847, 0.03828089311718941
2848, 0.023833025246858597
2849, 0.04553399980068207
2850, 0.05982528626918793
2851, 0.03696588799357414
2852, 0.0
2853, 0.08168718963861465
2854, 0.06706777960062027
2855, 0.0023440883960574865
2856, 0.0
2857, 0.0
2858, 0.09883485734462738
2859, 0.0
2860, 0.0
2861, 0.0
2862, 0.15343764424324036
2863, 0.0
2864, 0.0
2865, 0.07160785049200058
2866, 0.0
2867, 0.0044077360071241856
2868, 0.0
2869, 0.01332810241729021
2870, 0.0
2871, 0.0
2872, 0.013041266240179539
2873, 0.0
2874, 0.0021014416124671698
2875, 0.0029031785670667887
2876, 0.007435943931341171
2877, 0.0
2878, 0.0
2879, 0.0
2880, 0.0
2881, 0.0
2882, 0.0
2883, 0.0
2884, 0.0
2885, 0.0012062662281095982
2886, 0.0
2887, 0.0038552999030798674
2888, 0.0015143909258767962
2889, 0.0019101996440440416
2890, 0.0
2891, 0.001291245105676353
2892, 0.013784297741949558
2893, 0.003016950562596321
2894, 0.0
2895, 0.0
2896, 0.0
2897, 0.0
2898, 0.0
2899, 0.0060237678699195385
2900, 0.0
2901, 0.008799377828836441
2902, 0.0
2903, 0.011741580441594124
2904, 0.006980912759900093
2905, 0.004711074288934469
2906, 0.004340271931141615
2907, 0.0016514620510861278
2908, 0.0006923989858478308
2909, 0.011853490956127644
2910, 0.004023723769932985
2911, 0.016037791967391968
2912, 0.00816571619361639
2913, 0.0
2914, 0.0
2915, 3.89485721825622e-05
2916, 0.0006223921081982553
2917, 0.001303069293498993
2918, 0.0013116374611854553
2919, 0.0
2920, 0.0
2921, 0.0
2922, 0.0
2923, 0.0
2924, 0.0
2925, 0.0
2926, 0.0
2927, 0.0
2928, 0.02117086574435234
2929, 0.0031485743820667267
2930, 0.0
2931, 0.014870785176753998
2932, 0.008716806769371033
2933, 0.026049794629216194
2934, 0.00576780503615737
2935, 0.03152788430452347
2936, 0.0
2937, 0.019880259409546852
2938, 0.025956109166145325
2939, 0.02337646298110485
2940, 0.007950713858008385
2941, 0.0086685661226511
2942, 0.02351261116564274
2943, 0.0005797039484605193
2944, 0.0
2945, 0.02940712310373783
2946, 0.005155115853995085
2947, 0.017376184463500977
2948, 0.010719173587858677
2949, 0.0
2950, 0.008822490461170673
2951, 0.0
2952, 0.0
2953, 0.0
2954, 0.0
2955, 0.0
2956, 0.0
2957, 0.0
2958, 0.0
2959, 0.0
2960, 0.008313486352562904
2961, 0.0
2962, 0.0
2963, 0.0
2964, 0.0
2965, 0.0
2966, 0.0
2967, 0.0
2968, 0.0
2969, 0.0
2970, 0.0
2971, 0.0
2972, 0.0
2973, 0.002070061396807432
2974, 0.0
2975, 0.0012750477762892842
2976, 0.0
2977, 0.0
2978, 0.0
2979, 0.001015421818010509
2980, 0.0
2981, 0.0006089738453738391
2982, 0.0
2983, 0.0
2984, 0.028458813205361366
2985, 0.0
2986, 0.0
2987, 0.00920779723674059
2988, 0.0
2989, 0.015234054066240788
2990, 0.010790091939270496
2991, 0.0
2992, 0.0
2993, 0.0004413039714563638
2994, 0.00039700925117358565
2995, 0.0
2996, 0.0
2997, 0.0
2998, 0.006516288034617901
2999, 0.0
3000, 0.0
3001, 0.0
3002, 0.0
3003, 0.0
3004, 0.0
3005, 0.001206176821142435
3006, 0.0
3007, 0.0
3008, 0.0
3009, 0.0
3010, 0.0022722205612808466
3011, 0.0
3012, 0.0
3013, 0.0
3014, 0.00040858896682038903
3015, 0.0
3016, 0.0
3017, 0.0
3018, 0.0
3019, 0.0
3020, 0.0023270389065146446
3021, 0.0002707637322600931
3022, 0.0
3023, 0.0010834389831870794
3024, 0.0023596633691340685
3025, 0.0
3026, 0.0
3027, 0.0
3028, 0.001990965101867914
3029, 0.00022082823852542788
3030, 0.0
3031, 0.005273965187370777
3032, 0.0
3033, 0.0
3034, 0.002956859767436981
3035, 0.001885279780253768
3036, 0.0
3037, 0.015775416046380997
3038, 0.0
3039, 0.006210772320628166
3040, 0.0017705501522868872
3041, 0.015780337154865265
3042, 0.0
3043, 0.015059709548950195
3044, 0.013682747259736061
3045, 0.0023319243919104338
3046, 0.0
3047, 0.016961470246315002
3048, 0.00809897668659687
3049, 0.027003830298781395
3050, 0.01931918039917946
3051, 0.00018750544404610991
3052, 0.002804781077429652
3053, 0.0033379578962922096
3054, 0.023450041189789772
3055, 0.008010723628103733
3056, 0.0
3057, 0.0
3058, 0.001059141242876649
3059, 0.004770180210471153
3060, 0.0
3061, 0.003969032317399979
3062, 0.0
3063, 0.0027818363159894943
3064, 0.012361099943518639
3065, 0.002576460363343358
3066, 0.005598624236881733
3067, 0.005179132800549269
3068, 0.00032305315835401416
3069, 0.0
3070, 0.0034047996159642935
3071, 0.0010616674553602934
3072, 0.00035242352169007063
3073, 0.0025430850218981504
3074, 0.000619094877038151
3075, 0.00172921153716743
3076, 0.0014987844042479992
3077, 0.0
3078, 0.0021454039961099625
3079, 0.0
3080, 0.0
3081, 0.0
3082, 0.0
3083, 0.0
3084, 0.0
3085, 0.0
3086, 0.0
3087, 0.0
3088, 0.0008392204763367772
3089, 0.0
3090, 0.001100669614970684
3091, 0.0007486274116672575
3092, 0.0
3093, 0.0016278685070574284
3094, 0.0006829381454735994
3095, 0.00418016966432333
3096, 0.0
3097, 0.002469558035954833
3098, 0.0077314116060733795
3099, 0.0012808413011953235
3100, 0.0
3101, 0.0017904918640851974
3102, 0.006331202108412981
3103, 0.0
3104, 0.0
3105, 0.002956211566925049
3106, 0.002019451465457678
3107, 0.0
3108, 0.0
3109, 0.0
3110, 0.0011702552437782288
3111, 0.0006503251497633755
3112, 0.0007123533287085593
3113, 0.0020058313384652138
3114, 0.001436360995285213
3115, 0.0008384242537431419
3116, 0.0
3117, 0.0
3118, 0.0024515888653695583
3119, 0.0
3120, 0.0
3121, 0.0018289334839209914
3122, 0.0
3123, 0.0
3124, 0.0020624068565666676
3125, 0.0
3126, 0.003319796873256564
3127, 0.0005512998322956264
3128, 0.0
3129, 0.0
3130, 0.0
3131, 0.0
3132, 0.0003617795300669968
3133, 0.0008508929749950767
3134, 0.0
3135, 0.0004903903463855386
3136, 0.002562549663707614
3137, 0.00014301315241027623
3138, 0.0
3139, 1.8809847460943274e-05
3140, 0.0016109129646793008
3141, 0.0002501626731827855
3142, 0.0005169949727132916
3143, 0.0019414456328377128
3144, 0.0
3145, 0.0
3146, 0.0
3147, 0.000752349675167352
3148, 0.0
3149, 0.0008765324600972235
3150, 0.00018817055388353765
3151, 0.0009528541122563183
3152, 0.0005754157900810242
3153, 0.0018563981866464019
3154, 0.0009354624780826271
3155, 0.0023182379081845284
3156, 0.0
3157, 0.0
3158, 0.00011396266199881211
3159, 0.0
3160, 0.003237178549170494
3161, 0.0011552250944077969
3162, 0.0
3163, 0.0006025428883731365
3164, 0.0011204080656170845
3165, 0.001106927520595491
3166, 0.0
3167, 0.002200725255534053
3168, 0.0
3169, 0.0020259281154721975
3170, 0.0031254468485713005
3171, 0.0
3172, 0.0
3173, 0.0
3174, 0.0022337723057717085
3175, 0.0024064478930085897
3176, 2.9458711651386693e-05
3177, 0.0009929757798090577
3178, 0.005548897664994001
3179, 0.00028611448942683637
3180, 0.000785293523222208
3181, 0.0
3182, 0.00024046753242146224
3183, 0.0
3184, 0.000631759234238416
3185, 0.0
3186, 0.004100807011127472
3187, 0.0
3188, 0.0
3189, 0.0
3190, 0.0005394002655521035
3191, 0.0
3192, 0.0
3193, 0.0
3194, 0.0018614199943840504
3195, 0.0
3196, 0.0
3197, 0.0
3198, 0.0
3199, 0.0035478759091347456
3200, 0.0005315647576935589
3201, 0.0022107423283159733
3202, 0.003800461534410715
3203, 0.0
3204, 0.0030827964656054974
3205, 0.0
3206, 0.003160003572702408
3207, 0.0
3208, 0.0009412031504325569
3209, 0.0
3210, 0.0
3211, 0.0
3212, 0.0
3213, 0.0
3214, 0.0
3215, 0.0
3216, 0.0
3217, 0.011049016378819942
3218, 0.005470741540193558
3219, 0.0
3220, 0.0010138334473595023
3221, 0.0
3222, 0.00765846436843276
3223, 0.0
3224, 0.0
3225, 0.00320510589517653
3226, 0.0036953873932361603
3227, 0.006522442679852247
3228, 0.0
3229, 0.0026564239524304867
3230, 0.0053039188496768475
3231, 0.0020076222717761993
3232, 0.0005052192718721926
3233, 0.002860410138964653
3234, 0.0
3235, 0.0021634597796946764
3236, 0.0
3237, 5.979794150334783e-05
3238, 0.0039002993144094944
3239, 0.0007437111926265061
3240, 0.0
3241, 0.004744568839669228
3242, 0.005855402443557978
3243, 0.0006787041202187538
3244, 0.001083047827705741
3245, 0.0037859214935451746
3246, 0.0035335475113242865
3247, 0.004169139079749584
3248, 0.009842840023338795
3249, 0.0028688302263617516
3250, 0.0028258750680834055
3251, 0.0
3252, 0.013853113166987896
3253, 0.006094241514801979
3254, 0.001414325088262558
3255, 0.007321617100387812
3256, 0.008001561276614666
3257, 0.0005574058159254491
3258, 0.0009750193567015231
3259, 0.00039031918277032673
3260, 0.0
3261, 0.015110867097973824
3262, 0.02514282613992691
3263, 0.0
3264, 0.0
3265, 0.0
3266, 0.06630522757768631
3267, 0.0
3268, 0.0
3269, 0.051397938281297684
3270, 0.0
3271, 0.010256931185722351
3272, 0.0
3273, 0.0
3274, 0.0
3275, 0.006572865881025791
3276, 0.02071063406765461
3277, 0.003979790024459362
3278, 0.006326648872345686
3279, 0.013262110762298107
3280, 0.011609220877289772
3281, 0.0030111593659967184
3282, 0.0
3283, 0.009877840988337994
3284, 0.0031808889470994473
3285, 0.013041425496339798
3286, 0.007439536042511463
3287, 0.005400100257247686
3288, 0.009899778291583061
3289, 0.001209043781273067
3290, 0.0
3291, 0.004870559088885784
3292, 0.00267107249237597
3293, 0.0035011896397918463
3294, 0.003883110824972391
3295, 0.0
3296, 0.0
3297, 0.0
3298, 0.0
3299, 0.0003136254963465035
3300, 0.0
3301, 0.0
3302, 4.7196444938890636e-05
3303, 0.0
3304, 0.0
3305, 0.0
3306, 0.0
3307, 0.0
3308, 0.001827634172514081
3309, 0.001717005972750485
3310, 0.0
3311, 0.0006870434153825045
3312, 0.0025610500015318394
3313, 0.0
3314, 0.0
3315, 0.0011404691031202674
3316, 0.002303612884134054
3317, 0.005523123778402805
3318, 0.0
3319, 0.011655813083052635
3320, 0.0030293315649032593
3321, 0.002326891291886568
3322, 0.002531950594857335
3323, 0.0
3324, 0.0032871311996132135
3325, 0.0
3326, 0.0
3327, 0.0
3328, 0.0
3329, 0.0
3330, 0.0
3331, 0.006721487268805504
3332, 0.0
3333, 0.0031752358190715313
3334, 0.0
3335, 0.013905605301260948
3336, 0.006071470212191343
3337, 0.008748563006520271
3338, 0.014520569704473019
3339, 0.0
3340, 0.0032155460212379694
3341, 0.013407065533101559
3342, 0.0044069914147257805
3343, 0.0034987833350896835
3344, 0.0059561291709542274
3345, 0.0
3346, 0.0
3347, 0.0025151208974421024
3348, 0.0004864016955252737
3349, 0.00121393078006804
3350, 0.011366263031959534
3351, 0.0
3352, 0.0
3353, 0.0
3354, 0.0
3355, 0.0
3356, 0.0
3357, 0.0
3358, 0.007236272096633911
3359, 0.0
3360, 0.00017079029930755496
3361, 0.0
3362, 0.0
3363, 0.0020264836493879557
3364, 0.0014463192783296108
3365, 0.0
3366, 0.0
3367, 0.0
3368, 0.003949241247028112
3369, 0.0
3370, 0.0
3371, 0.0
3372, 0.0
3373, 0.0
3374, 0.0
3375, 0.0
3376, 0.003786455374211073
3377, 0.0
3378, 0.0
3379, 0.0
3380, 0.009311830624938011
3381, 0.00015652520232833922
3382, 0.0
3383, 0.021956687793135643
3384, 0.0
3385, 0.0
3386, 0.005266957450658083
3387, 0.005374430678784847
3388, 0.0
3389, 0.004874813836067915
3390, 0.006016438826918602
3391, 0.0
3392, 0.0008168815984390676
3393, 0.0
3394, 0.0
3395, 0.0
3396, 0.0
3397, 0.0
3398, 0.0
3399, 0.004139378666877747
3400, 0.0011593904346227646
3401, 0.0
3402, 0.0
3403, 0.0
3404, 0.0
3405, 0.000786786200478673
3406, 0.0
3407, 0.0
3408, 0.0
3409, 0.0
3410, 0.0022386356722563505
3411, 0.0
3412, 0.0
3413, 0.0
3414, 6.336464866762981e-05
3415, 0.0
3416, 0.0
3417, 0.00012138047895859927
3418, 0.0011290580732747912
3419, 0.0
3420, 0.0001780609745765105
3421, 0.0
3422, 0.00340949185192585
3423, 0.0009592300630174577
3424, 0.0
3425, 0.0021568473894149065
3426, 0.0013838717713952065
3427, 0.0007697654073126614
3428, 0.0
3429, 0.0
3430, 0.001999444793909788
3431, 0.0
3432, 0.0
3433, 0.002100658603012562
3434, 0.000658567005302757
3435, 0.0027545494958758354
3436, 0.0
3437, 0.0
3438, 0.0037216092459857464
3439, 0.0006052512326277792
3440, 0.0005744336522184312
3441, 0.004205256700515747
3442, 0.0011105176527053118
3443, 0.0047205546870827675
3444, 0.006248395889997482
3445, 0.0
3446, 0.0
3447, 0.002424286212772131
3448, 0.0010973616736009717
3449, 0.0028359126299619675
3450, 0.0011116012465208769
3451, 0.00813201442360878
3452, 0.00553842494264245
3453, 0.0033247696701437235
3454, 0.004940191749483347
3455, 0.0015985770151019096
3456, 0.008131153881549835
3457, 0.010277410969138145
3458, 0.0046975803561508656
3459, 0.0
3460, 0.0
3461, 0.0017036556964740157
3462, 0.0027751908637583256
3463, 0.0019160377560183406
3464, 0.0
3465, 0.001691356417723
3466, 0.005696373526006937
3467, 0.0014701631153002381
3468, 0.0
3469, 0.0009428936755284667
3470, 0.0007555256597697735
3471, 0.0016801768215373158
3472, 8.722693019080907e-05
3473, 0.0008399410871788859
3474, 0.0017535545630380511
3475, 0.004326523281633854
3476, 0.0
3477, 0.0008448524167761207
3478, 0.005746516399085522
3479, 0.0
3480, 0.006197173614054918
3481, 0.004823857918381691
3482, 0.00024903391022235155
3483, 0.0
3484, 0.0010061981156468391
3485, 0.0
3486, 0.0009542384650558233
3487, 0.004692717455327511
3488, 0.0
3489, 0.0008889017044566572
3490, 0.00418699299916625
3491, 0.0011291339760646224
3492, 0.0
3493, 0.002124166814610362
3494, 0.0
3495, 0.0015995516441762447
3496, 0.0024440987035632133
3497, 0.0014152058865875006
3498, 0.0011271259281784296
3499, 0.0007464931113645434
3500, 0.0016929839039221406
3501, 0.0
3502, 0.0
3503, 0.0
3504, 0.0005376008921302855
3505, 0.0
3506, 0.0
3507, 0.0
3508, 0.0
3509, 0.0
3510, 0.0
3511, 0.0
3512, 0.0
3513, 0.0014154480304569006
3514, 0.0014102342538535595
3515, 0.0
3516, 0.000825072405859828
3517, 0.0
3518, 0.0007920445641502738
3519, 0.0
3520, 0.0
3521, 0.0
3522, 0.0
3523, 0.0
3524, 0.0
3525, 0.0
3526, 0.0
3527, 0.0
3528, 0.0
3529, 0.0
3530, 0.0019098886987194419
3531, 0.0
3532, 6.135317380540073e-05
3533, 0.0
3534, 0.00034182105446234345
3535, 0.0
3536, 0.0
3537, 0.0
3538, 0.0
3539, 0.0
3540, 0.0
3541, 0.0
3542, 0.0
3543, 0.001135926111601293
3544, 0.00042833617771975696
3545, 0.0
3546, 0.0
3547, 0.00012568045349325985
3548, 0.00021506749908439815
3549, 0.0
3550, 0.0
3551, 0.0
3552, 0.0008215602138079703
3553, 0.0
3554, 0.0
3555, 0.0
3556, 0.00010181208199355751
3557, 0.0002387656131759286
3558, 0.0
3559, 0.0
3560, 0.0008417154895141721
3561, 0.0
3562, 0.00012995144061278552
3563, 0.00024815232609398663
3564, 0.0004142570251133293
3565, 0.0004688407061621547
3566, 0.0
3567, 0.0004260913119651377
3568, 0.0
3569, 0.0
3570, 0.0
3571, 0.00022420656750909984
3572, 0.00012550776591524482
3573, 0.0
3574, 0.0
3575, 0.0
3576, 0.0008330222335644066
3577, 0.0
3578, 0.0
3579, 0.0
3580, 0.00043632485903799534
3581, 0.0
3582, 0.0
3583, 0.001415554783307016
3584, 0.0003894717956427485
3585, 0.00024484979803673923
3586, 0.0011988418409600854
3587, 0.0
3588, 0.0024075759574770927
3589, 0.0023072187323123217
3590, 0.0
3591, 0.0013451764825731516
3592, 0.00020088783639948815
3593, 0.0005276763695292175
3594, 0.0
3595, 0.00032343933708034456
3596, 0.0
3597, 0.0008489426109008491
3598, 0.0018649076810106635
3599, 0.0


==> images/gc.csv <==
x, y
0, 0.3820635676383972
1, 0.3820635676383972
2, 0.3820635676383972
3, 0.3820635676383972
4, 0.3820635676383972
5, 0.3820635676383972
6, 0.3820635676383972
7, 0.3820635676383972
8, 0.3820635676383972
9, 0.3820635676383972
10, 0.3820635676383972
11, 0.3820635676383972
12, 0.3820635676383972
13, 0.3820635676383972
14, 0.3820635676383972
15, 0.3820635676383972
16, 0.3820635676383972
17, 0.3820635676383972
18, 0.3820635676383972
19, 0.3820635676383972
20, 0.3820635676383972
21, 0.3820635676383972
22, 0.3820635676383972
23, 0.3820635676383972
24, 0.3820635676383972
25, 0.3820635676383972
26, 0.3820635676383972
27, 0.3820635676383972
28, 0.3820635676383972
29, 0.3820635676383972
30, 0.3820635676383972
31, 0.3820635676383972
32, 0.3820635676383972
33, 0.3820635676383972
34, 0.3820635676383972
35, 0.3820635676383972
36, 0.3820635676383972
37, 0.3820635676383972
38, 0.3820635676383972
39, 0.3820635676383972
40, 0.3820635676383972
41, 0.3820635676383972
42, 0.3820635676383972
43, 0.3820635676383972
44, 0.3820635676383972
45, 0.3820635676383972
46, 0.3820635676383972
47, 0.3820635676383972
48, 0.3820635676383972
49, 0.3820635676383972
50, 0.3820635676383972
51, 0.3820635676383972
52, 0.3820635676383972
53, 0.3820635676383972
54, 0.3820635676383972
55, 0.3820635676383972
56, 0.3820635676383972
57, 0.3820635676383972
58, 0.3820635676383972
59, 0.3820635676383972
60, 0.3820635676383972
61, 0.3820635676383972
62, 0.3820635676383972
63, 0.3820635676383972
64, 0.3820635676383972
65, 0.3820635676383972
66, 0.3820635676383972
67, 0.3820635676383972
68, 0.3820635676383972
69, 0.3820635676383972
70, 0.3820635676383972
71, 0.3820635676383972
72, 0.3820635676383972
73, 0.3820635676383972
74, 0.3820635676383972
75, 0.3820635676383972
76, 0.3820635676383972
77, 0.3820635676383972
78, 0.3820635676383972
79, 0.3820635676383972
80, 0.3820635676383972
81, 0.3820635676383972
82, 0.3820635676383972
83, 0.3820635676383972
84, 0.3820635676383972
85, 0.3820635676383972
86, 0.3820635676383972
87, 0.3820635676383972
88, 0.3820635676383972
89, 0.3820635676383972
90, 0.3820635676383972
91, 0.3820635676383972
92, 0.3820635676383972
93, 0.3820635676383972
94, 0.3820635676383972
95, 0.3820635676383972
96, 0.3820635676383972
97, 0.3820635676383972
98, 0.3820635676383972
99, 0.3820635676383972
100, 0.3820635676383972
101, 0.3820635676383972
102, 0.3820635676383972
103, 0.3820635676383972
104, 0.3820635676383972
105, 0.3820635676383972
106, 0.3820635676383972
107, 0.3820635676383972
108, 0.3820635676383972
109, 0.3820635676383972
110, 0.3820635676383972
111, 0.3820635676383972
112, 0.3820635676383972
113, 0.3820635676383972
114, 0.3820635676383972
115, 0.3820635676383972
116, 0.3820635676383972
117, 0.3820635676383972
118, 0.3820635676383972
119, 0.3820635676383972
120, 0.3820635676383972
121, 0.3820635676383972
122, 0.3820635676383972
123, 0.3820635676383972
124, 0.3820635676383972
125, 0.3820635676383972
126, 0.3820635676383972
127, 0.3820635676383972
128, 0.3820635676383972
129, 0.3820635676383972
130, 0.3820635676383972
131, 0.3820635676383972
132, 0.3820635676383972
133, 0.3820635676383972
134, 0.3820635676383972
135, 0.3820635676383972
136, 0.3820635676383972
137, 0.3820635676383972
138, 0.3820635676383972
139, 0.3820635676383972
140, 0.3820635676383972
141, 0.3820635676383972
142, 0.3820635676383972
143, 0.3820635676383972
144, 0.3820635676383972
145, 0.3820635676383972
146, 0.3820635676383972
147, 0.3820635676383972
148, 0.3820635676383972
149, 0.3820635676383972
150, 0.3820635676383972
151, 0.3820635676383972
152, 0.3820635676383972
153, 0.3820635676383972
154, 0.3820635676383972
155, 0.3820635676383972
156, 0.3820635676383972
157, 0.3820635676383972
158, 0.3820635676383972
159, 0.3820635676383972
160, 0.3820635676383972
161, 0.3820635676383972
162, 0.3820635676383972
163, 0.3820635676383972
164, 0.3820635676383972
165, 0.3820635676383972
166, 0.3820635676383972
167, 0.3820635676383972
168, 0.3820635676383972
169, 0.3820635676383972
170, 0.3820635676383972
171, 0.3820635676383972
172, 0.3820635676383972
173, 0.3820635676383972
174, 0.3820635676383972
175, 0.3820635676383972
176, 0.3820635676383972
177, 0.3820635676383972
178, 0.3820635676383972
179, 0.3820635676383972
180, 0.3820635676383972
181, 0.3820635676383972
182, 0.3820635676383972
183, 0.3820635676383972
184, 0.3820635676383972
185, 0.3820635676383972
186, 0.3820635676383972
187, 0.3820635676383972
188, 0.3820635676383972
189, 0.3820635676383972
190, 0.3820635676383972
191, 0.3820635676383972
192, 0.3820635676383972
193, 0.3820635676383972
194, 0.3820635676383972
195, 0.3820635676383972
196, 0.3820635676383972
197, 0.3820635676383972
198, 0.3820635676383972
199, 0.3820635676383972
200, 0.3820635676383972
201, 0.3820635676383972
202, 0.3820635676383972
203, 0.3820635676383972
204, 0.3820635676383972
205, 0.3820635676383972
206, 0.3820635676383972
207, 0.3820635676383972
208, 0.3820635676383972
209, 0.3820635676383972
210, 0.3820635676383972
211, 0.3820635676383972
212, 0.3820635676383972
213, 0.3820635676383972
214, 0.3820635676383972
215, 0.3820635676383972
216, 0.3820635676383972
217, 0.3820635676383972
218, 0.3820635676383972
219, 0.3820635676383972
220, 0.3820635676383972
221, 0.3820635676383972
222, 0.3820635676383972
223, 0.3820635676383972
224, 0.3820635676383972
225, 0.3820635676383972
226, 0.3820635676383972
227, 0.3820635676383972
228, 0.3820635676383972
229, 0.3820635676383972
230, 0.3820635676383972
231, 0.3820635676383972
232, 0.3820635676383972
233, 0.3820635676383972
234, 0.3820635676383972
235, 0.3820635676383972
236, 0.3820635676383972
237, 0.3820635676383972
238, 0.3820635676383972
239, 0.3820635676383972
240, 0.3820635676383972
241, 0.3820635676383972
242, 0.3820635676383972
243, 0.3820635676383972
244, 0.3820635676383972
245, 0.3820635676383972
246, 0.3820635676383972
247, 0.3820635676383972
248, 0.3820635676383972
249, 0.3820635676383972
250, 0.3820635676383972
251, 0.3820635676383972
252, 0.3820635676383972
253, 0.3820635676383972
254, 0.3820635676383972
255, 0.3820635676383972
256, 0.3820635676383972
257, 0.3820635676383972
258, 0.3820635676383972
259, 0.3820635676383972
260, 0.3820635676383972
261, 0.3820635676383972
262, 0.3820635676383972
263, 0.3820635676383972
264, 0.3820635676383972
265, 0.3820635676383972
266, 0.3820635676383972
267, 0.3820635676383972
268, 0.3820635676383972
269, 0.3820635676383972
270, 0.3820635676383972
271, 0.3820635676383972
272, 0.3820635676383972
273, 0.3820635676383972
274, 0.3820635676383972
275, 0.3820635676383972
276, 0.3820635676383972
277, 0.3820635676383972
278, 0.3820635676383972
279, 0.3820635676383972
280, 0.3820635676383972
281, 0.3820635676383972
282, 0.3820635676383972
283, 0.3820635676383972
284, 0.3820635676383972
285, 0.3820635676383972
286, 0.3820635676383972
287, 0.3820635676383972
288, 0.3820635676383972
289, 0.3820635676383972
290, 0.3820635676383972
291, 0.3820635676383972
292, 0.3820635676383972
293, 0.3820635676383972
294, 0.3820635676383972
295, 0.3820635676383972
296, 0.3820635676383972
297, 0.3820635676383972
298, 0.3820635676383972
299, 0.3820635676383972
300, 0.3821139633655548
301, 0.38221475481987
302, 0.3823155462741852
303, 0.38241633772850037
304, 0.38251712918281555
305, 0.38261792063713074
306, 0.3827187120914459
307, 0.3828194737434387
308, 0.3829202651977539
309, 0.3830210566520691
310, 0.3831218481063843
311, 0.38322263956069946
312, 0.38332343101501465
313, 0.38342422246932983
314, 0.383525013923645
315, 0.3836258053779602
316, 0.3837265968322754
317, 0.3838273882865906
318, 0.38392817974090576
319, 0.38402897119522095
320, 0.38412976264953613
321, 0.3842305541038513
322, 0.3843313455581665
323, 0.3844321370124817
324, 0.3845328986644745
325, 0.3846336901187897
326, 0.38473448157310486
327, 0.38483527302742004
328, 0.38493606448173523
329, 0.3850368559360504
330, 0.3851376473903656
331, 0.3852384388446808
332, 0.38533923029899597
333, 0.38544002175331116
334, 0.38554081320762634
335, 0.38564160466194153
336, 0.3857423961162567
337, 0.3858431875705719
338, 0.3859439790248871
339, 0.38604477047920227
340, 0.38614553213119507
341, 0.38624632358551025
342, 0.38634711503982544
343, 0.3864479064941406
344, 0.3865486979484558
345, 0.386649489402771
346, 0.3867502808570862
347, 0.38685107231140137
348, 0.38695186376571655
349, 0.38705265522003174
350, 0.3871534466743469
351, 0.3872542381286621
352, 0.3873550295829773
353, 0.3874558210372925
354, 0.38755661249160767
355, 0.38765740394592285
356, 0.38775816559791565
357, 0.38785895705223083
358, 0.387959748506546
359, 0.3880605399608612
360, 0.3881613314151764
361, 0.3882621228694916
362, 0.38836291432380676
363, 0.38846370577812195
364, 0.38856449723243713
365, 0.3886652886867523
366, 0.3887660801410675
367, 0.3888668715953827
368, 0.3889676630496979
369, 0.38906845450401306
370, 0.38916924595832825
371, 0.38927000761032104
372, 0.38937079906463623
373, 0.3894715905189514
374, 0.3895723819732666
375, 0.3896731734275818
376, 0.389773964881897
377, 0.38987475633621216
378, 0.38997554779052734
379, 0.39007633924484253
380, 0.3901771306991577
381, 0.3902779221534729
382, 0.3903787136077881
383, 0.39047950506210327
384, 0.39058029651641846
385, 0.39068108797073364
386, 0.39078187942504883
387, 0.3908826410770416
388, 0.3909834325313568
389, 0.391084223985672
390, 0.3911850154399872
391, 0.39128580689430237
392, 0.39138659834861755
393, 0.39148738980293274
394, 0.3915881812572479
395, 0.3916889727115631
396, 0.3917897641658783
397, 0.3918905556201935
398, 0.39199134707450867
399, 0.39209213852882385
400, 0.39219292998313904
401, 0.3922937214374542
402, 0.3923945128917694
403, 0.3924953043460846
404, 0.3925960659980774
405, 0.3926968574523926
406, 0.39279764890670776
407, 0.39289844036102295
408, 0.39299923181533813
409, 0.3931000232696533
410, 0.3932008147239685
411, 0.3933016061782837
412, 0.3934023976325989
413, 0.39350318908691406
414, 0.39360398054122925
415, 0.39370477199554443
416, 0.3938055634498596
417, 0.3939063549041748
418, 0.3940071165561676
419, 0.3941079080104828
420, 0.394208699464798
421, 0.39430949091911316
422, 0.39441028237342834
423, 0.39451107382774353
424, 0.3946118652820587
425, 0.3947126567363739
426, 0.3948134481906891
427, 0.3949142396450043
428, 0.39501503109931946
429, 0.39511582255363464
430, 0.39521661400794983
431, 0.395317405462265
432, 0.3954181969165802
433, 0.3955189883708954
434, 0.39561977982521057
435, 0.39572057127952576
436, 0.39582133293151855
437, 0.39592212438583374
438, 0.3960229158401489
439, 0.3961237072944641
440, 0.3962244987487793
441, 0.3963252902030945
442, 0.39642608165740967
443, 0.39652687311172485
444, 0.39662766456604004
445, 0.3967284560203552
446, 0.3968292474746704
447, 0.3969300389289856
448, 0.3970308303833008
449, 0.39713162183761597
450, 0.39723238348960876
451, 0.39733317494392395
452, 0.39743396639823914
453, 0.3975347578525543
454, 0.3976355493068695
455, 0.3977363407611847
456, 0.3978371322154999
457, 0.39793792366981506
458, 0.39803871512413025
459, 0.39813950657844543
460, 0.3982402980327606
461, 0.3983410894870758
462, 0.398441880941391
463, 0.3985426723957062
464, 0.39864346385002136
465, 0.39874425530433655
466, 0.39884504675865173
467, 0.39894580841064453
468, 0.3990465998649597
469, 0.3991474211215973
470, 0.3992481827735901
471, 0.3993489742279053
472, 0.39944976568222046
473, 0.39955055713653564
474, 0.39965134859085083
475, 0.399752140045166
476, 0.3998529314994812
477, 0.3999537229537964
478, 0.4000545144081116
479, 0.40015530586242676
480, 0.40025609731674194
481, 0.40035688877105713
482, 0.4004576504230499
483, 0.4005584418773651
484, 0.4006592333316803
485, 0.4007600247859955
486, 0.40086081624031067
487, 0.40096160769462585
488, 0.40106239914894104
489, 0.4011631906032562
490, 0.4012639820575714
491, 0.4013647735118866
492, 0.4014655649662018
493, 0.4015663266181946
494, 0.40166714787483215
495, 0.40176793932914734
496, 0.4018687307834625
497, 0.4019695222377777
498, 0.4020703136920929
499, 0.4021711051464081
500, 0.40227189660072327
501, 0.40237268805503845
502, 0.40247344970703125
503, 0.40257424116134644
504, 0.4026750326156616
505, 0.4027758240699768
506, 0.402876615524292
507, 0.4029774069786072
508, 0.40307819843292236
509, 0.40317898988723755
510, 0.40327978134155273
511, 0.4033805727958679
512, 0.4034813642501831
513, 0.4035821557044983
514, 0.4036829173564911
515, 0.4037837088108063
516, 0.40388450026512146
517, 0.40398529171943665
518, 0.40408608317375183
519, 0.404186874628067
520, 0.4042876660823822
521, 0.4043884575366974
522, 0.4044892489910126
523, 0.40459004044532776
524, 0.40469083189964294
525, 0.40479159355163574
526, 0.4048923850059509
527, 0.4049931764602661
528, 0.4050939679145813
529, 0.4051947593688965
530, 0.40529558062553406
531, 0.40539637207984924
532, 0.40549716353416443
533, 0.4055979549884796
534, 0.4056987166404724
535, 0.4057995080947876
536, 0.4059002995491028
537, 0.40600109100341797
538, 0.40610188245773315
539, 0.40620267391204834
540, 0.4063034653663635
541, 0.4064042568206787
542, 0.4065050482749939
543, 0.4066058397293091
544, 0.40670663118362427
545, 0.40680739283561707
546, 0.40690818428993225
547, 0.40700897574424744
548, 0.4071097671985626
549, 0.4072105586528778
550, 0.407311350107193
551, 0.4074121415615082
552, 0.40751293301582336
553, 0.40761372447013855
554, 0.40771451592445374
555, 0.4078153073787689
556, 0.4079160988330841
557, 0.4080168604850769
558, 0.4081176519393921
559, 0.4082184433937073
560, 0.40831923484802246
561, 0.40842002630233765
562, 0.40852081775665283
563, 0.408621609210968
564, 0.4087224006652832
565, 0.4088231921195984
566, 0.4089239835739136
567, 0.40902477502822876
568, 0.40912556648254395
569, 0.40922635793685913
570, 0.4093271493911743
571, 0.4094279408454895
572, 0.4095287322998047
573, 0.4096295237541199
574, 0.40973031520843506
575, 0.40983110666275024
576, 0.40993189811706543
577, 0.4100326597690582
578, 0.4101334512233734
579, 0.4102342426776886
580, 0.4103350341320038
581, 0.41043582558631897
582, 0.41053661704063416
583, 0.41063740849494934
584, 0.4107381999492645
585, 0.4108389914035797
586, 0.4109397828578949
587, 0.4110405743122101
588, 0.41114136576652527
589, 0.41124212741851807
590, 0.41134291887283325
591, 0.41144371032714844
592, 0.4115445017814636
593, 0.4116452932357788
594, 0.411746084690094
595, 0.4118468761444092
596, 0.41194766759872437
597, 0.41204845905303955
598, 0.41214925050735474
599, 0.4122500419616699
600, 0.4123508334159851
601, 0.4124516248703003
602, 0.4125524163246155
603, 0.41265320777893066
604, 0.41275399923324585
605, 0.41285479068756104
606, 0.4129555821418762
607, 0.4130563735961914
608, 0.4131571650505066
609, 0.4132579267024994
610, 0.4133587181568146
611, 0.41345950961112976
612, 0.41356030106544495
613, 0.41366109251976013
614, 0.4137618839740753
615, 0.4138626754283905
616, 0.4139634668827057
617, 0.4140642583370209
618, 0.41416504979133606
619, 0.41426584124565125
620, 0.41436663269996643
621, 0.41446739435195923
622, 0.4145681858062744
623, 0.4146689772605896
624, 0.4147697687149048
625, 0.41487056016921997
626, 0.41497135162353516
627, 0.41507214307785034
628, 0.4151729345321655
629, 0.4152737259864807
630, 0.4153745174407959
631, 0.4154753088951111
632, 0.41557610034942627
633, 0.41567689180374146
634, 0.41577768325805664
635, 0.4158784747123718
636, 0.415979266166687
637, 0.4160800576210022
638, 0.4161808490753174
639, 0.41628164052963257
640, 0.41638240218162537
641, 0.41648322343826294
642, 0.41658398509025574
643, 0.4166847765445709
644, 0.4167855679988861
645, 0.4168863594532013
646, 0.4169871509075165
647, 0.41708794236183167
648, 0.41718873381614685
649, 0.41728949546813965
650, 0.4173903167247772
651, 0.41749107837677
652, 0.4175918996334076
653, 0.4176926612854004
654, 0.41779348254203796
655, 0.41789424419403076
656, 0.41799506545066833
657, 0.41809582710266113
658, 0.4181966185569763
659, 0.4182974398136139
660, 0.4183982014656067
661, 0.41849902272224426
662, 0.41859978437423706
663, 0.41870057582855225
664, 0.41880136728286743
665, 0.4189021587371826
666, 0.4190029501914978
667, 0.4191037118434906
668, 0.4192045331001282
669, 0.41930529475212097
670, 0.41940611600875854
671, 0.41950687766075134
672, 0.4196076989173889
673, 0.4197084605693817
674, 0.4198092818260193
675, 0.4199100434780121
676, 0.42001086473464966
677, 0.42011162638664246
678, 0.42021241784095764
679, 0.4203132092952728
680, 0.420414000749588
681, 0.4205147922039032
682, 0.4206155836582184
683, 0.42071637511253357
684, 0.42081716656684875
685, 0.42091795802116394
686, 0.42101871967315674
687, 0.4211195409297943
688, 0.4212203025817871
689, 0.4213211238384247
690, 0.4214218854904175
691, 0.42152267694473267
692, 0.42162346839904785
693, 0.42172425985336304
694, 0.4218250513076782
695, 0.4219258427619934
696, 0.4220266342163086
697, 0.4221274256706238
698, 0.42222821712493896
699, 0.42232900857925415
700, 0.42242980003356934
701, 0.4225305914878845
702, 0.4226313531398773
703, 0.4227321743965149
704, 0.4228329360485077
705, 0.42293375730514526
706, 0.42303451895713806
707, 0.42313531041145325
708, 0.42323610186576843
709, 0.4233368933200836
710, 0.4234376847743988
711, 0.423538476228714
712, 0.4236392676830292
713, 0.423740029335022
714, 0.42384085059165955
715, 0.42394161224365234
716, 0.4240424335002899
717, 0.4241431951522827
718, 0.4242440164089203
719, 0.4243447780609131
720, 0.42444559931755066
721, 0.42454636096954346
722, 0.42464718222618103
723, 0.42474794387817383
724, 0.424848735332489
725, 0.4249495267868042
726, 0.4250503182411194
727, 0.42515110969543457
728, 0.42525190114974976
729, 0.42535269260406494
730, 0.42545345425605774
731, 0.4255542457103729
732, 0.4256550669670105
733, 0.4257558286190033
734, 0.42585664987564087
735, 0.42595741152763367
736, 0.42605823278427124
737, 0.42615899443626404
738, 0.4262598156929016
739, 0.4263605773448944
740, 0.426461398601532
741, 0.4265621602535248
742, 0.42666295170783997
743, 0.42676374316215515
744, 0.42686453461647034
745, 0.4269653260707855
746, 0.4270661175251007
747, 0.4271669089794159
748, 0.4272677004337311
749, 0.42736849188804626
750, 0.42746925354003906
751, 0.42757007479667664
752, 0.42767083644866943
753, 0.4277716279029846
754, 0.4278724193572998
755, 0.427973210811615
756, 0.4280740022659302
757, 0.42817479372024536
758, 0.42827558517456055
759, 0.42837637662887573
760, 0.4284771680831909
761, 0.4285779595375061
762, 0.4286787509918213
763, 0.4287795424461365
764, 0.42888033390045166
765, 0.42898112535476685
766, 0.42908188700675964
767, 0.4291827082633972
768, 0.42928346991539
769, 0.4293842911720276
770, 0.4294850528240204
771, 0.42958584427833557
772, 0.42968663573265076
773, 0.42978742718696594
774, 0.42988821864128113
775, 0.4299890100955963
776, 0.4300898015499115
777, 0.4301905632019043
778, 0.43029138445854187
779, 0.43039214611053467
780, 0.43049296736717224
781, 0.43059372901916504
782, 0.4306945502758026
783, 0.4307953119277954
784, 0.430896133184433
785, 0.4309968948364258
786, 0.43109771609306335
787, 0.43119847774505615
788, 0.43129926919937134
789, 0.4314000606536865
790, 0.4315008521080017
791, 0.4316016435623169
792, 0.4317024350166321
793, 0.43180322647094727
794, 0.43190398812294006
795, 0.43200480937957764
796, 0.43210557103157043
797, 0.432206392288208
798, 0.4323071539402008
799, 0.432407945394516
800, 0.4325087368488312
801, 0.43260952830314636
802, 0.43271031975746155
803, 0.43281111121177673
804, 0.4329119026660919
805, 0.4330126941204071
806, 0.4331134855747223
807, 0.4332142770290375
808, 0.43331506848335266
809, 0.43341585993766785
810, 0.43351665139198303
811, 0.4336174428462982
812, 0.4337182343006134
813, 0.4338190257549286
814, 0.4339197874069214
815, 0.43402060866355896
816, 0.43412137031555176
817, 0.43422216176986694
818, 0.43432295322418213
819, 0.4344237446784973
820, 0.4345245361328125
821, 0.4346253275871277
822, 0.43472611904144287
823, 0.43482691049575806
824, 0.43492770195007324
825, 0.4350284934043884
826, 0.4351292848587036
827, 0.4352300763130188
828, 0.4353308379650116
829, 0.43543165922164917
830, 0.43553242087364197
831, 0.43563324213027954
832, 0.43573400378227234
833, 0.4358348250389099
834, 0.4359355866909027
835, 0.4360363781452179
836, 0.4361371695995331
837, 0.43623796105384827
838, 0.43633875250816345
839, 0.43643954396247864
840, 0.4365403354167938
841, 0.4366410970687866
842, 0.4367419183254242
843, 0.436842679977417
844, 0.43694350123405457
845, 0.43704426288604736
846, 0.43714508414268494
847, 0.43724584579467773
848, 0.4373466670513153
849, 0.4374474287033081
850, 0.4375482499599457
851, 0.4376490116119385
852, 0.43774980306625366
853, 0.43785059452056885
854, 0.43795138597488403
855, 0.4380521774291992
856, 0.4381529688835144
857, 0.4382537603378296
858, 0.4383545219898224
859, 0.43845534324645996
860, 0.43855610489845276
861, 0.43865692615509033
862, 0.43875768780708313
863, 0.4388584792613983
864, 0.4389592707157135
865, 0.4390600621700287
866, 0.43916085362434387
867, 0.43926164507865906
868, 0.43936243653297424
869, 0.43946322798728943
870, 0.4395640194416046
871, 0.4396648108959198
872, 0.439765602350235
873, 0.43986639380455017
874, 0.43996715545654297
875, 0.44006797671318054
876, 0.44016873836517334
877, 0.4402695596218109
878, 0.4403703212738037
879, 0.4404711425304413
880, 0.4405719041824341
881, 0.44067269563674927
882, 0.44077348709106445
883, 0.44087427854537964
884, 0.4409750699996948
885, 0.44107586145401
886, 0.4411766529083252
887, 0.4412774443626404
888, 0.44137823581695557
889, 0.44147902727127075
890, 0.44157981872558594
891, 0.4416806101799011
892, 0.4417813718318939
893, 0.4418821930885315
894, 0.4419829547405243
895, 0.44208377599716187
896, 0.44218453764915466
897, 0.44228535890579224
898, 0.44238612055778503
899, 0.4424869120121002
900, 0.44321730732917786
901, 0.4445772171020508
902, 0.4459370970726013
903, 0.44729700684547424
904, 0.44865691661834717
905, 0.4500168263912201
906, 0.45137670636177063
907, 0.45273661613464355
908, 0.4540965259075165
909, 0.4554564356803894
910, 0.45681631565093994
911, 0.45817622542381287
912, 0.4595361351966858
913, 0.4608960449695587
914, 0.46225592494010925
915, 0.4636158347129822
916, 0.4649757444858551
917, 0.466335654258728
918, 0.46769553422927856
919, 0.4690554440021515
920, 0.4704153537750244
921, 0.47177523374557495
922, 0.4731351435184479
923, 0.4744950532913208
924, 0.4758549630641937
925, 0.47721484303474426
926, 0.4785747528076172
927, 0.4799346625804901
928, 0.48129457235336304
929, 0.4826544523239136
930, 0.4840143620967865
931, 0.4853742718696594
932, 0.48673418164253235
933, 0.4880940616130829
934, 0.4894539713859558
935, 0.49081388115882874
936, 0.4921737611293793
937, 0.4935336709022522
938, 0.4948935806751251
939, 0.49625349044799805
940, 0.4976133704185486
941, 0.4989732801914215
942, 0.5003331899642944
943, 0.501693069934845
944, 0.5030530095100403
945, 0.5044128894805908
946, 0.5057727694511414
947, 0.5071327090263367
948, 0.5084925889968872
949, 0.5098525285720825
950, 0.5112124085426331
951, 0.5125724077224731
952, 0.5139322876930237
953, 0.515292227268219
954, 0.5166521072387695
955, 0.5180119872093201
956, 0.5193719267845154
957, 0.5207318067550659
958, 0.5220916867256165
959, 0.5234516263008118
960, 0.5248115062713623
961, 0.5261714458465576
962, 0.5275313258171082
963, 0.5288912057876587
964, 0.530251145362854
965, 0.5316110253334045
966, 0.5329709053039551
967, 0.5343308448791504
968, 0.5356907248497009
969, 0.5370506644248962
970, 0.5384105443954468
971, 0.5397704243659973
972, 0.5411303639411926
973, 0.5424902439117432
974, 0.5438501238822937
975, 0.545210063457489
976, 0.5465699434280396
977, 0.5479298233985901
978, 0.5492897629737854
979, 0.5506496429443359
980, 0.5520095825195312
981, 0.5533694624900818
982, 0.5547293424606323
983, 0.5560892820358276
984, 0.5574491620063782
985, 0.5588090419769287
986, 0.560168981552124
987, 0.5615288615226746
988, 0.5628887414932251
989, 0.5642486810684204
990, 0.565608561038971
991, 0.5669685006141663
992, 0.5683283805847168
993, 0.5696882605552673
994, 0.5710482001304626
995, 0.5724080801010132
996, 0.5737679600715637
997, 0.575127899646759
998, 0.5764877796173096
999, 0.5778476595878601
1000, 0.5792075991630554
1001, 0.580567479133606
1002, 0.5819274187088013
1003, 0.5832872986793518
1004, 0.5846471786499023
1005, 0.5860071182250977
1006, 0.5873669981956482
1007, 0.5887269377708435
1008, 0.590086817741394
1009, 0.5914466977119446
1010, 0.5928066372871399
1011, 0.5941665172576904
1012, 0.5955264568328857
1013, 0.5968863368034363
1014, 0.5982462167739868
1015, 0.5996061563491821
1016, 0.6009660363197327
1017, 0.6023259162902832
1018, 0.6036858558654785
1019, 0.605045735836029
1020, 0.6064056158065796
1021, 0.6077654957771301
1022, 0.6091254353523254
1023, 0.610485315322876
1024, 0.6118453145027161
1025, 0.6132052540779114
1026, 0.6145651340484619
1027, 0.6159250736236572
1028, 0.6172849535942078
1029, 0.6186448335647583
1030, 0.6200047731399536
1031, 0.6213646531105042
1032, 0.6227245926856995
1033, 0.62408447265625
1034, 0.6254443526268005
1035, 0.6268042325973511
1036, 0.6281641721725464
1037, 0.6295240521430969
1038, 0.6308839917182922
1039, 0.6322438716888428
1040, 0.6336037516593933
1041, 0.6349636316299438
1042, 0.6363235712051392
1043, 0.6376835107803345
1044, 0.639043390750885
1045, 0.6404032707214355
1046, 0.6417631506919861
1047, 0.6431230902671814
1048, 0.6444829702377319
1049, 0.6458429098129272
1050, 0.6472027897834778
1051, 0.6485626697540283
1052, 0.6499225497245789
1053, 0.6512824892997742
1054, 0.6526424288749695
1055, 0.65400230884552
1056, 0.6553621888160706
1057, 0.6567220687866211
1058, 0.6580820083618164
1059, 0.6594418883323669
1060, 0.6608018279075623
1061, 0.6621617078781128
1062, 0.6635215878486633
1063, 0.6648815274238586
1064, 0.6662414073944092
1065, 0.6676013469696045
1066, 0.668961226940155
1067, 0.6703211069107056
1068, 0.6716810464859009
1069, 0.6730409264564514
1070, 0.674400806427002
1071, 0.6757607460021973
1072, 0.6771206259727478
1073, 0.6784805655479431
1074, 0.6798404455184937
1075, 0.6812003254890442
1076, 0.6825602650642395
1077, 0.68392014503479
1078, 0.6852800846099854
1079, 0.6866399645805359
1080, 0.6879998445510864
1081, 0.689359724521637
1082, 0.6907196640968323
1083, 0.6920795440673828
1084, 0.6934394836425781
1085, 0.6947993636131287
1086, 0.6961592435836792
1087, 0.6975191831588745
1088, 0.698879063129425
1089, 0.7002390027046204
1090, 0.7015988826751709
1091, 0.7029587626457214
1092, 0.704318642616272
1093, 0.7056785821914673
1094, 0.7070384621620178
1095, 0.7083984017372131
1096, 0.7097582817077637
1097, 0.7111182808876038
1098, 0.7124781608581543
1099, 0.7138381004333496
1100, 0.7151979804039001
1101, 0.7165578603744507
1102, 0.717917799949646
1103, 0.7192776799201965
1104, 0.7206376194953918
1105, 0.7219974994659424
1106, 0.7233573794364929
1107, 0.7247173190116882
1108, 0.7260771989822388
1109, 0.7274371385574341
1110, 0.7287970185279846
1111, 0.7301568984985352
1112, 0.7315167784690857
1113, 0.732876718044281
1114, 0.7342365980148315
1115, 0.7355965375900269
1116, 0.7369564175605774
1117, 0.7383162975311279
1118, 0.7396762371063232
1119, 0.7410361170768738
1120, 0.7423960566520691
1121, 0.7437559366226196
1122, 0.7451158165931702
1123, 0.7464756965637207
1124, 0.747835636138916
1125, 0.7491955161094666
1126, 0.7505554556846619
1127, 0.7519153356552124
1128, 0.7532752156257629
1129, 0.7546351552009583
1130, 0.7559950351715088
1131, 0.7573549747467041
1132, 0.7587148547172546
1133, 0.7600747346878052
1134, 0.7614346146583557
1135, 0.762794554233551
1136, 0.7641544342041016
1137, 0.7655143737792969
1138, 0.7668742537498474
1139, 0.768234133720398
1140, 0.7695940732955933
1141, 0.7709539532661438
1142, 0.7723138928413391
1143, 0.7736737728118896
1144, 0.7750336527824402
1145, 0.7763935923576355
1146, 0.777753472328186
1147, 0.7791133522987366
1148, 0.7804732918739319
1149, 0.7818331718444824
1150, 0.7831931114196777
1151, 0.7845529913902283
1152, 0.7859128713607788
1153, 0.7872728109359741
1154, 0.7886326909065247
1155, 0.78999263048172
1156, 0.7913524508476257
1157, 0.792712390422821
1158, 0.7940722703933716
1159, 0.7954322099685669
1160, 0.7967920899391174
1161, 0.798151969909668
1162, 0.7995119094848633
1163, 0.8008717894554138
1164, 0.8022317290306091
1165, 0.8035916090011597
1166, 0.8049514889717102
1167, 0.8063114285469055
1168, 0.807671308517456
1169, 0.8090311884880066
1170, 0.8103911876678467
1171, 0.811751127243042
1172, 0.8131110072135925
1173, 0.8144709467887878
1174, 0.8158308267593384
1175, 0.8171907067298889
1176, 0.8185506463050842
1177, 0.8199105262756348
1178, 0.8212704062461853
1179, 0.8226303458213806
1180, 0.8239902257919312
1181, 0.8253501653671265
1182, 0.826710045337677
1183, 0.8280699253082275
1184, 0.8294298648834229
1185, 0.8307897448539734
1186, 0.8321496844291687
1187, 0.8335095047950745
1188, 0.8348694443702698
1189, 0.8362293243408203
1190, 0.8375892639160156
1191, 0.8389491438865662
1192, 0.8403090238571167
1193, 0.841668963432312
1194, 0.8430288434028625
1195, 0.8443887829780579
1196, 0.8457486629486084
1197, 0.8471085429191589
1198, 0.8484684824943542
1199, 0.8498283624649048
1200, 0.8511881828308105
1201, 0.8525481820106506
1202, 0.8539080023765564
1203, 0.8552680015563965
1204, 0.8566277623176575
1205, 0.8579877614974976
1206, 0.8593475818634033
1207, 0.8607075810432434
1208, 0.8620675802230835
1209, 0.8634273409843445
1210, 0.8647873997688293
1211, 0.8661472201347351
1212, 0.8675072193145752
1213, 0.8688669800758362
1214, 0.8702269792556763
1215, 0.871586799621582
1216, 0.8729467988014221
1217, 0.8743066191673279
1218, 0.8756665587425232
1219, 0.877026379108429
1220, 0.8783864378929138
1221, 0.8797462582588196
1222, 0.8811062574386597
1223, 0.8824660181999207
1224, 0.8838260173797607
1225, 0.8851858377456665
1226, 0.8865458369255066
1227, 0.8879055976867676
1228, 0.8892655968666077
1229, 0.8906254172325134
1230, 0.8919854164123535
1231, 0.8933452367782593
1232, 0.8947052359580994
1233, 0.8960650563240051
1234, 0.8974250555038452
1235, 0.8987848162651062
1236, 0.9001448154449463
1237, 0.901504635810852
1238, 0.9028646349906921
1239, 0.9042244553565979
1240, 0.9055843949317932
1241, 0.9069442749023438
1242, 0.9083042740821838
1243, 0.9096640944480896
1244, 0.9110240936279297
1245, 0.9123838543891907
1246, 0.9137438535690308
1247, 0.9151036739349365
1248, 0.9164636731147766
1249, 0.9178234338760376
1250, 0.9191834330558777
1251, 0.9205432534217834
1252, 0.9219033122062683
1253, 0.9232630729675293
1254, 0.9246230721473694
1255, 0.9259828925132751
1256, 0.9273428916931152
1257, 0.9287026524543762
1258, 0.9300626516342163
1259, 0.9314224720001221
1260, 0.9327824711799622
1261, 0.9341422915458679
1262, 0.935502290725708
1263, 0.9368621110916138
1264, 0.9382221102714539
1265, 0.9395819306373596
1266, 0.9409418702125549
1267, 0.9423016905784607
1268, 0.9436616897583008
1269, 0.9450215101242065
1270, 0.9463815093040466
1271, 0.9477412700653076
1272, 0.9491013288497925
1273, 0.9504611492156982
1274, 0.9518211483955383
1275, 0.9531809091567993
1276, 0.9545409083366394
1277, 0.9559007287025452
1278, 0.9572607278823853
1279, 0.9586204886436462
1280, 0.9599804878234863
1281, 0.9613404870033264
1282, 0.9627003073692322
1283, 0.964060366153717
1284, 0.965420126914978
1285, 0.9667801260948181
1286, 0.9681399464607239
1287, 0.969499945640564
1288, 0.970859706401825
1289, 0.972219705581665
1290, 0.9735795259475708
1291, 0.9749395251274109
1292, 0.9762993454933167
1293, 0.9776593446731567
1294, 0.9790191650390625
1295, 0.9803791642189026
1296, 0.9817389845848083
1297, 0.9830989837646484
1298, 0.9844587445259094
1299, 0.9858187437057495
1300, 0.9871785640716553
1301, 0.9885385632514954
1302, 0.9898983240127563
1303, 0.9912583827972412
1304, 0.992618203163147
1305, 0.9939782023429871
1306, 0.995337963104248
1307, 0.9966979622840881
1308, 0.9980577826499939
1309, 0.999417781829834
1310, 1.0007776021957397
1311, 1.002137541770935
1312, 1.0034973621368408
1313, 1.0048573017120361
1314, 1.0062172412872314
1315, 1.0075771808624268
1316, 1.0089370012283325
1317, 1.0102969408035278
1318, 1.0116567611694336
1319, 1.0130168199539185
1320, 1.0143766403198242
1321, 1.0157365798950195
1322, 1.0170964002609253
1323, 1.0184563398361206
1324, 1.019816279411316
1325, 1.0211762189865112
1326, 1.022536039352417
1327, 1.0238959789276123
1328, 1.025255799293518
1329, 1.026615858078003
1330, 1.0279755592346191
1331, 1.029335618019104
1332, 1.0306954383850098
1333, 1.032055377960205
1334, 1.0334151983261108
1335, 1.0347752571105957
1336, 1.0361350774765015
1337, 1.0374950170516968
1338, 1.0388548374176025
1339, 1.0402147769927979
1340, 1.0415745973587036
1341, 1.0429346561431885
1342, 1.0442944765090942
1343, 1.0456544160842896
1344, 1.0470142364501953
1345, 1.0483742952346802
1346, 1.049734115600586
1347, 1.0510940551757812
1348, 1.052453875541687
1349, 1.0538138151168823
1350, 1.055173635482788
1351, 1.056533694267273
1352, 1.0578933954238892
1353, 1.059253454208374
1354, 1.0606133937835693
1355, 1.0619733333587646
1356, 1.06333327293396
1357, 1.0646930932998657
1358, 1.066053032875061
1359, 1.0674128532409668
1360, 1.0687729120254517
1361, 1.0701326131820679
1362, 1.0714926719665527
1363, 1.0728524923324585
1364, 1.0742124319076538
1365, 1.0755723714828491
1366, 1.0769323110580444
1367, 1.0782921314239502
1368, 1.0796520709991455
1369, 1.0810118913650513
1370, 1.0823718309402466
1371, 1.0837316513061523
1372, 1.0850917100906372
1373, 1.086451530456543
1374, 1.0878114700317383
1375, 1.089171290397644
1376, 1.090531349182129
1377, 1.0918910503387451
1378, 1.09325110912323
1379, 1.0946109294891357
1380, 1.095970869064331
1381, 1.0973308086395264
1382, 1.0986907482147217
1383, 1.100050449371338
1384, 1.1014105081558228
1385, 1.1027703285217285
1386, 1.1041303873062134
1387, 1.1054900884628296
1388, 1.106850028038025
1389, 1.1082099676132202
1390, 1.1095699071884155
1391, 1.1109298467636108
1392, 1.1122897863388062
1393, 1.1136494874954224
1394, 1.1150095462799072
1395, 1.116369366645813
1396, 1.1177294254302979
1397, 1.119089126586914
1398, 1.1204490661621094
1399, 1.1218090057373047
1400, 1.1231689453125
1401, 1.1245286464691162
1402, 1.1258888244628906
1403, 1.1272485256195068
1404, 1.1286085844039917
1405, 1.1299684047698975
1406, 1.1313283443450928
1407, 1.1326881647109985
1408, 1.1340481042861938
1409, 1.1354079246520996
1410, 1.1367679834365845
1411, 1.1381276845932007
1412, 1.139487862586975
1413, 1.1408475637435913
1414, 1.1422075033187866
1415, 1.143567442893982
1416, 1.1449273824691772
1417, 1.146287202835083
1418, 1.1476471424102783
1419, 1.149006962776184
1420, 1.150367021560669
1421, 1.1517267227172852
1422, 1.1530869007110596
1423, 1.1544466018676758
1424, 1.155806541442871
1425, 1.1571664810180664
1426, 1.1585264205932617
1427, 1.1598864793777466
1428, 1.1612461805343628
1429, 1.162606120109558
1430, 1.1639660596847534
1431, 1.1653259992599487
1432, 1.166685700416565
1433, 1.1680458784103394
1434, 1.1694055795669556
1435, 1.1707656383514404
1436, 1.1721254587173462
1437, 1.1734853982925415
1438, 1.1748452186584473
1439, 1.1762051582336426
1440, 1.177565097808838
1441, 1.1789250373840332
1442, 1.1802847385406494
1443, 1.1816449165344238
1444, 1.18300461769104
1445, 1.1843645572662354
1446, 1.1857244968414307
1447, 1.187084436416626
1448, 1.1884442567825317
1449, 1.189804196357727
1450, 1.1911640167236328
1451, 1.1925240755081177
1452, 1.1938837766647339
1453, 1.1952439546585083
1454, 1.1966036558151245
1455, 1.1979635953903198
1456, 1.1993235349655151
1457, 1.2006834745407104
1458, 1.2020431756973267
1459, 1.2034032344818115
1460, 1.2047630548477173
1461, 1.2061231136322021
1462, 1.2074828147888184
1463, 1.2088427543640137
1464, 1.210202693939209
1465, 1.2115626335144043
1466, 1.2129225730895996
1467, 1.214282512664795
1468, 1.2156422138214111
1469, 1.217002272605896
1470, 1.2183620929718018
1471, 1.2197221517562866
1472, 1.2210818529129028
1473, 1.2224417924880981
1474, 1.2238017320632935
1475, 1.2251616716384888
1476, 1.2265214920043945
1477, 1.2278815507888794
1478, 1.2292412519454956
1479, 1.2306013107299805
1480, 1.2319611310958862
1481, 1.2333210706710815
1482, 1.2346808910369873
1483, 1.2360408306121826
1484, 1.2374006509780884
1485, 1.2387607097625732
1486, 1.240120530128479
1487, 1.2414805889129639
1488, 1.24284029006958
1489, 1.2442002296447754
1490, 1.2455601692199707
1491, 1.246920108795166
1492, 1.2482799291610718
1493, 1.249639868736267
1494, 1.2509996891021729
1495, 1.2523597478866577
1496, 1.2537195682525635
1497, 1.2550796270370483
1498, 1.2564393281936646
1499, 1.2577992677688599
1500, 1.259168267250061
1501, 1.2605458498001099
1502, 1.2619236707687378
1503, 1.2633013725280762
1504, 1.264679193496704
1505, 1.266056776046753
1506, 1.2674345970153809
1507, 1.2688122987747192
1508, 1.2701901197433472
1509, 1.271567702293396
1510, 1.2729456424713135
1511, 1.2743232250213623
1512, 1.2757010459899902
1513, 1.2770787477493286
1514, 1.2784565687179565
1515, 1.2798341512680054
1516, 1.2812119722366333
1517, 1.2825896739959717
1518, 1.2839674949645996
1519, 1.2853450775146484
1520, 1.2867228984832764
1521, 1.2881006002426147
1522, 1.2894784212112427
1523, 1.2908560037612915
1524, 1.2922338247299194
1525, 1.2936115264892578
1526, 1.2949893474578857
1527, 1.2963669300079346
1528, 1.2977447509765625
1529, 1.2991224527359009
1530, 1.3005002737045288
1531, 1.3018778562545776
1532, 1.3032556772232056
1533, 1.304633378982544
1534, 1.3060111999511719
1535, 1.3073887825012207
1536, 1.3087666034698486
1537, 1.310144305229187
1538, 1.311522126197815
1539, 1.3128997087478638
1540, 1.3142776489257812
1541, 1.31565523147583
1542, 1.317033052444458
1543, 1.3184107542037964
1544, 1.3197885751724243
1545, 1.3211661577224731
1546, 1.322543978691101
1547, 1.3239216804504395
1548, 1.3252995014190674
1549, 1.3266770839691162
1550, 1.3280549049377441
1551, 1.3294326066970825
1552, 1.3308104276657104
1553, 1.3321880102157593
1554, 1.3335658311843872
1555, 1.3349435329437256
1556, 1.3363213539123535
1557, 1.3376989364624023
1558, 1.3390767574310303
1559, 1.3404544591903687
1560, 1.3418322801589966
1561, 1.3432098627090454
1562, 1.3445876836776733
1563, 1.3459653854370117
1564, 1.3473432064056396
1565, 1.3487207889556885
1566, 1.350098729133606
1567, 1.3514763116836548
1568, 1.3528541326522827
1569, 1.354231834411621
1570, 1.355609655380249
1571, 1.3569872379302979
1572, 1.3583650588989258
1573, 1.3597428798675537
1574, 1.361120581626892
1575, 1.36249840259552
1576, 1.3638759851455688
1577, 1.3652538061141968
1578, 1.3666315078735352
1579, 1.368009328842163
1580, 1.369386911392212
1581, 1.3707647323608398
1582, 1.3721424341201782
1583, 1.3735202550888062
1584, 1.374897837638855
1585, 1.376275658607483
1586, 1.3776533603668213
1587, 1.3790311813354492
1588, 1.380408763885498
1589, 1.381786584854126
1590, 1.3831642866134644
1591, 1.3845421075820923
1592, 1.3859198093414307
1593, 1.387297511100769
1594, 1.3886752128601074
1595, 1.3900530338287354
1596, 1.3914307355880737
1597, 1.3928085565567017
1598, 1.3941861391067505
1599, 1.3955639600753784
1600, 1.3969416618347168
1601, 1.3983194828033447
1602, 1.3996970653533936
1603, 1.4010748863220215
1604, 1.4024525880813599
1605, 1.4038304090499878
1606, 1.4052079916000366
1607, 1.4065858125686646
1608, 1.407963514328003
1609, 1.4093413352966309
1610, 1.4107189178466797
1611, 1.4120967388153076
1612, 1.413474440574646
1613, 1.414852261543274
1614, 1.4162298440933228
1615, 1.4176076650619507
1616, 1.418985366821289
1617, 1.420363187789917
1618, 1.4217408895492554
1619, 1.4231185913085938
1620, 1.4244962930679321
1621, 1.42587411403656
1622, 1.4272518157958984
1623, 1.4286296367645264
1624, 1.4300072193145752
1625, 1.4313850402832031
1626, 1.4327627420425415
1627, 1.4341405630111694
1628, 1.4355181455612183
1629, 1.4368959665298462
1630, 1.4382736682891846
1631, 1.4396514892578125
1632, 1.4410290718078613
1633, 1.4424068927764893
1634, 1.4437845945358276
1635, 1.4451624155044556
1636, 1.4465399980545044
1637, 1.4479178190231323
1638, 1.4492955207824707
1639, 1.4506733417510986
1640, 1.4520509243011475
1641, 1.4534287452697754
1642, 1.4548064470291138
1643, 1.4561842679977417
1644, 1.4575618505477905
1645, 1.4589396715164185
1646, 1.460317611694336
1647, 1.4616951942443848
1648, 1.4630730152130127
1649, 1.464450716972351
1650, 1.4658284187316895
1651, 1.4672061204910278
1652, 1.4685839414596558
1653, 1.4699616432189941
1654, 1.471339464187622
1655, 1.472717046737671
1656, 1.4740948677062988
1657, 1.4754725694656372
1658, 1.4768503904342651
1659, 1.478227972984314
1660, 1.479605793952942
1661, 1.4809834957122803
1662, 1.4823613166809082
1663, 1.483738899230957
1664, 1.485116720199585
1665, 1.4864944219589233
1666, 1.4878722429275513
1667, 1.4892498254776
1668, 1.4906277656555176
1669, 1.4920053482055664
1670, 1.4933831691741943
1671, 1.4947607517242432
1672, 1.496138572692871
1673, 1.4975162744522095
1674, 1.4988940954208374
1675, 1.5002716779708862
1676, 1.5016496181488037
1677, 1.5030272006988525
1678, 1.5044050216674805
1679, 1.5057827234268188
1680, 1.5071605443954468
1681, 1.5085381269454956
1682, 1.5099159479141235
1683, 1.5112935304641724
1684, 1.5126714706420898
1685, 1.5140490531921387
1686, 1.5154268741607666
1687, 1.516804575920105
1688, 1.518182396888733
1689, 1.5195599794387817
1690, 1.5209379196166992
1691, 1.522315502166748
1692, 1.523693323135376
1693, 1.5250709056854248
1694, 1.5264487266540527
1695, 1.5278264284133911
1696, 1.529204249382019
1697, 1.5305818319320679
1698, 1.5319597721099854
1699, 1.5333373546600342
1700, 1.534715175628662
1701, 1.5360928773880005
1702, 1.5374705791473389
1703, 1.5388482809066772
1704, 1.5402261018753052
1705, 1.541603684425354
1706, 1.5429816246032715
1707, 1.5443592071533203
1708, 1.5457370281219482
1709, 1.5471147298812866
1710, 1.5484925508499146
1711, 1.5498701333999634
1712, 1.5512479543685913
1713, 1.5526255369186401
1714, 1.5540034770965576
1715, 1.5553810596466064
1716, 1.5567588806152344
1717, 1.5581365823745728
1718, 1.5595144033432007
1719, 1.5608922243118286
1720, 1.5622698068618774
1721, 1.563647747039795
1722, 1.5650253295898438
1723, 1.5664031505584717
1724, 1.5677807331085205
1725, 1.5691585540771484
1726, 1.5705362558364868
1727, 1.5719140768051147
1728, 1.5732917785644531
1729, 1.574669599533081
1730, 1.5760471820831299
1731, 1.5774250030517578
1732, 1.5788027048110962
1733, 1.5801804065704346
1734, 1.581558108329773
1735, 1.5829359292984009
1736, 1.5843136310577393
1737, 1.5856914520263672
1738, 1.587069034576416
1739, 1.588446855545044
1740, 1.5898245573043823
1741, 1.5912023782730103
1742, 1.592579960823059
1743, 1.593957781791687
1744, 1.5953354835510254
1745, 1.5967133045196533
1746, 1.5980908870697021
1747, 1.59946870803833
1748, 1.6008464097976685
1749, 1.6022242307662964
1750, 1.6036018133163452
1751, 1.6049797534942627
1752, 1.6063573360443115
1753, 1.6077351570129395
1754, 1.6091127395629883
1755, 1.6104905605316162
1756, 1.6118682622909546
1757, 1.6132460832595825
1758, 1.6146236658096313
1759, 1.6160016059875488
1760, 1.6173791885375977
1761, 1.6187570095062256
1762, 1.620134711265564
1763, 1.621512532234192
1764, 1.6228901147842407
1765, 1.6242679357528687
1766, 1.625645637512207
1767, 1.627023458480835
1768, 1.6284010410308838
1769, 1.6297788619995117
1770, 1.63115656375885
1771, 1.632534384727478
1772, 1.6339119672775269
1773, 1.6352899074554443
1774, 1.6366674900054932
1775, 1.638045310974121
1776, 1.63942289352417
1777, 1.6408007144927979
1778, 1.6421784162521362
1779, 1.6435562372207642
1780, 1.644933819770813
1781, 1.6463117599487305
1782, 1.6476893424987793
1783, 1.6490671634674072
1784, 1.6504448652267456
1785, 1.651822566986084
1786, 1.6532002687454224
1787, 1.6545780897140503
1788, 1.6559556722640991
1789, 1.657333493232727
1790, 1.6587111949920654
1791, 1.6600890159606934
1792, 1.6614669561386108
1793, 1.6628445386886597
1794, 1.6642223596572876
1795, 1.6655999422073364
1796, 1.6669777631759644
1797, 1.6683554649353027
1798, 1.6697332859039307
1799, 1.6711108684539795
1800, 1.6724886894226074
1801, 1.6738663911819458
1802, 1.6752442121505737
1803, 1.6766217947006226
1804, 1.6779996156692505
1805, 1.6793771982192993
1806, 1.6807551383972168
1807, 1.6821328401565552
1808, 1.683510661125183
1809, 1.684888243675232
1810, 1.6862660646438599
1811, 1.6876437664031982
1812, 1.6890215873718262
1813, 1.690399169921875
1814, 1.691776990890503
1815, 1.6931545734405518
1816, 1.6945323944091797
1817, 1.695910096168518
1818, 1.697287917137146
1819, 1.6986654996871948
1820, 1.7000433206558228
1821, 1.7014210224151611
1822, 1.7027989625930786
1823, 1.7041765451431274
1824, 1.7055543661117554
1825, 1.7069320678710938
1826, 1.7083097696304321
1827, 1.7096874713897705
1828, 1.7110652923583984
1829, 1.7124428749084473
1830, 1.7138206958770752
1831, 1.7151983976364136
1832, 1.7165762186050415
1833, 1.7179538011550903
1834, 1.7193316221237183
1835, 1.7207093238830566
1836, 1.7220871448516846
1837, 1.723464846611023
1838, 1.7248426675796509
1839, 1.7262202501296997
1840, 1.7275980710983276
1841, 1.728975772857666
1842, 1.730353593826294
1843, 1.7317311763763428
1844, 1.7331089973449707
1845, 1.734486699104309
1846, 1.7358644008636475
1847, 1.7372421026229858
1848, 1.7386199235916138
1849, 1.7399975061416626
1850, 1.7413753271102905
1851, 1.742753028869629
1852, 1.7441309690475464
1853, 1.7455085515975952
1854, 1.7468863725662231
1855, 1.7482640743255615
1856, 1.7496418952941895
1857, 1.7510194778442383
1858, 1.7523972988128662
1859, 1.753774881362915
1860, 1.755152702331543
1861, 1.7565304040908813
1862, 1.7579082250595093
1863, 1.759285807609558
1864, 1.760663628578186
1865, 1.7620415687561035
1866, 1.7634191513061523
1867, 1.7647969722747803
1868, 1.7661746740341187
1869, 1.7675524950027466
1870, 1.7689300775527954
1871, 1.7703078985214233
1872, 1.7716856002807617
1873, 1.7730634212493896
1874, 1.7744410037994385
1875, 1.7758188247680664
1876, 1.7771965265274048
1877, 1.7785742282867432
1878, 1.7799519300460815
1879, 1.7813297510147095
1880, 1.7827073335647583
1881, 1.7840852737426758
1882, 1.7854629755020142
1883, 1.786840796470642
1884, 1.788218379020691
1885, 1.7895961999893188
1886, 1.7909739017486572
1887, 1.7923517227172852
1888, 1.793729305267334
1889, 1.795107126235962
1890, 1.7964847087860107
1891, 1.7978625297546387
1892, 1.799240231513977
1893, 1.800618052482605
1894, 1.8019956350326538
1895, 1.8033734560012817
1896, 1.8047511577606201
1897, 1.8061290979385376
1898, 1.8075066804885864
1899, 1.8088845014572144
1900, 1.8102620840072632
1901, 1.8116399049758911
1902, 1.8130176067352295
1903, 1.8143954277038574
1904, 1.8157730102539062
1905, 1.8171508312225342
1906, 1.8185285329818726
1907, 1.8199063539505005
1908, 1.8212839365005493
1909, 1.8226617574691772
1910, 1.824039340019226
1911, 1.8254172801971436
1912, 1.8267948627471924
1913, 1.8281728029251099
1914, 1.8295503854751587
1915, 1.8309282064437866
1916, 1.832305908203125
1917, 1.833683729171753
1918, 1.8350613117218018
1919, 1.8364391326904297
1920, 1.8378167152404785
1921, 1.8391945362091064
1922, 1.8405722379684448
1923, 1.8419500589370728
1924, 1.8433276414871216
1925, 1.8447054624557495
1926, 1.846083164215088
1927, 1.8474611043930054
1928, 1.8488386869430542
1929, 1.8502165079116821
1930, 1.851594090461731
1931, 1.8529719114303589
1932, 1.8543496131896973
1933, 1.8557274341583252
1934, 1.857105016708374
1935, 1.858482837677002
1936, 1.8598605394363403
1937, 1.8612383604049683
1938, 1.8626161813735962
1939, 1.863993763923645
1940, 1.8653717041015625
1941, 1.8667491674423218
1942, 1.8681271076202393
1943, 1.8695048093795776
1944, 1.8708826303482056
1945, 1.8722602128982544
1946, 1.8736380338668823
1947, 1.8750157356262207
1948, 1.8763935565948486
1949, 1.8777711391448975
1950, 1.8791489601135254
1951, 1.8805265426635742
1952, 1.8819043636322021
1953, 1.8832820653915405
1954, 1.8846598863601685
1955, 1.8860374689102173
1956, 1.8874154090881348
1957, 1.8887931108474731
1958, 1.890170931816101
1959, 1.89154851436615
1960, 1.8929263353347778
1961, 1.8943039178848267
1962, 1.8956817388534546
1963, 1.897059440612793
1964, 1.898437261581421
1965, 1.8998148441314697
1966, 1.9011926651000977
1967, 1.902570366859436
1968, 1.903948187828064
1969, 1.9053257703781128
1970, 1.9067035913467407
1971, 1.9080811738967896
1972, 1.909459114074707
1973, 1.9108368158340454
1974, 1.9122146368026733
1975, 1.9135922193527222
1976, 1.91497004032135
1977, 1.9163477420806885
1978, 1.9177255630493164
1979, 1.9191031455993652
1980, 1.9204809665679932
1981, 1.921858549118042
1982, 1.92323637008667
1983, 1.9246140718460083
1984, 1.9259918928146362
1985, 1.927369475364685
1986, 1.9287474155426025
1987, 1.930125117301941
1988, 1.9315029382705688
1989, 1.9328805208206177
1990, 1.9342583417892456
1991, 1.9356359243392944
1992, 1.9370137453079224
1993, 1.9383914470672607
1994, 1.9397692680358887
1995, 1.9411468505859375
1996, 1.9425246715545654
1997, 1.9439023733139038
1998, 1.9452801942825317
1999, 1.9466577768325806
2000, 1.9480355978012085
2001, 1.9494132995605469
2002, 1.9507911205291748
2003, 1.9521688222885132
2004, 1.9535466432571411
2005, 1.95492422580719
2006, 1.9563020467758179
2007, 1.9576797485351562
2008, 1.9590575695037842
2009, 1.960435152053833
2010, 1.961812973022461
2011, 1.9631907939910889
2012, 1.9645683765411377
2013, 1.9659461975097656
2014, 1.967323899269104
2015, 1.9687018394470215
2016, 1.9700793027877808
2017, 1.9714572429656982
2018, 1.9728349447250366
2019, 1.9742127656936646
2020, 1.9755903482437134
2021, 1.9769681692123413
2022, 1.9783457517623901
2023, 1.979723572731018
2024, 1.9811012744903564
2025, 1.9824790954589844
2026, 1.9838566780090332
2027, 1.9852344989776611
2028, 1.9866122007369995
2029, 1.9879900217056274
2030, 1.9893676042556763
2031, 1.9907455444335938
2032, 1.9921232461929321
2033, 1.9935009479522705
2034, 1.9948786497116089
2035, 1.9962564706802368
2036, 1.9976340532302856
2037, 1.9990118741989136
2038, 2.000389575958252
2039, 2.00176739692688
2040, 2.0031449794769287
2041, 2.0045228004455566
2042, 2.0059003829956055
2043, 2.0072782039642334
2044, 2.0086557865142822
2045, 2.01003360748291
2046, 2.011411428451538
2047, 2.012789249420166
2048, 2.014166831970215
2049, 2.0155446529388428
2050, 2.0169224739074707
2051, 2.0183002948760986
2052, 2.0196778774261475
2053, 2.0210556983947754
2054, 2.022433280944824
2055, 2.023811101913452
2056, 2.025188684463501
2057, 2.026566505432129
2058, 2.0279440879821777
2059, 2.0293219089508057
2060, 2.0306997299194336
2061, 2.0320775508880615
2062, 2.0334551334381104
2063, 2.0348329544067383
2064, 2.036210536956787
2065, 2.037588357925415
2066, 2.038966178894043
2067, 2.040343999862671
2068, 2.0417215824127197
2069, 2.0430994033813477
2070, 2.0444769859313965
2071, 2.0458548069000244
2072, 2.0472323894500732
2073, 2.048610210418701
2074, 2.04998779296875
2075, 2.051365613937378
2076, 2.052743434906006
2077, 2.054121255874634
2078, 2.0554988384246826
2079, 2.0568766593933105
2080, 2.0582544803619385
2081, 2.0596323013305664
2082, 2.0610098838806152
2083, 2.062387704849243
2084, 2.063765287399292
2085, 2.06514310836792
2086, 2.066520929336548
2087, 2.0678985118865967
2088, 2.0692763328552246
2089, 2.0706539154052734
2090, 2.0720317363739014
2091, 2.0734095573425293
2092, 2.0747873783111572
2093, 2.076164960861206
2094, 2.077542781829834
2095, 2.078920364379883
2096, 2.0802981853485107
2097, 2.0816757678985596
2098, 2.0830538272857666
2099, 2.0844314098358154
2100, 2.0846786499023438
2101, 2.0837957859039307
2102, 2.0829129219055176
2103, 2.0820302963256836
2104, 2.0811471939086914
2105, 2.0802645683288574
2106, 2.0793814659118652
2107, 2.0784988403320312
2108, 2.077615737915039
2109, 2.076733112335205
2110, 2.075850248336792
2111, 2.074967384338379
2112, 2.074084520339966
2113, 2.0732016563415527
2114, 2.0723187923431396
2115, 2.0714359283447266
2116, 2.0705530643463135
2117, 2.0696702003479004
2118, 2.0687873363494873
2119, 2.067904472351074
2120, 2.067021608352661
2121, 2.066138744354248
2122, 2.065255880355835
2123, 2.064373016357422
2124, 2.063490152359009
2125, 2.062607526779175
2126, 2.0617244243621826
2127, 2.0608417987823486
2128, 2.0599586963653564
2129, 2.0590760707855225
2130, 2.0581929683685303
2131, 2.0573103427886963
2132, 2.056427478790283
2133, 2.05554461479187
2134, 2.054661750793457
2135, 2.053778886795044
2136, 2.052896022796631
2137, 2.0520131587982178
2138, 2.0511302947998047
2139, 2.0502474308013916
2140, 2.0493645668029785
2141, 2.0484817028045654
2142, 2.0475988388061523
2143, 2.0467159748077393
2144, 2.045833110809326
2145, 2.044950246810913
2146, 2.0440673828125
2147, 2.043184757232666
2148, 2.042301654815674
2149, 2.04141902923584
2150, 2.0405359268188477
2151, 2.0396533012390137
2152, 2.0387701988220215
2153, 2.0378875732421875
2154, 2.0370047092437744
2155, 2.0361218452453613
2156, 2.0352389812469482
2157, 2.034356117248535
2158, 2.033473253250122
2159, 2.032590389251709
2160, 2.031707525253296
2161, 2.030824661254883
2162, 2.0299417972564697
2163, 2.0290589332580566
2164, 2.0281760692596436
2165, 2.0272932052612305
2166, 2.0264103412628174
2167, 2.0255274772644043
2168, 2.024644613265991
2169, 2.023761749267578
2170, 2.022878885269165
2171, 2.021996021270752
2172, 2.021113157272339
2173, 2.020230293273926
2174, 2.0193474292755127
2175, 2.0184645652770996
2176, 2.0175819396972656
2177, 2.0166988372802734
2178, 2.0158162117004395
2179, 2.0149331092834473
2180, 2.0140504837036133
2181, 2.0131676197052
2182, 2.012284755706787
2183, 2.011401891708374
2184, 2.010519027709961
2185, 2.009636163711548
2186, 2.0087532997131348
2187, 2.0078704357147217
2188, 2.0069875717163086
2189, 2.0061047077178955
2190, 2.0052218437194824
2191, 2.0043389797210693
2192, 2.0034561157226562
2193, 2.002573251724243
2194, 2.00169038772583
2195, 2.000807523727417
2196, 1.9999247789382935
2197, 1.9990417957305908
2198, 1.9981590509414673
2199, 1.9972761869430542
2200, 1.9963933229446411
2201, 1.995510458946228
2202, 1.994627594947815
2203, 1.9937447309494019
2204, 1.9928619861602783
2205, 1.9919790029525757
2206, 1.9910962581634521
2207, 1.9902132749557495
2208, 1.989330530166626
2209, 1.988447666168213
2210, 1.9875648021697998
2211, 1.9866819381713867
2212, 1.9857990741729736
2213, 1.9849162101745605
2214, 1.984033465385437
2215, 1.9831504821777344
2216, 1.9822677373886108
2217, 1.9813847541809082
2218, 1.9805020093917847
2219, 1.979619026184082
2220, 1.9787362813949585
2221, 1.9778534173965454
2222, 1.9769705533981323
2223, 1.9760876893997192
2224, 1.9752048254013062
2225, 1.974321961402893
2226, 1.9734392166137695
2227, 1.972556233406067
2228, 1.9716734886169434
2229, 1.9707905054092407
2230, 1.9699077606201172
2231, 1.969024896621704
2232, 1.9681419134140015
2233, 1.967259168624878
2234, 1.9663761854171753
2235, 1.9654934406280518
2236, 1.9646105766296387
2237, 1.9637277126312256
2238, 1.9628448486328125
2239, 1.9619619846343994
2240, 1.9610791206359863
2241, 1.9601963758468628
2242, 1.9593133926391602
2243, 1.9584306478500366
2244, 1.957547664642334
2245, 1.9566649198532104
2246, 1.9557819366455078
2247, 1.9548991918563843
2248, 1.9540162086486816
2249, 1.953133463859558
2250, 1.952250599861145
2251, 1.951367735862732
2252, 1.9504848718643188
2253, 1.9496020078659058
2254, 1.9487191438674927
2255, 1.9478363990783691
2256, 1.9469534158706665
2257, 1.946070671081543
2258, 1.9451878070831299
2259, 1.9443049430847168
2260, 1.9434220790863037
2261, 1.9425392150878906
2262, 1.9416563510894775
2263, 1.940773606300354
2264, 1.9398906230926514
2265, 1.9390078783035278
2266, 1.9381248950958252
2267, 1.9372421503067017
2268, 1.936359167098999
2269, 1.9354764223098755
2270, 1.9345935583114624
2271, 1.9337106943130493
2272, 1.9328278303146362
2273, 1.9319449663162231
2274, 1.93106210231781
2275, 1.9301793575286865
2276, 1.9292963743209839
2277, 1.9284136295318604
2278, 1.9275306463241577
2279, 1.9266479015350342
2280, 1.9257649183273315
2281, 1.924882173538208
2282, 1.923999309539795
2283, 1.9231164455413818
2284, 1.9222335815429688
2285, 1.9213507175445557
2286, 1.9204678535461426
2287, 1.9195849895477295
2288, 1.9187021255493164
2289, 1.9178193807601929
2290, 1.9169363975524902
2291, 1.9160536527633667
2292, 1.9151707887649536
2293, 1.9142879247665405
2294, 1.9134050607681274
2295, 1.9125221967697144
2296, 1.9116393327713013
2297, 1.9107564687728882
2298, 1.909873604774475
2299, 1.9089908599853516
2300, 1.908107876777649
2301, 1.9072251319885254
2302, 1.9063421487808228
2303, 1.9054594039916992
2304, 1.9045765399932861
2305, 1.9036935567855835
2306, 1.90281081199646
2307, 1.9019279479980469
2308, 1.9010450839996338
2309, 1.9001621007919312
2310, 1.8992793560028076
2311, 1.8983964920043945
2312, 1.8975136280059814
2313, 1.8966307640075684
2314, 1.8957480192184448
2315, 1.8948650360107422
2316, 1.8939822912216187
2317, 1.893099308013916
2318, 1.8922165632247925
2319, 1.8913335800170898
2320, 1.8904508352279663
2321, 1.8895679712295532
2322, 1.8886851072311401
2323, 1.887802243232727
2324, 1.886919379234314
2325, 1.8860365152359009
2326, 1.8851537704467773
2327, 1.8842707872390747
2328, 1.8833880424499512
2329, 1.882505178451538
2330, 1.881622314453125
2331, 1.8807393312454224
2332, 1.8798565864562988
2333, 1.8789737224578857
2334, 1.8780908584594727
2335, 1.8772079944610596
2336, 1.876325249671936
2337, 1.8754422664642334
2338, 1.8745595216751099
2339, 1.8736765384674072
2340, 1.8727937936782837
2341, 1.871910810470581
2342, 1.8710280656814575
2343, 1.8701452016830444
2344, 1.8692623376846313
2345, 1.8683794736862183
2346, 1.8674967288970947
2347, 1.866613745689392
2348, 1.865730881690979
2349, 1.864848017692566
2350, 1.8639652729034424
2351, 1.8630822896957397
2352, 1.8621995449066162
2353, 1.8613166809082031
2354, 1.86043381690979
2355, 1.859550952911377
2356, 1.8586680889129639
2357, 1.8577852249145508
2358, 1.8569024801254272
2359, 1.8560194969177246
2360, 1.855136752128601
2361, 1.8542537689208984
2362, 1.853371024131775
2363, 1.8524880409240723
2364, 1.8516052961349487
2365, 1.8507224321365356
2366, 1.8498395681381226
2367, 1.8489567041397095
2368, 1.848073959350586
2369, 1.8471909761428833
2370, 1.8463081121444702
2371, 1.8454252481460571
2372, 1.8445425033569336
2373, 1.843659520149231
2374, 1.8427767753601074
2375, 1.8418939113616943
2376, 1.8410110473632812
2377, 1.8401281833648682
2378, 1.8392452001571655
2379, 1.838362455368042
2380, 1.837479591369629
2381, 1.8365967273712158
2382, 1.8357138633728027
2383, 1.8348309993743896
2384, 1.8339481353759766
2385, 1.8330652713775635
2386, 1.8321824073791504
2387, 1.8312996625900269
2388, 1.8304166793823242
2389, 1.8295339345932007
2390, 1.828650951385498
2391, 1.8277682065963745
2392, 1.8268852233886719
2393, 1.8260024785995483
2394, 1.8251196146011353
2395, 1.8242367506027222
2396, 1.823353886604309
2397, 1.8224711418151855
2398, 1.821588158607483
2399, 1.8207052946090698
2400, 1.8198224306106567
2401, 1.8189396858215332
2402, 1.8180568218231201
2403, 1.8171738386154175
2404, 1.816291093826294
2405, 1.8154082298278809
2406, 1.8145254850387573
2407, 1.8136423826217651
2408, 1.8127596378326416
2409, 1.811876893043518
2410, 1.810994029045105
2411, 1.8101110458374023
2412, 1.8092283010482788
2413, 1.8083454370498657
2414, 1.8074626922607422
2415, 1.80657958984375
2416, 1.8056968450546265
2417, 1.8048139810562134
2418, 1.8039312362670898
2419, 1.8030482530593872
2420, 1.8021653890609741
2421, 1.8012826442718506
2422, 1.8003997802734375
2423, 1.7995167970657349
2424, 1.7986339330673218
2425, 1.7977511882781982
2426, 1.7968684434890747
2427, 1.7959853410720825
2428, 1.795102596282959
2429, 1.7942198514938354
2430, 1.7933369874954224
2431, 1.7924540042877197
2432, 1.7915711402893066
2433, 1.790688395500183
2434, 1.78980553150177
2435, 1.7889225482940674
2436, 1.7880396842956543
2437, 1.7871569395065308
2438, 1.7862741947174072
2439, 1.785391092300415
2440, 1.7845083475112915
2441, 1.7836254835128784
2442, 1.7827427387237549
2443, 1.7818596363067627
2444, 1.7809768915176392
2445, 1.7800941467285156
2446, 1.7792112827301025
2447, 1.7783282995224
2448, 1.7774455547332764
2449, 1.7765626907348633
2450, 1.7756797075271606
2451, 1.7747968435287476
2452, 1.773914098739624
2453, 1.773031234741211
2454, 1.7721482515335083
2455, 1.7712655067443848
2456, 1.7703826427459717
2457, 1.7694998979568481
2458, 1.768616795539856
2459, 1.7677340507507324
2460, 1.7668513059616089
2461, 1.7659684419631958
2462, 1.7650854587554932
2463, 1.7642027139663696
2464, 1.7633198499679565
2465, 1.762437105178833
2466, 1.7615540027618408
2467, 1.7606712579727173
2468, 1.7597883939743042
2469, 1.7589056491851807
2470, 1.758022665977478
2471, 1.757139801979065
2472, 1.7562570571899414
2473, 1.7553741931915283
2474, 1.7544912099838257
2475, 1.7536083459854126
2476, 1.752725601196289
2477, 1.7518428564071655
2478, 1.7509597539901733
2479, 1.7500770092010498
2480, 1.7491942644119263
2481, 1.7483114004135132
2482, 1.7474284172058105
2483, 1.7465455532073975
2484, 1.745662808418274
2485, 1.7447799444198608
2486, 1.7438969612121582
2487, 1.7430142164230347
2488, 1.7421313524246216
2489, 1.741248607635498
2490, 1.7403656244277954
2491, 1.7394827604293823
2492, 1.7386000156402588
2493, 1.7377171516418457
2494, 1.736834168434143
2495, 1.7359514236450195
2496, 1.7350685596466064
2497, 1.734185814857483
2498, 1.7333027124404907
2499, 1.7324198484420776
2500, 1.731537103652954
2501, 1.7306543588638306
2502, 1.7297712564468384
2503, 1.7288885116577148
2504, 1.7280057668685913
2505, 1.7271229028701782
2506, 1.7262399196624756
2507, 1.725357174873352
2508, 1.724474310874939
2509, 1.7235915660858154
2510, 1.7227084636688232
2511, 1.7218255996704102
2512, 1.7209429740905762
2513, 1.720060110092163
2514, 1.719177007675171
2515, 1.7182942628860474
2516, 1.7174113988876343
2517, 1.7165286540985107
2518, 1.715645670890808
2519, 1.7147629261016846
2520, 1.7138800621032715
2521, 1.712997317314148
2522, 1.7121143341064453
2523, 1.7112314701080322
2524, 1.7103487253189087
2525, 1.7094656229019165
2526, 1.7085827589035034
2527, 1.7077000141143799
2528, 1.7068171501159668
2529, 1.7059341669082642
2530, 1.7050514221191406
2531, 1.7041685581207275
2532, 1.703285813331604
2533, 1.7024028301239014
2534, 1.7015199661254883
2535, 1.7006372213363647
2536, 1.6997544765472412
2537, 1.698871374130249
2538, 1.6979886293411255
2539, 1.697105884552002
2540, 1.6962230205535889
2541, 1.6953399181365967
2542, 1.6944571733474731
2543, 1.69357430934906
2544, 1.6926915645599365
2545, 1.6918085813522339
2546, 1.6909257173538208
2547, 1.6900429725646973
2548, 1.6891601085662842
2549, 1.6882771253585815
2550, 1.687394380569458
2551, 1.6865116357803345
2552, 1.6856287717819214
2553, 1.6847457885742188
2554, 1.6838630437850952
2555, 1.6829801797866821
2556, 1.6820974349975586
2557, 1.6812143325805664
2558, 1.6803314685821533
2559, 1.6794487237930298
2560, 1.6785658597946167
2561, 1.677682876586914
2562, 1.6768001317977905
2563, 1.6759172677993774
2564, 1.675034523010254
2565, 1.6741515398025513
2566, 1.6732686758041382
2567, 1.6723859310150146
2568, 1.6715031862258911
2569, 1.670620083808899
2570, 1.6697373390197754
2571, 1.6688545942306519
2572, 1.6679717302322388
2573, 1.6670886278152466
2574, 1.666205883026123
2575, 1.66532301902771
2576, 1.6644402742385864
2577, 1.6635572910308838
2578, 1.6626744270324707
2579, 1.6617916822433472
2580, 1.660908818244934
2581, 1.6600258350372314
2582, 1.659143090248108
2583, 1.6582603454589844
2584, 1.6573774814605713
2585, 1.656494379043579
2586, 1.6556116342544556
2587, 1.654728889465332
2588, 1.6538461446762085
2589, 1.6529630422592163
2590, 1.6520801782608032
2591, 1.6511974334716797
2592, 1.6503145694732666
2593, 1.649431586265564
2594, 1.6485488414764404
2595, 1.6476659774780273
2596, 1.6467832326889038
2597, 1.6459002494812012
2598, 1.645017385482788
2599, 1.6441346406936646
2600, 1.6432515382766724
2601, 1.6423686742782593
2602, 1.6414859294891357
2603, 1.6406031847000122
2604, 1.63972008228302
2605, 1.6388373374938965
2606, 1.637954592704773
2607, 1.6370717287063599
2608, 1.6361887454986572
2609, 1.6353060007095337
2610, 1.6344231367111206
2611, 1.633540391921997
2612, 1.6326574087142944
2613, 1.6317745447158813
2614, 1.6308917999267578
2615, 1.6300089359283447
2616, 1.6291258335113525
2617, 1.628243088722229
2618, 1.6273603439331055
2619, 1.6264774799346924
2620, 1.6255944967269897
2621, 1.6247117519378662
2622, 1.6238288879394531
2623, 1.6229461431503296
2624, 1.622063159942627
2625, 1.6211802959442139
2626, 1.6202975511550903
2627, 1.6194146871566772
2628, 1.6185317039489746
2629, 1.617648959159851
2630, 1.616766095161438
2631, 1.6158833503723145
2632, 1.6150002479553223
2633, 1.6141173839569092
2634, 1.6132346391677856
2635, 1.612351894378662
2636, 1.61146879196167
2637, 1.6105860471725464
2638, 1.6097033023834229
2639, 1.6088204383850098
2640, 1.6079374551773071
2641, 1.6070547103881836
2642, 1.6061718463897705
2643, 1.605289101600647
2644, 1.6044061183929443
2645, 1.6035232543945312
2646, 1.6026405096054077
2647, 1.6017576456069946
2648, 1.6008745431900024
2649, 1.599991798400879
2650, 1.5991090536117554
2651, 1.5982261896133423
2652, 1.5973432064056396
2653, 1.5964604616165161
2654, 1.595577597618103
2655, 1.5946948528289795
2656, 1.5938118696212769
2657, 1.5929290056228638
2658, 1.5920462608337402
2659, 1.5911633968353271
2660, 1.590280294418335
2661, 1.5893975496292114
2662, 1.588514804840088
2663, 1.5876320600509644
2664, 1.5867489576339722
2665, 1.585866093635559
2666, 1.5849833488464355
2667, 1.584100604057312
2668, 1.5832175016403198
2669, 1.5823347568511963
2670, 1.5814520120620728
2671, 1.5805689096450806
2672, 1.579686164855957
2673, 1.5788034200668335
2674, 1.5779205560684204
2675, 1.5770374536514282
2676, 1.5761547088623047
2677, 1.5752718448638916
2678, 1.574389100074768
2679, 1.5735061168670654
2680, 1.5726232528686523
2681, 1.5717405080795288
2682, 1.5708576440811157
2683, 1.569974660873413
2684, 1.5690919160842896
2685, 1.568209171295166
2686, 1.567326307296753
2687, 1.5664433240890503
2688, 1.5655605792999268
2689, 1.5646777153015137
2690, 1.5637949705123901
2691, 1.562911868095398
2692, 1.5620290040969849
2693, 1.5611462593078613
2694, 1.5602633953094482
2695, 1.5593804121017456
2696, 1.558497667312622
2697, 1.557614803314209
2698, 1.5567320585250854
2699, 1.5558490753173828
2700, 1.554583191871643
2701, 1.5529344081878662
2702, 1.551285743713379
2703, 1.5496364831924438
2704, 1.5479878187179565
2705, 1.5463390350341797
2706, 1.5446903705596924
2707, 1.5430412292480469
2708, 1.54139244556427
2709, 1.5397437810897827
2710, 1.5380949974060059
2711, 1.5364458560943604
2712, 1.5347970724105835
2713, 1.5331484079360962
2714, 1.5314996242523193
2715, 1.5298504829406738
2716, 1.528201699256897
2717, 1.5265530347824097
2718, 1.5249043703079224
2719, 1.5232551097869873
2720, 1.5216064453125
2721, 1.5199576616287231
2722, 1.5183089971542358
2723, 1.5166597366333008
2724, 1.5150110721588135
2725, 1.5133622884750366
2726, 1.5117136240005493
2727, 1.5100643634796143
2728, 1.508415699005127
2729, 1.50676691532135
2730, 1.5051182508468628
2731, 1.5034691095352173
2732, 1.5018203258514404
2733, 1.5001716613769531
2734, 1.4985228776931763
2735, 1.4968737363815308
2736, 1.495224952697754
2737, 1.4935762882232666
2738, 1.4919275045394897
2739, 1.4902783632278442
2740, 1.4886295795440674
2741, 1.48698091506958
2742, 1.4853322505950928
2743, 1.4836829900741577
2744, 1.4820343255996704
2745, 1.4803855419158936
2746, 1.478736400604248
2747, 1.4770876169204712
2748, 1.4754389524459839
2749, 1.473790168762207
2750, 1.4721410274505615
2751, 1.4704922437667847
2752, 1.4688435792922974
2753, 1.46719491481781
2754, 1.465545654296875
2755, 1.4638969898223877
2756, 1.4622482061386108
2757, 1.4605995416641235
2758, 1.4589502811431885
2759, 1.4573016166687012
2760, 1.4556528329849243
2761, 1.454004168510437
2762, 1.452354907989502
2763, 1.4507062435150146
2764, 1.4490574598312378
2765, 1.4474087953567505
2766, 1.445759654045105
2767, 1.4441108703613281
2768, 1.4424622058868408
2769, 1.440813422203064
2770, 1.4391642808914185
2771, 1.4375154972076416
2772, 1.4358668327331543
2773, 1.4342180490493774
2774, 1.432568907737732
2775, 1.430920124053955
2776, 1.4292714595794678
2777, 1.4276227951049805
2778, 1.4259735345840454
2779, 1.424324870109558
2780, 1.4226760864257812
2781, 1.421027421951294
2782, 1.4193781614303589
2783, 1.4177294969558716
2784, 1.4160807132720947
2785, 1.4144320487976074
2786, 1.4127827882766724
2787, 1.411134123802185
2788, 1.4094853401184082
2789, 1.407836675643921
2790, 1.4061875343322754
2791, 1.4045387506484985
2792, 1.4028900861740112
2793, 1.4012413024902344
2794, 1.3995921611785889
2795, 1.397943377494812
2796, 1.3962947130203247
2797, 1.3946459293365479
2798, 1.3929967880249023
2799, 1.3913480043411255
2800, 1.3896993398666382
2801, 1.3880506753921509
2802, 1.3864014148712158
2803, 1.3847527503967285
2804, 1.3831039667129517
2805, 1.3814553022384644
2806, 1.3798060417175293
2807, 1.378157377243042
2808, 1.3765085935592651
2809, 1.3748599290847778
2810, 1.3732106685638428
2811, 1.3715620040893555
2812, 1.3699133396148682
2813, 1.3682645559310913
2814, 1.3666154146194458
2815, 1.364966630935669
2816, 1.3633179664611816
2817, 1.3616687059402466
2818, 1.3600200414657593
2819, 1.3583712577819824
2820, 1.3567225933074951
2821, 1.35507333278656
2822, 1.3534246683120728
2823, 1.351775884628296
2824, 1.3501272201538086
2825, 1.348478078842163
2826, 1.3468292951583862
2827, 1.345180630683899
2828, 1.343531847000122
2829, 1.3418827056884766
2830, 1.3402339220046997
2831, 1.3385852575302124
2832, 1.3369364738464355
2833, 1.33528733253479
2834, 1.3336385488510132
2835, 1.3319898843765259
2836, 1.3303412199020386
2837, 1.3286919593811035
2838, 1.3270432949066162
2839, 1.3253945112228394
2840, 1.323745846748352
2841, 1.322096586227417
2842, 1.3204479217529297
2843, 1.3187991380691528
2844, 1.3171504735946655
2845, 1.3155012130737305
2846, 1.3138525485992432
2847, 1.3122037649154663
2848, 1.310555100440979
2849, 1.3089059591293335
2850, 1.3072571754455566
2851, 1.3056085109710693
2852, 1.3039597272872925
2853, 1.302310585975647
2854, 1.3006618022918701
2855, 1.2990131378173828
2856, 1.297364354133606
2857, 1.2957152128219604
2858, 1.2940664291381836
2859, 1.2924177646636963
2860, 1.290769100189209
2861, 1.289119839668274
2862, 1.2874711751937866
2863, 1.2858223915100098
2864, 1.2841737270355225
2865, 1.2825244665145874
2866, 1.2808758020401
2867, 1.2792270183563232
2868, 1.277578353881836
2869, 1.2759290933609009
2870, 1.2742804288864136
2871, 1.2726316452026367
2872, 1.2709829807281494
2873, 1.269333839416504
2874, 1.267685055732727
2875, 1.2660363912582397
2876, 1.264387607574463
2877, 1.2627384662628174
2878, 1.2610896825790405
2879, 1.2594410181045532
2880, 1.2577922344207764
2881, 1.2561430931091309
2882, 1.254494309425354
2883, 1.2528456449508667
2884, 1.2511969804763794
2885, 1.2495477199554443
2886, 1.247899055480957
2887, 1.2462502717971802
2888, 1.2446016073226929
2889, 1.2429523468017578
2890, 1.2413036823272705
2891, 1.2396548986434937
2892, 1.2380057573318481
2893, 1.2363569736480713
2894, 1.234708309173584
2895, 1.2330596446990967
2896, 1.2314103841781616
2897, 1.2297617197036743
2898, 1.2281129360198975
2899, 1.2264642715454102
2900, 1.224815011024475
2901, 1.2231663465499878
2902, 1.221517562866211
2903, 1.2198688983917236
2904, 1.2182196378707886
2905, 1.2165709733963013
2906, 1.2149221897125244
2907, 1.213273525238037
2908, 1.2116243839263916
2909, 1.2099756002426147
2910, 1.2083269357681274
2911, 1.2066781520843506
2912, 1.205029010772705
2913, 1.2033802270889282
2914, 1.201731562614441
2915, 1.200082778930664
2916, 1.1984336376190186
2917, 1.1967848539352417
2918, 1.1951361894607544
2919, 1.193487524986267
2920, 1.191838264465332
2921, 1.1901895999908447
2922, 1.1885408163070679
2923, 1.1868921518325806
2924, 1.1852428913116455
2925, 1.1835942268371582
2926, 1.1819454431533813
2927, 1.180296778678894
2928, 1.178647518157959
2929, 1.1769988536834717
2930, 1.1753500699996948
2931, 1.1737014055252075
2932, 1.172052264213562
2933, 1.1704034805297852
2934, 1.1687548160552979
2935, 1.167106032371521
2936, 1.1654568910598755
2937, 1.1638081073760986
2938, 1.1621594429016113
2939, 1.1605106592178345
2940, 1.158861517906189
2941, 1.157212734222412
2942, 1.1555640697479248
2943, 1.1539154052734375
2944, 1.1522661447525024
2945, 1.1506174802780151
2946, 1.1489686965942383
2947, 1.147320032119751
2948, 1.145670771598816
2949, 1.1440221071243286
2950, 1.1423733234405518
2951, 1.1407246589660645
2952, 1.1390753984451294
2953, 1.137426733970642
2954, 1.1357780694961548
2955, 1.134129285812378
2956, 1.1324801445007324
2957, 1.1308313608169556
2958, 1.1291826963424683
2959, 1.1275339126586914
2960, 1.125884771347046
2961, 1.124235987663269
2962, 1.1225873231887817
2963, 1.1209380626678467
2964, 1.1192893981933594
2965, 1.117640733718872
2966, 1.1159919500350952
2967, 1.1143428087234497
2968, 1.1126940250396729
2969, 1.1110453605651855
2970, 1.1093965768814087
2971, 1.1077474355697632
2972, 1.1060986518859863
2973, 1.104449987411499
2974, 1.1028013229370117
2975, 1.1011520624160767
2976, 1.0995033979415894
2977, 1.0978546142578125
2978, 1.0962059497833252
2979, 1.0945566892623901
2980, 1.0929080247879028
2981, 1.091259241104126
2982, 1.0896105766296387
2983, 1.0879613161087036
2984, 1.0863126516342163
2985, 1.0846638679504395
2986, 1.0830152034759521
2987, 1.0813660621643066
2988, 1.0797172784805298
2989, 1.0780686140060425
2990, 1.0764198303222656
2991, 1.0747706890106201
2992, 1.0731219053268433
2993, 1.071473240852356
2994, 1.069824457168579
2995, 1.0681753158569336
2996, 1.0665265321731567
2997, 1.0648778676986694
2998, 1.0632292032241821
2999, 1.061579942703247
3000, 1.0599312782287598
3001, 1.058282494544983
3002, 1.0566338300704956
3003, 1.0549845695495605
3004, 1.0533359050750732
3005, 1.0516871213912964
3006, 1.050038456916809
3007, 1.048389196395874
3008, 1.0467405319213867
3009, 1.0450917482376099
3010, 1.0434430837631226
3011, 1.041793942451477
3012, 1.0401451587677002
3013, 1.038496494293213
3014, 1.036847710609436
3015, 1.0351985692977905
3016, 1.0335497856140137
3017, 1.0319011211395264
3018, 1.0302523374557495
3019, 1.028603196144104
3020, 1.0269544124603271
3021, 1.0253057479858398
3022, 1.0236570835113525
3023, 1.0220078229904175
3024, 1.0203591585159302
3025, 1.0187103748321533
3026, 1.017061710357666
3027, 1.015412449836731
3028, 1.0137637853622437
3029, 1.0121150016784668
3030, 1.0104663372039795
3031, 1.0088170766830444
3032, 1.0071684122085571
3033, 1.0055196285247803
3034, 1.003870964050293
3035, 1.0022218227386475
3036, 1.0005730390548706
3037, 0.9989243149757385
3038, 0.9972751140594482
3039, 0.9956263899803162
3040, 0.9939777255058289
3041, 0.9923290014266968
3042, 0.9906798005104065
3043, 0.9890310764312744
3044, 0.9873823523521423
3045, 0.9857336282730103
3046, 0.98408442735672
3047, 0.9824357032775879
3048, 0.9807869791984558
3049, 0.9791382551193237
3050, 0.9774890542030334
3051, 0.9758403897285461
3052, 0.9741916060447693
3053, 0.972542941570282
3054, 0.9708937406539917
3055, 0.9692450165748596
3056, 0.9675962924957275
3057, 0.9659475684165955
3058, 0.9642983675003052
3059, 0.9626496434211731
3060, 0.961000919342041
3061, 0.9593521952629089
3062, 0.9577029943466187
3063, 0.9560542702674866
3064, 0.9544056057929993
3065, 0.9527568817138672
3066, 0.9511076807975769
3067, 0.9494589567184448
3068, 0.9478102326393127
3069, 0.9461615085601807
3070, 0.9445123076438904
3071, 0.9428635835647583
3072, 0.9412148594856262
3073, 0.9395661354064941
3074, 0.9379169344902039
3075, 0.9362682700157166
3076, 0.9346194863319397
3077, 0.9329708218574524
3078, 0.9313216209411621
3079, 0.92967289686203
3080, 0.928024172782898
3081, 0.9263754487037659
3082, 0.9247262477874756
3083, 0.9230775237083435
3084, 0.9214287996292114
3085, 0.9197800755500793
3086, 0.9181309342384338
3087, 0.916482150554657
3088, 0.9148334860801697
3089, 0.9131847620010376
3090, 0.9115355610847473
3091, 0.9098868370056152
3092, 0.9082381129264832
3093, 0.9065893888473511
3094, 0.9049401879310608
3095, 0.9032914638519287
3096, 0.9016427397727966
3097, 0.8999940156936646
3098, 0.8983448147773743
3099, 0.896696150302887
3100, 0.8950473666191101
3101, 0.8933987021446228
3102, 0.8917495012283325
3103, 0.8901007771492004
3104, 0.8884520530700684
3105, 0.8868033289909363
3106, 0.885154128074646
3107, 0.8835054039955139
3108, 0.8818566799163818
3109, 0.8802074790000916
3110, 0.8785588145256042
3111, 0.8769100308418274
3112, 0.8752613663673401
3113, 0.8736121654510498
3114, 0.8719634413719177
3115, 0.8703147172927856
3116, 0.8686659932136536
3117, 0.8670167922973633
3118, 0.8653680682182312
3119, 0.8637193441390991
3120, 0.862070620059967
3121, 0.8604214787483215
3122, 0.8587726950645447
3123, 0.8571240305900574
3124, 0.8554753065109253
3125, 0.853826105594635
3126, 0.8521773815155029
3127, 0.8505286574363708
3128, 0.8488799333572388
3129, 0.8472307324409485
3130, 0.8455820083618164
3131, 0.8439332842826843
3132, 0.8422845602035522
3133, 0.840635359287262
3134, 0.8389866948127747
3135, 0.8373379111289978
3136, 0.8356892466545105
3137, 0.8340400457382202
3138, 0.8323913216590881
3139, 0.830742597579956
3140, 0.829093873500824
3141, 0.8274446725845337
3142, 0.8257959485054016
3143, 0.8241472244262695
3144, 0.8224985003471375
3145, 0.8208493590354919
3146, 0.8192005753517151
3147, 0.8175519108772278
3148, 0.8159031867980957
3149, 0.8142539858818054
3150, 0.8126052618026733
3151, 0.8109565377235413
3152, 0.8093078136444092
3153, 0.8076586127281189
3154, 0.8060098886489868
3155, 0.8043611645698547
3156, 0.8027125000953674
3157, 0.8010632395744324
3158, 0.7994145750999451
3159, 0.7977657914161682
3160, 0.7961171269416809
3161, 0.7944679260253906
3162, 0.7928192019462585
3163, 0.7911704778671265
3164, 0.7895217537879944
3165, 0.7878725528717041
3166, 0.786223828792572
3167, 0.7845751047134399
3168, 0.7829263806343079
3169, 0.7812772393226624
3170, 0.7796284556388855
3171, 0.7779797911643982
3172, 0.7763310670852661
3173, 0.7746818661689758
3174, 0.7730331420898438
3175, 0.7713844180107117
3176, 0.7697356939315796
3177, 0.7680864930152893
3178, 0.7664377689361572
3179, 0.7647890448570251
3180, 0.7631403803825378
3181, 0.7614911198616028
3182, 0.7598424553871155
3183, 0.7581936717033386
3184, 0.7565445303916931
3185, 0.754895806312561
3186, 0.753247082233429
3187, 0.7515983581542969
3188, 0.7499491572380066
3189, 0.7483004331588745
3190, 0.7466517090797424
3191, 0.7450030446052551
3192, 0.7433537840843201
3193, 0.7417051196098328
3194, 0.7400563359260559
3195, 0.7384076714515686
3196, 0.7367584705352783
3197, 0.7351097464561462
3198, 0.7334610223770142
3199, 0.7318122982978821
3200, 0.7301630973815918
3201, 0.7285143733024597
3202, 0.7268656492233276
3203, 0.7252169251441956
3204, 0.72356778383255
3205, 0.7219190001487732
3206, 0.7202703356742859
3207, 0.7186216115951538
3208, 0.7169724106788635
3209, 0.7153236865997314
3210, 0.7136749625205994
3211, 0.7120262384414673
3212, 0.710377037525177
3213, 0.7087283134460449
3214, 0.7070795893669128
3215, 0.7054309248924255
3216, 0.7037816643714905
3217, 0.7021329998970032
3218, 0.7004842162132263
3219, 0.698835551738739
3220, 0.6971863508224487
3221, 0.6955376267433167
3222, 0.6938889026641846
3223, 0.6922401785850525
3224, 0.6905909776687622
3225, 0.6889422535896301
3226, 0.687293529510498
3227, 0.685644805431366
3228, 0.6839956641197205
3229, 0.6823468804359436
3230, 0.6806981563568115
3231, 0.6790494918823242
3232, 0.6774002313613892
3233, 0.6757515668869019
3234, 0.6741028428077698
3235, 0.6724541187286377
3236, 0.6708049178123474
3237, 0.6691561937332153
3238, 0.667507529258728
3239, 0.665858805179596
3240, 0.6642096042633057
3241, 0.6625608801841736
3242, 0.6609120965003967
3243, 0.6592633724212646
3244, 0.6576142311096191
3245, 0.6559654474258423
3246, 0.654316782951355
3247, 0.6526680588722229
3248, 0.6510188579559326
3249, 0.6493701338768005
3250, 0.6477214097976685
3251, 0.6460727453231812
3252, 0.6444234848022461
3253, 0.6427748203277588
3254, 0.6411260962486267
3255, 0.6394768953323364
3256, 0.6378281712532043
3257, 0.6361794471740723
3258, 0.6345306634902954
3259, 0.6328815221786499
3260, 0.6312328577041626
3261, 0.6295840740203857
3262, 0.6279353499412537
3263, 0.6262862086296082
3264, 0.6246374249458313
3265, 0.6229887008666992
3266, 0.6213400363922119
3267, 0.6196907758712769
3268, 0.6180421113967896
3269, 0.6163933873176575
3270, 0.6147446632385254
3271, 0.6130954623222351
3272, 0.611446738243103
3273, 0.6097980737686157
3274, 0.6081493496894836
3275, 0.6065001487731934
3276, 0.6048514246940613
3277, 0.6032026410102844
3278, 0.6015539169311523
3279, 0.5999047756195068
3280, 0.59825599193573
3281, 0.5966073274612427
3282, 0.5949586033821106
3283, 0.5933094024658203
3284, 0.5916606783866882
3285, 0.5900119543075562
3286, 0.5883632898330688
3287, 0.5867140293121338
3288, 0.5850653648376465
3289, 0.5834166407585144
3290, 0.5817679166793823
3291, 0.580118715763092
3292, 0.57846999168396
3293, 0.5768212080001831
3294, 0.5751725435256958
3295, 0.5735234022140503
3296, 0.5718746185302734
3297, 0.5702258944511414
3298, 0.5685771703720093
3299, 0.566927969455719
3300, 0.5661038756370544
3301, 0.5661038756370544
3302, 0.5661038756370544
3303, 0.5661038756370544
3304, 0.5661038756370544
3305, 0.5661038756370544
3306, 0.5661038756370544
3307, 0.5661038756370544
3308, 0.5661038756370544
3309, 0.5661038756370544
3310, 0.5661038756370544
3311, 0.5661038756370544
3312, 0.5661038756370544
3313, 0.5661038756370544
3314, 0.5661038756370544
3315, 0.5661038756370544
3316, 0.5661038756370544
3317, 0.5661038756370544
3318, 0.5661038756370544
3319, 0.5661038756370544
3320, 0.5661038756370544
3321, 0.5661038756370544
3322, 0.5661038756370544
3323, 0.5661038756370544
3324, 0.5661038756370544
3325, 0.5661038756370544
3326, 0.5661038756370544
3327, 0.5661038756370544
3328, 0.5661038756370544
3329, 0.5661038756370544
3330, 0.5661038756370544
3331, 0.5661038756370544
3332, 0.5661038756370544
3333, 0.5661038756370544
3334, 0.5661038756370544
3335, 0.5661038756370544
3336, 0.5661038756370544
3337, 0.5661038756370544
3338, 0.5661038756370544
3339, 0.5661038756370544
3340, 0.5661038756370544
3341, 0.5661038756370544
3342, 0.5661038756370544
3343, 0.5661038756370544
3344, 0.5661038756370544
3345, 0.5661038756370544
3346, 0.5661038756370544
3347, 0.5661038756370544
3348, 0.5661038756370544
3349, 0.5661038756370544
3350, 0.5661038756370544
3351, 0.5661038756370544
3352, 0.5661038756370544
3353, 0.5661038756370544
3354, 0.5661038756370544
3355, 0.5661038756370544
3356, 0.5661038756370544
3357, 0.5661038756370544
3358, 0.5661038756370544
3359, 0.5661038756370544
3360, 0.5661038756370544
3361, 0.5661038756370544
3362, 0.5661038756370544
3363, 0.5661038756370544
3364, 0.5661038756370544
3365, 0.5661038756370544
3366, 0.5661038756370544
3367, 0.5661038756370544
3368, 0.5661038756370544
3369, 0.5661038756370544
3370, 0.5661038756370544
3371, 0.5661038756370544
3372, 0.5661038756370544
3373, 0.5661038756370544
3374, 0.5661038756370544
3375, 0.5661038756370544
3376, 0.5661038756370544
3377, 0.5661038756370544
3378, 0.5661038756370544
3379, 0.5661038756370544
3380, 0.5661038756370544
3381, 0.5661038756370544
3382, 0.5661038756370544
3383, 0.5661038756370544
3384, 0.5661038756370544
3385, 0.5661038756370544
3386, 0.5661038756370544
3387, 0.5661038756370544
3388, 0.5661038756370544
3389, 0.5661038756370544
3390, 0.5661038756370544
3391, 0.5661038756370544
3392, 0.5661038756370544
3393, 0.5661038756370544
3394, 0.5661038756370544
3395, 0.5661038756370544
3396, 0.5661038756370544
3397, 0.5661038756370544
3398, 0.5661038756370544
3399, 0.5661038756370544
3400, 0.5661038756370544
3401, 0.5661038756370544
3402, 0.5661038756370544
3403, 0.5661038756370544
3404, 0.5661038756370544
3405, 0.5661038756370544
3406, 0.5661038756370544
3407, 0.5661038756370544
3408, 0.5661038756370544
3409, 0.5661038756370544
3410, 0.5661038756370544
3411, 0.5661038756370544
3412, 0.5661038756370544
3413, 0.5661038756370544
3414, 0.5661038756370544
3415, 0.5661038756370544
3416, 0.5661038756370544
3417, 0.5661038756370544
3418, 0.5661038756370544
3419, 0.5661038756370544
3420, 0.5661038756370544
3421, 0.5661038756370544
3422, 0.5661038756370544
3423, 0.5661038756370544
3424, 0.5661038756370544
3425, 0.5661038756370544
3426, 0.5661038756370544
3427, 0.5661038756370544
3428, 0.5661038756370544
3429, 0.5661038756370544
3430, 0.5661038756370544
3431, 0.5661038756370544
3432, 0.5661038756370544
3433, 0.5661038756370544
3434, 0.5661038756370544
3435, 0.5661038756370544
3436, 0.5661038756370544
3437, 0.5661038756370544
3438, 0.5661038756370544
3439, 0.5661038756370544
3440, 0.5661038756370544
3441, 0.5661038756370544
3442, 0.5661038756370544
3443, 0.5661038756370544
3444, 0.5661038756370544
3445, 0.5661038756370544
3446, 0.5661038756370544
3447, 0.5661038756370544
3448, 0.5661038756370544
3449, 0.5661038756370544
3450, 0.5661038756370544
3451, 0.5661038756370544
3452, 0.5661038756370544
3453, 0.5661038756370544
3454, 0.5661038756370544
3455, 0.5661038756370544
3456, 0.5661038756370544
3457, 0.5661038756370544
3458, 0.5661038756370544
3459, 0.5661038756370544
3460, 0.5661038756370544
3461, 0.5661038756370544
3462, 0.5661038756370544
3463, 0.5661038756370544
3464, 0.5661038756370544
3465, 0.5661038756370544
3466, 0.5661038756370544
3467, 0.5661038756370544
3468, 0.5661038756370544
3469, 0.5661038756370544
3470, 0.5661038756370544
3471, 0.5661038756370544
3472, 0.5661038756370544
3473, 0.5661038756370544
3474, 0.5661038756370544
3475, 0.5661038756370544
3476, 0.5661038756370544
3477, 0.5661038756370544
3478, 0.5661038756370544
3479, 0.5661038756370544
3480, 0.5661038756370544
3481, 0.5661038756370544
3482, 0.5661038756370544
3483, 0.5661038756370544
3484, 0.5661038756370544
3485, 0.5661038756370544
3486, 0.5661038756370544
3487, 0.5661038756370544
3488, 0.5661038756370544
3489, 0.5661038756370544
3490, 0.5661038756370544
3491, 0.5661038756370544
3492, 0.5661038756370544
3493, 0.5661038756370544
3494, 0.5661038756370544
3495, 0.5661038756370544
3496, 0.5661038756370544
3497, 0.5661038756370544
3498, 0.5661038756370544
3499, 0.5661038756370544
3500, 0.5661038756370544
3501, 0.5661038756370544
3502, 0.5661038756370544
3503, 0.5661038756370544
3504, 0.5661038756370544
3505, 0.5661038756370544
3506, 0.5661038756370544
3507, 0.5661038756370544
3508, 0.5661038756370544
3509, 0.5661038756370544
3510, 0.5661038756370544
3511, 0.5661038756370544
3512, 0.5661038756370544
3513, 0.5661038756370544
3514, 0.5661038756370544
3515, 0.5661038756370544
3516, 0.5661038756370544
3517, 0.5661038756370544
3518, 0.5661038756370544
3519, 0.5661038756370544
3520, 0.5661038756370544
3521, 0.5661038756370544
3522, 0.5661038756370544
3523, 0.5661038756370544
3524, 0.5661038756370544
3525, 0.5661038756370544
3526, 0.5661038756370544
3527, 0.5661038756370544
3528, 0.5661038756370544
3529, 0.5661038756370544
3530, 0.5661038756370544
3531, 0.5661038756370544
3532, 0.5661038756370544
3533, 0.5661038756370544
3534, 0.5661038756370544
3535, 0.5661038756370544
3536, 0.5661038756370544
3537, 0.5661038756370544
3538, 0.5661038756370544
3539, 0.5661038756370544
3540, 0.5661038756370544
3541, 0.5661038756370544
3542, 0.5661038756370544
3543, 0.5661038756370544
3544, 0.5661038756370544
3545, 0.5661038756370544
3546, 0.5661038756370544
3547, 0.5661038756370544
3548, 0.5661038756370544
3549, 0.5661038756370544
3550, 0.5661038756370544
3551, 0.5661038756370544
3552, 0.5661038756370544
3553, 0.5661038756370544
3554, 0.5661038756370544
3555, 0.5661038756370544
3556, 0.5661038756370544
3557, 0.5661038756370544
3558, 0.5661038756370544
3559, 0.5661038756370544
3560, 0.5661038756370544
3561, 0.5661038756370544
3562, 0.5661038756370544
3563, 0.5661038756370544
3564, 0.5661038756370544
3565, 0.5661038756370544
3566, 0.5661038756370544
3567, 0.5661038756370544
3568, 0.5661038756370544
3569, 0.5661038756370544
3570, 0.5661038756370544
3571, 0.5661038756370544
3572, 0.5661038756370544
3573, 0.5661038756370544
3574, 0.5661038756370544
3575, 0.5661038756370544
3576, 0.5661038756370544
3577, 0.5661038756370544
3578, 0.5661038756370544
3579, 0.5661038756370544
3580, 0.5661038756370544
3581, 0.5661038756370544
3582, 0.5661038756370544
3583, 0.5661038756370544
3584, 0.5661038756370544
3585, 0.5661038756370544
3586, 0.5661038756370544
3587, 0.5661038756370544
3588, 0.5661038756370544
3589, 0.5661038756370544
3590, 0.5661038756370544
3591, 0.5661038756370544
3592, 0.5661038756370544
3593, 0.5661038756370544
3594, 0.5661038756370544
3595, 0.5661038756370544
3596, 0.5661038756370544
3597, 0.5661038756370544
3598, 0.5661038756370544
3599, 0.5661038756370544


==> images/gs.csv <==
x, y
0, 4.8661851906217635e-05
1, 0.0
2, 0.0
3, 0.0010921163484454155
4, 0.000316403282340616
5, 0.0003044646291527897
6, 0.0011957474052906036
7, 0.0
8, 0.0015526522183790803
9, 0.0007430526311509311
10, 0.0
11, 0.0
12, 0.0001576100621605292
13, 0.001179023995064199
14, 0.0
15, 0.0
16, 0.00035889080027118325
17, 0.0
18, 0.0
19, 0.0016359530854970217
20, 0.0018982579931616783
21, 0.0010731961810961366
22, 0.0
23, 0.003771129297092557
24, 0.0018610451370477676
25, 0.002333148615434766
26, 0.002230023266747594
27, 0.0
28, 0.0
29, 0.0004626849840860814
30, 0.00042564497562125325
31, 0.0004662813735194504
32, 0.0
33, 0.0
34, 0.0008405818953178823
35, 0.0
36, 0.0
37, 0.0
38, 0.0
39, 2.1656824173987843e-05
40, 0.0
41, 0.00026204559253528714
42, 1.7241836758330464e-05
43, 0.0
44, 6.828946789028123e-05
45, 0.0
46, 0.0
47, 0.0005468996241688728
48, 0.001042929827235639
49, 0.0009378203540109098
50, 1.1217751307412982e-05
51, 9.873148519545794e-05
52, 0.0012638330226764083
53, 0.0009976441506296396
54, 0.0
55, 3.113043567282148e-05
56, 2.4143153495970182e-05
57, 0.0
58, 0.0
59, 0.0
60, 0.0
61, 0.0
62, 3.5500921512721106e-05
63, 0.0
64, 0.0
65, 0.0
66, 0.0
67, 0.0
68, 0.00190242868848145
69, 0.0
70, 0.0
71, 0.0
72, 0.014464524574577808
73, 0.00044405736844055355
74, 0.0
75, 0.012145597487688065
76, 0.034839093685150146
77, 0.01675179973244667
78, 0.0
79, 0.07720731943845749
80, 0.011177007108926773
81, 0.017824865877628326
82, 0.010034533217549324
83, 0.010107516311109066
84, 0.0
85, 0.0
86, 0.005877853836864233
87, 0.0007993504405021667
88, 0.0
89, 0.00029369565891101956
90, 0.0
91, 0.0
92, 0.0032758363522589207
93, 0.0006378921098075807
94, 0.0
95, 0.0
96, 0.002585386158898473
97, 0.0
98, 0.0
99, 0.0011953705688938498
100, 0.0006598028703592718
101, 0.0
102, 0.0
103, 0.0
104, 0.0
105, 0.0
106, 0.0
107, 0.0
108, 0.0
109, 0.0
110, 0.0
111, 0.0002066485903924331
112, 0.0007529114955104887
113, 0.0006274884799495339
114, 0.0018564483616501093
115, 0.0
116, 0.0
117, 0.001513090799562633
118, 0.0033894216176122427
119, 0.00018800041289068758
120, 0.0
121, 0.0
122, 0.0017106818268075585
123, 0.0008099763072095811
124, 0.0011369900312274694
125, 0.0004212122003082186
126, 0.0
127, 0.0
128, 0.0012860645074397326
129, 0.0
130, 0.0
131, 0.0
132, 0.0
133, 5.138846972840838e-05
134, 0.0
135, 0.0019262986024841666
136, 0.0027781666722148657
137, 0.0023898768704384565
138, 0.0012099208543077111
139, 0.0
140, 0.0018108692020177841
141, 0.001471435884013772
142, 0.0005606876802630723
143, 0.00013667361054103822
144, 0.0
145, 0.0
146, 0.0
147, 0.0
148, 0.001195873017422855
149, 0.0
150, 0.0
151, 0.0
152, 0.0
153, 0.0021262094378471375
154, 0.0013061853824183345
155, 0.0007841576007194817
156, 0.00025333542726002634
157, 0.0004533981846179813
158, 0.0
159, 0.0002675903378985822
160, 0.0
161, 0.0
162, 0.0
163, 0.0
164, 0.00023954368953127414
165, 0.0
166, 0.0
167, 0.0
168, 8.596610132372007e-05
169, 0.0
170, 0.00039335418841801584
171, 0.0015356031944975257
172, 0.0019225601572543383
173, 0.0
174, 0.0
175, 0.0021283223759382963
176, 0.0
177, 0.0013088984414935112
178, 0.003584387945011258
179, 0.0010123635875061154
180, 0.0
181, 0.008046045899391174
182, 0.007679940667003393
183, 0.003505439031869173
184, 0.00025615873164497316
185, 0.0045097037218511105
186, 0.003295681206509471
187, 0.0
188, 0.009261194616556168
189, 0.0035940762609243393
190, 0.000545587157830596
191, 0.0
192, 0.003145994618535042
193, 0.0
194, 0.0033195409923791885
195, 0.0015345903811976314
196, 0.0
197, 0.0
198, 0.005382245872169733
199, 0.0
200, 0.0
201, 0.0047182184644043446
202, 0.0009261984378099442
203, 0.0
204, 0.0033338957000523806
205, 0.0
206, 0.0
207, 0.0033352449536323547
208, 0.003127188654616475
209, 0.0009259848739020526
210, 0.0
211, 0.0013478508917614818
212, 0.0005577082629315555
213, 9.292528557125479e-05
214, 0.0007277989061549306
215, 0.0012006218312308192
216, 0.001084204763174057
217, 0.0002285950176883489
218, 0.0
219, 0.0013586654094979167
220, 0.0
221, 0.001068737474270165
222, 0.0005944609292782843
223, 0.0008063518325798213
224, 0.0033169505186378956
225, 0.003617058740928769
226, 0.0
227, 0.001022601150907576
228, 0.0017721960321068764
229, 0.0009105661883950233
230, 0.0009839666308835149
231, 0.0028555006720125675
232, 0.0
233, 0.0006048359791748226
234, 0.000797067245002836
235, 0.0026768301613628864
236, 9.114798012888059e-05
237, 0.00174809736199677
238, 0.0009681167430244386
239, 0.0
240, 0.0
241, 0.0
242, 0.000905756198335439
243, 0.004998942371457815
244, 0.004048226401209831
245, 0.005400368012487888
246, 4.0508807614969555e-06
247, 0.0
248, 0.005165540147572756
249, 0.002428155392408371
250, 0.0035222850274294615
251, 0.0025447148364037275
252, 0.0
253, 0.0
254, 0.0020579907577484846
255, 0.0
256, 0.0
257, 0.0
258, 0.0
259, 0.0
260, 0.0
261, 0.000620950129814446
262, 0.00036849360913038254
263, 0.003343495074659586
264, 0.0013691032072529197
265, 0.0
266, 0.005760362837463617
267, 2.2885697035235353e-05
268, 0.0
269, 0.0
270, 0.003100376343354583
271, 0.0
272, 0.0
273, 0.0
274, 0.0
275, 0.0
276, 0.0
277, 0.0
278, 0.0
279, 0.006323023233562708
280, 0.006806579884141684
281, 0.0
282, 7.66529847169295e-05
283, 0.00031776816467754543
284, 0.0030544137116521597
285, 0.00036404700949788094
286, 0.0
287, 0.0
288, 0.0
289, 0.0012380423722788692
290, 0.0006815409287810326
291, 5.536806565942243e-05
292, 0.0
293, 0.0006081286119297147
294, 0.0006896608392708004
295, 0.0006768410094082355
296, 0.0001477628538850695
297, 0.0
298, 0.0
299, 0.0
300, 0.0
301, 1.4954782272980083e-05
302, 0.0007889830740168691
303, 0.0
304, 0.0
305, 0.0
306, 0.0006343984859995544
307, 0.0
308, 0.0
309, 0.0
310, 0.0006006520707160234
311, 0.0
312, 0.0
313, 0.001114688697271049
314, 0.0
315, 0.0012338170781731606
316, 0.0012601701309904456
317, 0.000810943020042032
318, 0.0
319, 0.0025818198919296265
320, 0.0008345656096935272
321, 0.0010235024383291602
322, 0.0
323, 0.002683736849576235
324, 0.000992113840766251
325, 0.0023531243205070496
326, 0.003283098107203841
327, 0.0
328, 0.0
329, 0.0004806459473911673
330, 0.00022951874416321516
331, 0.0
332, 0.0009572875569574535
333, 0.0
334, 0.0
335, 0.0
336, 0.0003352793864905834
337, 0.0
338, 0.0001196144730783999
339, 0.0
340, 0.0
341, 0.0
342, 0.0
343, 0.0
344, 0.0
345, 0.00036524198367260396
346, 0.0
347, 0.0
348, 0.000489836442284286
349, 0.0
350, 0.0
351, 0.0
352, 0.0
353, 0.0
354, 0.0
355, 0.0
356, 0.0
357, 0.0018787361914291978
358, 0.001047033118084073
359, 0.0
360, 0.0001808236847864464
361, 0.0004647262394428253
362, 0.0017023865366354585
363, 0.0
364, 0.0
365, 0.0
366, 0.0
367, 0.0010640387190505862
368, 0.00028711833874695003
369, 0.001313126995228231
370, 0.0
371, 0.0002440518728690222
372, 0.0
373, 0.0
374, 0.00130661076400429
375, 0.00041457274346612394
376, 0.0
377, 0.0008990452624857426
378, 0.0007602112600579858
379, 0.00023648324713576585
380, 0.00101151701528579
381, 3.392906000954099e-05
382, 0.0
383, 0.00043983684736303985
384, 0.002467414131388068
385, 4.4264710595598444e-05
386, 0.0
387, 0.0009147184318862855
388, 0.0016656586667522788
389, 0.0020782246720045805
390, 0.003572208806872368
391, 0.001875527435913682
392, 0.0
393, 0.0
394, 0.0
395, 0.0
396, 0.0005736932507716119
397, 0.0
398, 0.0017709473613649607
399, 0.0
400, 0.0
401, 0.011260869912803173
402, 0.0
403, 0.0
404, 0.005290561821311712
405, 0.0016123263631016016
406, 0.010668477974832058
407, 0.01666370779275894
408, 0.008712287992238998
409, 0.0
410, 0.0
411, 0.02137351781129837
412, 0.010041951201856136
413, 0.014527293853461742
414, 0.005571476649492979
415, 0.0
416, 0.0029581841081380844
417, 0.004263320937752724
418, 0.0
419, 0.00015067645290400833
420, 0.004339329432696104
421, 0.006945926230400801
422, 0.0
423, 0.020860357210040092
424, 0.011374984867870808
425, 0.014387684874236584
426, 0.018349532037973404
427, 0.013065338134765625
428, 0.03947931155562401
429, 0.026498008519411087
430, 0.025398600846529007
431, 0.00025107833789661527
432, 0.0
433, 0.0022646996658295393
434, 0.0
435, 0.002858459949493408
436, 0.0
437, 0.004961374215781689
438, 0.012431049719452858
439, 0.0030802299734205008
440, 0.00777443079277873
441, 0.0
442, 9.669741848483682e-05
443, 0.0
444, 0.004292625002563
445, 0.0
446, 0.0
447, 0.0026468676514923573
448, 0.01174077671021223
449, 0.0009570969268679619
450, 0.0
451, 0.0
452, 0.0019869187381118536
453, 0.0
454, 0.0008228818769566715
455, 0.0
456, 0.0
457, 0.0
458, 0.005648587830364704
459, 0.0
460, 0.0
461, 0.0
462, 0.0
463, 0.0
464, 0.0
465, 0.0
466, 0.0
467, 0.0
468, 0.0
469, 0.0
470, 0.0
471, 0.0
472, 0.0
473, 0.0
474, 0.0532086007297039
475, 0.0
476, 0.0
477, 0.013876360841095448
478, 0.025090357288718224
479, 0.02335762046277523
480, 0.0
481, 0.17666879296302795
482, 0.0
483, 0.0945090800523758
484, 0.07524328678846359
485, 0.032279711216688156
486, 0.0
487, 0.06235499307513237
488, 0.06274829059839249
489, 0.0
490, 0.06416220963001251
491, 0.0
492, 0.017101766541600227
493, 0.0024705559480935335
494, 0.0
495, 0.0
496, 0.009535216726362705
497, 0.0
498, 0.0018564595375210047
499, 0.0
500, 0.0029422061052173376
501, 0.0
502, 0.0037773288786411285
503, 0.0
504, 0.0
505, 0.008834561333060265
506, 0.012723686173558235
507, 0.0
508, 0.0
509, 0.0
510, 0.0
511, 0.0
512, 0.0
513, 0.0012985275825485587
514, 0.002383362501859665
515, 0.0
516, 0.0017564892768859863
517, 0.0
518, 0.0025743364822119474
519, 0.0
520, 0.0
521, 0.0
522, 0.0
523, 0.0
524, 0.0
525, 0.00018016666581388563
526, 0.006922490894794464
527, 0.0
528, 0.0
529, 0.0
530, 0.0
531, 0.013170166872441769
532, 0.016573728993535042
533, 0.00974310003221035
534, 0.0
535, 0.0
536, 0.023716766387224197
537, 0.011259296908974648
538, 0.007162969093769789
539, 0.011266179382801056
540, 0.0
541, 0.0
542, 0.0023998876567929983
543, 0.0
544, 0.0
545, 0.0
546, 0.0
547, 0.0
548, 0.0
549, 0.003299898002296686
550, 0.005720685236155987
551, 0.0
552, 0.0017949751345440745
553, 0.0071181259118020535
554, 0.0028886625077575445
555, 0.01320385467261076
556, 0.01788833737373352
557, 0.01754872314631939
558, 0.0
559, 0.02011794224381447
560, 0.0007906733080744743
561, 0.008969190530478954
562, 0.0
563, 0.0
564, 0.0012330180034041405
565, 0.0
566, 0.0
567, 0.0035782360937446356
568, 0.005705930758267641
569, 0.006204455159604549
570, 0.0105361333116889
571, 0.001208032830618322
572, 0.03070567362010479
573, 0.0031699873507022858
574, 0.0
575, 0.009183092042803764
576, 0.0
577, 0.01284502912312746
578, 0.004573762882500887
579, 0.0
580, 0.0
581, 0.0
582, 0.011451768688857555
583, 0.015519610606133938
584, 0.005506978835910559
585, 0.0022733069490641356
586, 0.002831204328685999
587, 0.0
588, 0.023094741627573967
589, 0.02034842036664486
590, 9.74731574387988e-06
591, 0.0
592, 0.0
593, 0.0
594, 0.0
595, 0.0
596, 0.0
597, 0.03169691190123558
598, 0.03310788795351982
599, 0.01762968860566616
600, 0.04403812810778618
601, 0.00019971774599980563
602, 0.02402479015290737
603, 0.024650853127241135
604, 0.0361771322786808
605, 0.0
606, 0.0
607, 0.012758112512528896
608, 0.0
609, 0.01775905303657055
610, 0.0
611, 0.01363607682287693
612, 0.02170838788151741
613, 0.002169144805520773
614, 0.0
615, 0.0005089235492050648
616, 0.011053693480789661
617, 0.0
618, 0.010606511496007442
619, 0.0
620, 0.0
621, 0.0
622, 0.0
623, 0.0
624, 0.0
625, 0.0
626, 0.0
627, 0.000554861908312887
628, 0.007216188590973616
629, 0.0
630, 0.0
631, 0.003103416645899415
632, 0.013889307156205177
633, 0.002471888903528452
634, 0.0
635, 0.004577943589538336
636, 0.0
637, 0.0
638, 0.004344342276453972
639, 0.0001943274837685749
640, 0.00031051351106725633
641, 0.0
642, 0.0018078385619446635
643, 0.0010092862648889422
644, 0.0
645, 0.0
646, 0.005726729519665241
647, 0.0
648, 0.0
649, 0.0
650, 0.0061360192485153675
651, 0.0
652, 0.0
653, 0.0
654, 0.0
655, 0.0
656, 0.0
657, 0.00166418740991503
658, 0.0055610439740121365
659, 0.0
660, 0.00017103557183872908
661, 0.0
662, 0.0
663, 0.007832472212612629
664, 0.006517709232866764
665, 0.001449443749152124
666, 0.0
667, 0.00031650144956074655
668, 0.00202891300432384
669, 0.0
670, 0.0
671, 0.0009268448920920491
672, 0.001008142833597958
673, 0.0006464761099778116
674, 0.0
675, 0.0
676, 0.0
677, 0.0
678, 0.004257561173290014
679, 0.0006809483165852726
680, 0.0021388258319348097
681, 0.0007961047231219709
682, 0.0
683, 0.0
684, 0.0012224543606862426
685, 0.00011865868145832792
686, 0.0
687, 0.0027114253025501966
688, 0.0
689, 0.0045321243815124035
690, 0.005986896809190512
691, 0.0
692, 0.0
693, 0.0024368695449084044
694, 0.00018721655942499638
695, 0.0002586978953331709
696, 0.0
697, 0.0
698, 0.0
699, 0.0018907118355855346
700, 0.0006764549762010574
701, 0.0012008893536403775
702, 0.0
703, 0.0
704, 0.002075879368931055
705, 0.0
706, 0.0
707, 0.0008439939701929688
708, 0.0
709, 0.0005671651451848447
710, 8.989856723928824e-05
711, 0.0003592630382627249
712, 0.0
713, 0.0004735645488835871
714, 0.0
715, 0.0003026956401299685
716, 0.0022164504043757915
717, 0.0005044117569923401
718, 0.0027133531402796507
719, 0.0022100277710705996
720, 0.0003741677792277187
721, 0.0
722, 0.0029389678966253996
723, 0.002109118504449725
724, 0.0028679908718913794
725, 0.00011219268344575539
726, 0.0
727, 0.0
728, 0.0
729, 0.0
730, 0.00042939954437315464
731, 0.0
732, 0.0
733, 0.0
734, 0.0025946837849915028
735, 0.0
736, 0.0
737, 0.0
738, 0.0
739, 0.002111162757501006
740, 0.0
741, 0.0
742, 0.0
743, 0.0009046651539392769
744, 0.0
745, 0.0
746, 0.0006610564887523651
747, 0.001528776017948985
748, 0.007741720415651798
749, 0.000810413621366024
750, 0.0
751, 0.0
752, 0.0040542553178966045
753, 0.0017947674496099353
754, 0.0002997737901750952
755, 5.081687049823813e-05
756, 0.00016688411415088922
757, 0.0
758, 0.0
759, 0.0
760, 0.0019001675536856055
761, 0.0
762, 0.0
763, 0.0
764, 0.0
765, 0.0
766, 0.0
767, 0.0
768, 0.0
769, 0.0
770, 0.0
771, 0.0011648880317807198
772, 0.0
773, 0.0
774, 0.004930802620947361
775, 0.004573967307806015
776, 0.0
777, 0.0012045222101733088
778, 0.0027944964822381735
779, 0.0
780, 0.0
781, 0.001672919257543981
782, 0.011109881103038788
783, 0.0
784, 0.00531481159850955
785, 0.0016858720919117332
786, 0.015097029507160187
787, 0.001306590042077005
788, 0.0
789, 0.0
790, 0.0
791, 0.0
792, 0.0006318425294011831
793, 0.009740332141518593
794, 0.0
795, 0.014096952974796295
796, 0.028658801689743996
797, 0.0005235771532170475
798, 0.008272289298474789
799, 0.017266103997826576
800, 0.0
801, 0.009592900052666664
802, 0.0
803, 0.015482266433537006
804, 0.0
805, 0.04207165539264679
806, 0.0
807, 0.025369400158524513
808, 0.043299682438373566
809, 0.030333196744322777
810, 0.041230689734220505
811, 0.07446178793907166
812, 0.03805858641862869
813, 0.0
814, 0.014048980548977852
815, 0.011061439290642738
816, 0.0
817, 0.013320005498826504
818, 0.0
819, 0.007936340756714344
820, 0.008953292854130268
821, 0.008989851921796799
822, 0.000666581850964576
823, 0.018410757184028625
824, 0.023320380598306656
825, 0.0
826, 0.0
827, 0.0
828, 0.0
829, 0.0
830, 0.004185420926660299
831, 0.0
832, 0.0
833, 0.0034449659287929535
834, 0.011816789396107197
835, 0.0021598986349999905
836, 0.0
837, 0.007981404662132263
838, 0.004551494028419256
839, 0.0
840, 0.0
841, 0.0
842, 0.0
843, 0.0023756693117320538
844, 0.0
845, 0.0
846, 0.0
847, 0.0
848, 0.011815798468887806
849, 0.0
850, 0.0
851, 0.0
852, 0.0
853, 0.0
854, 0.0
855, 0.0
856, 0.0
857, 0.0
858, 0.053322285413742065
859, 0.0
860, 0.0
861, 0.0
862, 0.0
863, 0.0
864, 0.0
865, 0.1766800731420517
866, 0.0
867, 0.14359144866466522
868, 0.06309906393289566
869, 0.24655155837535858
870, 0.0
871, 0.38450366258621216
872, 0.2912152111530304
873, 0.1948222666978836
874, 0.21639834344387054
875, 0.07594741880893707
876, 0.0
877, 0.0
878, 0.03246142715215683
879, 0.0
880, 0.0
881, 0.0
882, 0.0
883, 0.0
884, 0.0
885, 0.0
886, 0.0
887, 0.0
888, 0.0
889, 0.0
890, 0.003451260272413492
891, 0.0
892, 0.0
893, 0.0
894, 0.0
895, 0.0
896, 0.0
897, 0.0
898, 0.02025316096842289
899, 0.0
900, 0.0
901, 0.0
902, 0.0
903, 0.0
904, 0.0
905, 0.0
906, 0.0
907, 0.0
908, 0.00010595526691759005
909, 0.0
910, 0.0
911, 0.009668897837400436
912, 0.00012671474542003125
913, 0.0
914, 1.378845172439469e-05
915, 0.006495736073702574
916, 0.007185441441833973
917, 0.0030264186207205057
918, 0.0
919, 0.0
920, 0.012754018418490887
921, 0.014780803583562374
922, 0.018095172941684723
923, 0.01734425313770771
924, 0.0
925, 0.017322124913334846
926, 0.024084046483039856
927, 0.0015158646274358034
928, 0.0
929, 0.0
930, 0.00460705254226923
931, 0.0
932, 0.0
933, 0.0
934, 0.0029550776816904545
935, 0.0
936, 0.0
937, 0.0
938, 0.0
939, 0.01618603803217411
940, 0.03091292455792427
941, 0.016207357868552208
942, 0.0
943, 0.011923091486096382
944, 0.0
945, 0.010035552084445953
946, 0.0008160375873558223
947, 0.0
948, 0.0
949, 0.0
950, 0.02366982214152813
951, 0.0
952, 0.0
953, 0.0
954, 0.002913331612944603
955, 0.005309210158884525
956, 0.020383095368742943
957, 0.0
958, 0.0
959, 0.0
960, 0.014689362607896328
961, 0.003920264542102814
962, 0.0
963, 0.0
964, 0.01018486823886633
965, 0.017435846850275993
966, 0.014577879570424557
967, 0.048526354134082794
968, 0.0
969, 0.01876118592917919
970, 0.014374533668160439
971, 0.01607065461575985
972, 0.026788387447595596
973, 0.014664766378700733
974, 0.027524897828698158
975, 0.0
976, 0.0
977, 0.0
978, 0.03311408311128616
979, 0.0
980, 0.0
981, 0.02844272367656231
982, 0.06179546192288399
983, 0.0
984, 0.016778042539954185
985, 0.0
986, 0.035913679748773575
987, 0.02722572349011898
988, 0.03033272735774517
989, 0.0
990, 0.0
991, 0.06220518425107002
992, 0.02727360837161541
993, 0.0
994, 0.0
995, 0.01975211687386036
996, 0.03520900756120682
997, 0.010568546131253242
998, 0.0
999, 0.0
1000, 0.007679424714297056
1001, 0.0
1002, 0.004013523459434509
1003, 0.0
1004, 0.0
1005, 0.0
1006, 0.0
1007, 0.0005622697062790394
1008, 0.0
1009, 0.0
1010, 0.000684677273966372
1011, 0.0
1012, 0.0
1013, 0.0
1014, 0.0037520804908126593
1015, 0.0
1016, 0.0
1017, 0.0
1018, 0.008543768897652626
1019, 0.0
1020, 0.0
1021, 0.001789665431715548
1022, 0.0067027658224105835
1023, 0.002542005153372884
1024, 0.0020448104478418827
1025, 0.007735982071608305
1026, 0.0
1027, 0.0
1028, 0.0
1029, 0.005309353582561016
1030, 0.004666816908866167
1031, 0.005099994596093893
1032, 0.0022791267838329077
1033, 0.007594265043735504
1034, 0.0
1035, 0.009874323382973671
1036, 0.010363145731389523
1037, 0.007507100235670805
1038, 0.0055776736699044704
1039, 0.0004533751925919205
1040, 0.0008053153869695961
1041, 0.0
1042, 0.0
1043, 0.002725121332332492
1044, 0.002381017431616783
1045, 0.002695857547223568
1046, 0.0
1047, 0.002803482348099351
1048, 0.0020419990178197622
1049, 0.00174728874117136
1050, 0.008021431043744087
1051, 0.0039057836402207613
1052, 0.00013822168693877757
1053, 0.0093527277931571
1054, 0.0044240159913897514
1055, 0.0022061222698539495
1056, 0.0
1057, 0.004685044754296541
1058, 0.0023718602024018764
1059, 0.002353560645133257
1060, 0.0
1061, 0.008861158974468708
1062, 0.00546626839786768
1063, 0.005372494924813509
1064, 0.009636444970965385
1065, 0.006371018942445517
1066, 0.010296008549630642
1067, 0.001255461247637868
1068, 0.018787844106554985
1069, 0.0
1070, 0.008833994157612324
1071, 0.0008596981060691178
1072, 0.0
1073, 0.0
1074, 0.0
1075, 0.0
1076, 0.0
1077, 0.0025897594168782234
1078, 0.0033574216067790985
1079, 0.0
1080, 0.0
1081, 0.0
1082, 0.0
1083, 0.00810148473829031
1084, 0.011293850839138031
1085, 0.0013584786793217063
1086, 0.00026799229090102017
1087, 0.0
1088, 0.006399285048246384
1089, 0.0
1090, 0.0
1091, 0.0
1092, 0.0
1093, 0.0
1094, 0.0
1095, 0.0019171852618455887
1096, 0.0022685963194817305
1097, 0.0
1098, 0.0
1099, 0.0
1100, 0.005421621724963188
1101, 0.0
1102, 0.0
1103, 0.003732241690158844
1104, 0.0
1105, 0.0
1106, 0.0
1107, 0.0
1108, 0.0017439976800233126
1109, 0.0
1110, 0.0
1111, 0.0
1112, 0.0033385553397238255
1113, 0.0031245695427060127
1114, 0.0
1115, 0.0005283367936499417
1116, 0.005078150425106287
1117, 0.0034821019507944584
1118, 0.0
1119, 0.00016278929251711816
1120, 0.0004448067338671535
1121, 0.0008620977750979364
1122, 0.0
1123, 0.0012250464642420411
1124, 0.0
1125, 0.0
1126, 0.0
1127, 0.0
1128, 0.001116612576879561
1129, 0.0
1130, 0.0
1131, 0.0
1132, 0.0
1133, 0.0
1134, 0.0
1135, 0.0
1136, 0.0025743679143488407
1137, 0.0
1138, 0.0037105984520167112
1139, 0.0
1140, 0.0
1141, 0.0018704094691202044
1142, 0.0
1143, 0.00012031709775328636
1144, 0.0
1145, 0.0026141516864299774
1146, 0.0
1147, 0.0011265957728028297
1148, 0.005745754577219486
1149, 0.0
1150, 0.0
1151, 0.0
1152, 0.0
1153, 0.002646857174113393
1154, 0.0
1155, 0.0018856115639209747
1156, 0.0035228566266596317
1157, 0.0017305150395259261
1158, 0.0
1159, 0.005474773235619068
1160, 0.003098484128713608
1161, 0.0018309614388272166
1162, 0.0
1163, 0.0017972489586099982
1164, 0.008033794350922108
1165, 0.0
1166, 0.0
1167, 0.0
1168, 0.0
1169, 0.0
1170, 0.0005709750694222748
1171, 7.098866717569763e-06
1172, 0.0
1173, 0.0
1174, 0.0
1175, 0.0
1176, 0.0013228269526734948
1177, 0.0012752910843119025
1178, 0.0
1179, 0.0
1180, 0.0
1181, 0.0
1182, 0.010223419405519962
1183, 0.0031260147225111723
1184, 0.0
1185, 0.0051005990244448185
1186, 1.192114723380655e-05
1187, 0.012786462903022766
1188, 0.016131440177559853
1189, 0.009260465390980244
1190, 8.086089655989781e-05
1191, 0.0035462097730487585
1192, 0.008987940847873688
1193, 0.0
1194, 0.011437127366662025
1195, 0.015303854830563068
1196, 0.0
1197, 0.0051319957710802555
1198, 0.002800286514684558
1199, 0.004602538887411356
1200, 0.0
1201, 0.018174197524785995
1202, 0.00019260366389062256
1203, 0.010928896255791187
1204, 0.007851515896618366
1205, 0.020951775833964348
1206, 0.013581215403974056
1207, 0.018744787201285362
1208, 0.0277667585760355
1209, 0.0
1210, 0.0
1211, 0.002322334563359618
1212, 0.0
1213, 0.0010758707066997886
1214, 0.008012235164642334
1215, 0.0
1216, 0.0
1217, 0.0005748923867940903
1218, 0.009465152397751808
1219, 0.006512572057545185
1220, 0.0
1221, 0.0008023295667953789
1222, 0.0
1223, 0.0
1224, 0.0
1225, 0.0
1226, 0.008271309547126293
1227, 0.0
1228, 0.0
1229, 0.0
1230, 0.007481201086193323
1231, 0.0
1232, 0.002529460471123457
1233, 0.0050966814160346985
1234, 0.0
1235, 0.002845335053279996
1236, 0.0
1237, 0.00891430675983429
1238, 0.002607329050078988
1239, 0.0
1240, 0.0
1241, 0.0
1242, 0.0
1243, 0.0
1244, 0.0
1245, 0.0
1246, 0.0009181226487271488
1247, 0.0
1248, 0.0
1249, 0.0
1250, 0.0
1251, 0.0
1252, 0.0
1253, 0.0
1254, 0.006333096418529749
1255, 0.0
1256, 0.0
1257, 0.0
1258, 0.0
1259, 0.03079470433294773
1260, 0.0
1261, 0.2827814221382141
1262, 0.0
1263, 0.4094211161136627
1264, 0.21091385185718536
1265, 0.5174776911735535
1266, 0.06433907151222229
1267, 0.4586954712867737
1268, 0.3364427089691162
1269, 0.0
1270, 0.12102548032999039
1271, 0.0
1272, 0.0
1273, 0.0
1274, 0.002699404489248991
1275, 0.0
1276, 0.0
1277, 0.0
1278, 0.0
1279, 0.0
1280, 0.0
1281, 0.0
1282, 0.012101428583264351
1283, 0.0
1284, 0.0
1285, 0.0
1286, 0.0
1287, 0.0
1288, 0.0
1289, 0.0
1290, 0.00038791089900769293
1291, 0.0
1292, 0.0
1293, 0.0
1294, 0.0
1295, 0.012414205819368362
1296, 0.0
1297, 0.0
1298, 0.0
1299, 0.007036562543362379
1300, 0.008953365497291088
1301, 0.007720150984823704
1302, 0.0
1303, 0.0
1304, 0.021696435287594795
1305, 0.0
1306, 0.0
1307, 0.0
1308, 0.008901802822947502
1309, 0.0
1310, 0.0
1311, 0.0
1312, 0.0
1313, 0.0
1314, 0.0
1315, 0.0003691648307722062
1316, 0.008696646429598331
1317, 0.03627948835492134
1318, 0.059663958847522736
1319, 0.03736366704106331
1320, 0.0
1321, 0.006801872048527002
1322, 0.04472118616104126
1323, 0.01509499829262495
1324, 0.0
1325, 0.0
1326, 0.009124756790697575
1327, 0.0
1328, 0.0
1329, 0.0
1330, 0.0
1331, 0.0
1332, 0.0
1333, 0.0
1334, 0.007444694638252258
1335, 0.0
1336, 0.010604052804410458
1337, 0.0
1338, 0.0
1339, 0.0
1340, 0.0
1341, 0.0
1342, 0.0
1343, 0.0
1344, 0.0
1345, 0.0
1346, 0.0
1347, 0.0
1348, 0.0
1349, 0.0
1350, 0.0
1351, 0.014020618982613087
1352, 0.0
1353, 0.0
1354, 0.0014338071923702955
1355, 0.008378303609788418
1356, 0.042166125029325485
1357, 0.010297979228198528
1358, 0.0
1359, 0.05107269436120987
1360, 0.0
1361, 0.06111793592572212
1362, 0.0483521968126297
1363, 0.007867264561355114
1364, 0.0
1365, 0.03671090304851532
1366, 0.03378842771053314
1367, 0.025850793346762657
1368, 0.005338095128536224
1369, 0.10213019698858261
1370, 0.08522523194551468
1371, 0.03778737410902977
1372, 0.14179551601409912
1373, 0.008652273565530777
1374, 0.10542824119329453
1375, 0.06682969629764557
1376, 0.0
1377, 0.0064931041561067104
1378, 0.0048077292740345
1379, 0.018643805757164955
1380, 0.0
1381, 0.012487374246120453
1382, 0.03565932810306549
1383, 0.02507513202726841
1384, 0.05591580271720886
1385, 0.0
1386, 0.003734143218025565
1387, 0.0
1388, 0.0
1389, 0.0
1390, 0.0
1391, 0.03322669491171837
1392, 0.03546714410185814
1393, 0.004200971685349941
1394, 0.0
1395, 0.005928992759436369
1396, 0.0
1397, 0.007827098481357098
1398, 0.0
1399, 0.009445504285395145
1400, 0.017158113420009613
1401, 0.0
1402, 0.0
1403, 0.002064184984192252
1404, 0.0038813985884189606
1405, 0.005776012782007456
1406, 0.0015277918428182602
1407, 0.0035005458630621433
1408, 0.0018558207666501403
1409, 0.009130395948886871
1410, 0.0
1411, 0.01051452849060297
1412, 0.005085699260234833
1413, 0.004081308376044035
1414, 0.0014259758172556758
1415, 0.010926080867648125
1416, 0.004139326047152281
1417, 0.006987596396356821
1418, 0.005050379317253828
1419, 0.0
1420, 0.0
1421, 0.0
1422, 0.0
1423, 0.0014283036580309272
1424, 0.004040450789034367
1425, 0.0
1426, 0.0
1427, 0.0006081323954276741
1428, 0.0006825549644418061
1429, 0.0
1430, 0.0007585071143694222
1431, 0.0
1432, 2.4704169845790602e-05
1433, 5.203663749853149e-05
1434, 0.004039878956973553
1435, 0.0
1436, 0.00012482544116210192
1437, 0.0
1438, 0.0033058233093470335
1439, 0.001709174015559256
1440, 0.0032412861473858356
1441, 0.0013829305535182357
1442, 0.0
1443, 0.00825062021613121
1444, 0.01149548590183258
1445, 0.010540200397372246
1446, 0.0
1447, 0.005024661775678396
1448, 0.014193474315106869
1449, 0.004503808915615082
1450, 0.0
1451, 0.0
1452, 0.008785145357251167
1453, 0.0
1454, 0.0
1455, 0.0
1456, 0.002592383185401559
1457, 0.0
1458, 0.0
1459, 0.0
1460, 0.0
1461, 0.0
1462, 0.0
1463, 0.005466755013912916
1464, 0.0
1465, 0.00680878758430481
1466, 0.0
1467, 0.008359442465007305
1468, 0.010531817562878132
1469, 0.006432443391531706
1470, 0.00465904176235199
1471, 0.0
1472, 0.0
1473, 0.001095903106033802
1474, 0.0
1475, 0.006962424609810114
1476, 0.002798819914460182
1477, 0.005588687490671873
1478, 0.0021534492261707783
1479, 0.0
1480, 0.0
1481, 0.0
1482, 2.1576322978944518e-05
1483, 0.0
1484, 0.0
1485, 0.0
1486, 0.0
1487, 0.0
1488, 0.0
1489, 0.0
1490, 0.0
1491, 0.0037129935808479786
1492, 0.0049156928434967995
1493, 0.0059037841856479645
1494, 0.0
1495, 0.0
1496, 0.009276594035327435
1497, 0.0
1498, 0.0
1499, 0.0
1500, 0.00473374268040061
1501, 0.0
1502, 0.0
1503, 0.0
1504, 0.0
1505, 0.0
1506, 0.0
1507, 0.0
1508, 0.0
1509, 0.002079099416732788
1510, 0.0
1511, 0.003169140312820673
1512, 0.0
1513, 0.0
1514, 0.0
1515, 0.006427516229450703
1516, 0.0
1517, 0.0
1518, 0.0
1519, 0.0
1520, 0.01194860227406025
1521, 0.000734318105969578
1522, 0.0
1523, 0.001912013511173427
1524, 0.0
1525, 0.0
1526, 0.006339230574667454
1527, 0.0
1528, 0.0
1529, 0.0
1530, 0.0019432920962572098
1531, 0.0
1532, 0.0
1533, 0.0
1534, 0.0
1535, 0.0
1536, 0.0
1537, 0.0035483704414218664
1538, 0.0
1539, 0.0
1540, 0.0009919189615175128
1541, 0.0
1542, 0.0012908901553601027
1543, 0.0015717180212959647
1544, 0.007723362650722265
1545, 0.0
1546, 0.0
1547, 0.007322357036173344
1548, 0.004617175552994013
1549, 0.0008770684944465756
1550, 0.0028692695777863264
1551, 0.0
1552, 0.0
1553, 0.0
1554, 0.002145535545423627
1555, 0.0
1556, 0.0
1557, 0.0
1558, 0.0
1559, 0.0
1560, 0.016335410997271538
1561, 0.0025175949558615685
1562, 0.0
1563, 0.0
1564, 0.0065282853320240974
1565, 0.01070144958794117
1566, 0.0
1567, 0.021427251398563385
1568, 0.02400413528084755
1569, 0.006046469323337078
1570, 0.001805960782803595
1571, 0.05011678487062454
1572, 0.041328538209199905
1573, 0.02019977942109108
1574, 0.0051464238204061985
1575, 0.010231717489659786
1576, 0.0
1577, 0.0
1578, 0.0
1579, 0.0
1580, 0.0
1581, 0.0
1582, 0.0
1583, 0.0
1584, 0.0
1585, 0.0
1586, 0.0008573157829232514
1587, 0.0
1588, 0.0
1589, 0.0
1590, 0.007387247867882252
1591, 0.0
1592, 0.0
1593, 0.0
1594, 0.0
1595, 0.0031612503807991743
1596, 0.0
1597, 0.005517472047358751
1598, 0.0
1599, 0.0
1600, 0.0
1601, 0.0
1602, 0.0
1603, 0.0
1604, 0.0002768438425846398
1605, 0.0
1606, 0.0026697111316025257
1607, 0.0
1608, 0.0
1609, 0.002383467508479953
1610, 0.0
1611, 0.007512811571359634
1612, 0.0
1613, 0.0008335821330547333
1614, 0.00341720855794847
1615, 0.007585739251226187
1616, 0.0
1617, 0.0
1618, 0.0
1619, 0.0
1620, 0.0
1621, 0.0
1622, 0.004994742572307587
1623, 0.0
1624, 0.0
1625, 0.0
1626, 0.0
1627, 0.0010847229277715087
1628, 0.0
1629, 0.0
1630, 0.0
1631, 0.0
1632, 0.0
1633, 0.005831647198647261
1634, 0.03222867473959923
1635, 0.03295791894197464
1636, 0.002474856097251177
1637, 0.09347160160541534
1638, 0.019876059144735336
1639, 0.04423779994249344
1640, 0.0
1641, 0.05242227390408516
1642, 0.06632199883460999
1643, 0.14253677427768707
1644, 0.0
1645, 0.019702227786183357
1646, 0.033698003739118576
1647, 0.0
1648, 0.3212515115737915
1649, 0.18635433912277222
1650, 0.36615243554115295
1651, 0.08665716648101807
1652, 0.01896340399980545
1653, 0.0
1654, 0.0
1655, 0.03945348784327507
1656, 0.0010442150523886085
1657, 0.006000556983053684
1658, 0.0
1659, 0.0029419211205095053
1660, 0.02180296555161476
1661, 0.0
1662, 0.0
1663, 0.027591004967689514
1664, 0.0210872869938612
1665, 0.01920640468597412
1666, 0.0
1667, 0.010582908987998962
1668, 0.025818897411227226
1669, 0.0027315549086779356
1670, 0.017634686082601547
1671, 0.009838514029979706
1672, 0.0
1673, 0.0005548077751882374
1674, 0.0
1675, 0.008910450153052807
1676, 0.0
1677, 0.0
1678, 0.0
1679, 0.004702934063971043
1680, 0.01265732105821371
1681, 0.0
1682, 0.005727458279579878
1683, 0.009453591890633106
1684, 0.010013883002102375
1685, 0.01932852901518345
1686, 0.00784255564212799
1687, 0.023984547704458237
1688, 0.022206362336874008
1689, 0.0
1690, 0.0
1691, 0.0
1692, 0.0
1693, 0.0034684736747294664
1694, 0.008435330353677273
1695, 0.005946971010416746
1696, 0.005039890296757221
1697, 0.00922261830419302
1698, 0.0036139425355941057
1699, 0.0
1700, 0.0010670704068616033
1701, 0.0
1702, 0.0
1703, 0.0
1704, 0.014873805455863476
1705, 0.0
1706, 0.0
1707, 0.0
1708, 0.021154526621103287
1709, 0.0
1710, 0.0
1711, 0.0
1712, 0.003266592277213931
1713, 0.0
1714, 0.0
1715, 0.0
1716, 0.0
1717, 0.0
1718, 0.0
1719, 0.0
1720, 0.0
1721, 0.0
1722, 0.0
1723, 0.011826588772237301
1724, 0.0
1725, 0.0
1726, 0.0
1727, 0.0
1728, 0.005415467545390129
1729, 0.0
1730, 0.0
1731, 0.0
1732, 0.001582672237418592
1733, 0.005940575152635574
1734, 0.0
1735, 0.005377984140068293
1736, 0.0
1737, 0.005772721488028765
1738, 0.0
1739, 0.031170083209872246
1740, 0.0
1741, 0.04049164429306984
1742, 0.016321292147040367
1743, 0.03281104564666748
1744, 0.0
1745, 0.056780774146318436
1746, 0.038459837436676025
1747, 0.04654594883322716
1748, 0.0480174720287323
1749, 0.0
1750, 0.0
1751, 0.007722541689872742
1752, 0.0
1753, 0.007044559810310602
1754, 0.0
1755, 0.0
1756, 0.0
1757, 0.023026449605822563
1758, 0.0
1759, 0.0018411272903904319
1760, 0.022037765011191368
1761, 0.0
1762, 0.0038086306303739548
1763, 0.018707633018493652
1764, 0.0
1765, 0.021383900195360184
1766, 0.029965465888381004
1767, 0.0
1768, 0.0
1769, 0.0
1770, 0.008143095299601555
1771, 0.0017074194038286805
1772, 0.0
1773, 0.0
1774, 0.0
1775, 0.0
1776, 0.007895221933722496
1777, 0.0
1778, 0.0
1779, 0.0
1780, 0.0027965481858700514
1781, 0.0
1782, 0.018733074888586998
1783, 0.0
1784, 0.0
1785, 0.0
1786, 0.0
1787, 0.016053637489676476
1788, 0.0
1789, 0.0013688568724319339
1790, 0.0
1791, 0.0
1792, 0.0
1793, 0.0
1794, 0.029146021232008934
1795, 0.0
1796, 0.0
1797, 0.0
1798, 0.033915676176548004
1799, 0.0
1800, 0.0
1801, 0.0
1802, 0.0
1803, 0.017254551872611046
1804, 0.012771938927471638
1805, 0.0
1806, 0.0
1807, 0.01113306824117899
1808, 0.0
1809, 0.0
1810, 0.010500676929950714
1811, 0.0
1812, 0.0
1813, 0.02053370140492916
1814, 0.0
1815, 0.028395136818289757
1816, 0.0015768514713272452
1817, 0.053017597645521164
1818, 0.0023860731162130833
1819, 0.047937024384737015
1820, 0.06248796731233597
1821, 0.012005524709820747
1822, 0.0
1823, 0.05653245374560356
1824, 0.01651451550424099
1825, 0.04573347792029381
1826, 0.05431211739778519
1827, 0.0
1828, 0.0
1829, 0.0
1830, 0.06485399603843689
1831, 0.008418971672654152
1832, 0.0
1833, 0.03008180297911167
1834, 0.011295365169644356
1835, 0.031517814844846725
1836, 0.0
1837, 0.20425298810005188
1838, 0.051419105380773544
1839, 0.1879471391439438
1840, 0.08402281999588013
1841, 0.30414554476737976
1842, 0.2834285795688629
1843, 0.35197338461875916
1844, 0.18372410535812378
1845, 0.01602322980761528
1846, 0.02458343096077442
1847, 0.04748115688562393
1848, 0.06551247090101242
1849, 0.06765692681074142
1850, 0.20110316574573517
1851, 0.3817920982837677
1852, 0.274115651845932
1853, 0.7404522895812988
1854, 0.7234029769897461
1855, 0.6508646011352539
1856, 0.31093230843544006
1857, 0.0
1858, 0.32379212975502014
1859, 0.04740682244300842
1860, 0.31182268261909485
1861, 0.15705226361751556
1862, 0.026317639276385307
1863, 0.04627496004104614
1864, 0.0352427177131176
1865, 0.07473590224981308
1866, 0.04329506680369377
1867, 0.0
1868, 0.0
1869, 0.0
1870, 0.0
1871, 0.0
1872, 0.0
1873, 0.0
1874, 0.0
1875, 0.0
1876, 0.0
1877, 0.0
1878, 0.0
1879, 0.0
1880, 0.042630817741155624
1881, 0.0
1882, 0.0
1883, 0.0
1884, 0.0017636753618717194
1885, 0.0
1886, 0.0
1887, 0.023633448407053947
1888, 0.02865220420062542
1889, 0.0
1890, 0.0
1891, 0.0
1892, 0.0
1893, 0.007845921441912651
1894, 0.027326954528689384
1895, 0.012978248298168182
1896, 0.0
1897, 0.0
1898, 0.04577482491731644
1899, 0.018572909757494926
1900, 0.026727741584181786
1901, 0.028199708089232445
1902, 0.0
1903, 0.0
1904, 0.025662660598754883
1905, 0.0
1906, 0.0014478834345936775
1907, 0.0
1908, 0.02693246677517891
1909, 0.0
1910, 0.0
1911, 0.0
1912, 0.0
1913, 0.0
1914, 0.0
1915, 0.0
1916, 0.0
1917, 0.045904602855443954
1918, 0.05670902878046036
1919, 0.12348723411560059
1920, 0.0
1921, 0.06013016775250435
1922, 0.09502377361059189
1923, 0.03443524241447449
1924, 0.08402365446090698
1925, 0.06945019960403442
1926, 0.009328605607151985
1927, 0.0
1928, 0.0
1929, 0.13149578869342804
1930, 0.035411082208156586
1931, 0.11541086435317993
1932, 0.051182400435209274
1933, 0.0
1934, 0.0
1935, 0.0946606919169426
1936, 0.0
1937, 0.0
1938, 0.036155007779598236
1939, 0.0
1940, 0.0
1941, 0.1459411382675171
1942, 0.0882948637008667
1943, 0.30251872539520264
1944, 0.0
1945, 0.38985371589660645
1946, 0.39082080125808716
1947, 0.19033165276050568
1948, 0.4898035228252411
1949, 0.18560147285461426
1950, 0.31698670983314514
1951, 0.16955582797527313
1952, 0.0
1953, 0.3446727693080902
1954, 0.017390165477991104
1955, 0.27311044931411743
1956, 0.08057630062103271
1957, 0.0
1958, 0.10873595625162125
1959, 0.20726649463176727
1960, 0.2378995418548584
1961, 0.07087331265211105
1962, 0.0
1963, 0.10502802580595016
1964, 0.06119096279144287
1965, 0.04661345109343529
1966, 0.05181479454040527
1967, 0.08041047304868698
1968, 0.08478610962629318
1969, 0.049065954983234406
1970, 0.0
1971, 0.0557071752846241
1972, 0.0
1973, 0.026340648531913757
1974, 0.004825375508517027
1975, 0.08690138906240463
1976, 0.09347797185182571
1977, 0.010915718041360378
1978, 0.0
1979, 0.0
1980, 0.014052520506083965
1981, 0.03441222384572029
1982, 0.0
1983, 0.020591173321008682
1984, 0.021404167637228966
1985, 0.01473014336079359
1986, 0.03319692984223366
1987, 0.03195331618189812
1988, 0.031996142119169235
1989, 0.011364913545548916
1990, 0.05801733210682869
1991, 0.0
1992, 0.0
1993, 0.0
1994, 0.0
1995, 0.0
1996, 0.0
1997, 0.0
1998, 0.0
1999, 0.00821452122181654
2000, 0.03021048568189144
2001, 0.0
2002, 0.0
2003, 0.0
2004, 0.0
2005, 0.0
2006, 4.4058637286070734e-05
2007, 0.0004104357212781906
2008, 0.01128502655774355
2009, 0.013454659841954708
2010, 0.00023337919265031815
2011, 0.0
2012, 0.04069076478481293
2013, 0.0018954369006678462
2014, 0.0
2015, 0.0
2016, 0.0071233040653169155
2017, 0.0
2018, 0.0
2019, 0.0
2020, 0.0
2021, 0.0
2022, 0.0
2023, 0.0
2024, 0.0
2025, 0.01945924572646618
2026, 0.027130870148539543
2027, 0.0
2028, 0.0
2029, 0.0
2030, 0.0
2031, 0.0
2032, 0.0
2033, 0.0
2034, 0.0
2035, 0.0
2036, 0.0
2037, 0.0
2038, 0.0
2039, 0.0
2040, 0.0
2041, 0.004664016887545586
2042, 0.0
2043, 0.0
2044, 0.0033459209371358156
2045, 0.0023117312230169773
2046, 0.0
2047, 0.007641315460205078
2048, 0.0013360012089833617
2049, 0.0
2050, 0.0
2051, 0.008767299354076385
2052, 0.002176005160436034
2053, 0.0031911861151456833
2054, 0.0010779285803437233
2055, 0.0
2056, 0.0
2057, 0.0
2058, 0.003837142139673233
2059, 0.0026498769875615835
2060, 0.0
2061, 0.0
2062, 0.00012695061741396785
2063, 0.0
2064, 0.0
2065, 0.0
2066, 0.003437624080106616
2067, 0.0
2068, 0.0
2069, 0.0043420083820819855
2070, 0.0013058959739282727
2071, 0.0
2072, 0.0
2073, 0.0
2074, 0.0
2075, 0.0
2076, 0.0
2077, 0.0
2078, 0.0
2079, 0.0
2080, 0.0
2081, 0.0
2082, 0.0013082473305985332
2083, 0.0
2084, 0.0
2085, 0.0
2086, 0.0
2087, 0.0
2088, 0.0
2089, 0.0
2090, 0.0008811158477328718
2091, 0.0
2092, 0.0
2093, 0.0
2094, 0.006759226322174072
2095, 0.0
2096, 0.0
2097, 0.004422422032803297
2098, 0.0
2099, 0.005754102021455765
2100, 0.0
2101, 0.0
2102, 0.0
2103, 0.0
2104, 0.0
2105, 0.0
2106, 0.0
2107, 0.0
2108, 0.0
2109, 0.0
2110, 0.0
2111, 0.0
2112, 0.0
2113, 0.004145487677305937
2114, 0.0021268378477543592
2115, 0.0
2116, 0.0
2117, 0.0010476693278178573
2118, 0.0
2119, 0.0
2120, 0.002333996817469597
2121, 0.00052652443991974
2122, 0.0
2123, 0.003696876810863614
2124, 0.002071108901873231
2125, 0.0012506822822615504
2126, 0.004550984129309654
2127, 0.0
2128, 0.0
2129, 0.0
2130, 0.0
2131, 0.0
2132, 0.0
2133, 0.0
2134, 0.0
2135, 0.0
2136, 0.007092741318047047
2137, 0.005394067149609327
2138, 0.004038942512124777
2139, 0.011009245179593563
2140, 0.012539565563201904
2141, 0.021437382325530052
2142, 0.015615752898156643
2143, 0.032002516090869904
2144, 0.00574091449379921
2145, 0.0
2146, 0.0
2147, 0.00332524417899549
2148, 0.0
2149, 0.005555604584515095
2150, 0.0
2151, 0.003967266529798508
2152, 0.0069396705366671085
2153, 0.00502777611836791
2154, 0.0032172449864447117
2155, 0.007139857392758131
2156, 0.0025327098555862904
2157, 0.0024909290950745344
2158, 0.009455608204007149
2159, 0.0005812677554786205
2160, 0.0
2161, 0.0
2162, 0.01696370355784893
2163, 0.0
2164, 0.0
2165, 0.0
2166, 0.005892682354897261
2167, 0.0
2168, 0.0
2169, 0.0
2170, 0.0
2171, 0.0
2172, 0.0
2173, 0.0
2174, 0.0
2175, 0.014581972733139992
2176, 0.017536772415041924
2177, 0.0
2178, 0.0
2179, 0.0
2180, 0.01487820502370596
2181, 0.0
2182, 0.0
2183, 0.0
2184, 0.0
2185, 0.0
2186, 0.0
2187, 0.0
2188, 0.0
2189, 0.0
2190, 0.0
2191, 0.002798620145767927
2192, 0.0
2193, 0.0
2194, 0.0
2195, 0.0
2196, 0.0037809759378433228
2197, 0.001938963308930397
2198, 0.0
2199, 0.0024117487482726574
2200, 0.0
2201, 0.016149695962667465
2202, 0.00652648089453578
2203, 0.01588120125234127
2204, 0.007865970022976398
2205, 0.0
2206, 0.0
2207, 0.005500691942870617
2208, 0.00971953570842743
2209, 0.006374172866344452
2210, 0.0
2211, 0.0
2212, 0.0
2213, 0.00694469828158617
2214, 0.004125294741243124
2215, 0.013414300978183746
2216, 0.0
2217, 0.01695985719561577
2218, 0.02423171140253544
2219, 0.011680054478347301
2220, 0.02357660047709942
2221, 0.00023955349752213806
2222, 0.0
2223, 0.0
2224, 0.0
2225, 0.0
2226, 0.005907428450882435
2227, 0.0
2228, 0.0
2229, 0.0
2230, 0.006319552194327116
2231, 0.0
2232, 0.007458695210516453
2233, 0.0
2234, 0.006193754728883505
2235, 0.0
2236, 0.007503011263906956
2237, 0.013157512061297894
2238, 0.0012974166311323643
2239, 0.011644448153674603
2240, 0.0
2241, 0.0
2242, 0.0
2243, 0.0
2244, 0.01639554277062416
2245, 0.015766829252243042
2246, 0.0
2247, 0.0
2248, 0.0024402423296123743
2249, 0.0
2250, 0.002841778565198183
2251, 0.003542157355695963
2252, 0.0
2253, 0.02200642041862011
2254, 0.02040567807853222
2255, 0.026995111256837845
2256, 0.0016066040843725204
2257, 0.013741493225097656
2258, 0.005837190430611372
2259, 0.0
2260, 0.0
2261, 0.004369860980659723
2262, 0.012651383876800537
2263, 0.0
2264, 0.0
2265, 0.0
2266, 0.00645469268783927
2267, 0.0
2268, 0.0
2269, 0.0
2270, 0.0
2271, 0.0010067460825666785
2272, 0.0
2273, 0.0
2274, 0.0
2275, 0.004097605589777231
2276, 5.680797767126933e-05
2277, 0.0
2278, 0.0
2279, 0.004705542232841253
2280, 0.004411072004586458
2281, 0.0028110004495829344
2282, 0.0012200705241411924
2283, 0.005291531793773174
2284, 0.004107802174985409
2285, 0.008506662212312222
2286, 0.003084748052060604
2287, 0.0
2288, 0.0
2289, 0.0
2290, 0.0
2291, 0.0
2292, 0.0
2293, 0.0
2294, 0.0
2295, 0.0
2296, 0.0
2297, 0.0031838424038141966
2298, 0.0
2299, 0.006611610297113657
2300, 0.0
2301, 0.0
2302, 0.0
2303, 0.009785689413547516
2304, 0.0049291388131678104
2305, 0.0
2306, 0.0
2307, 0.006280729081481695
2308, 0.00785626657307148
2309, 0.005332440137863159
2310, 0.0
2311, 0.0
2312, 0.0
2313, 0.0
2314, 0.0005882122204639018
2315, 0.00034406461054459214
2316, 0.0004796778375748545
2317, 0.0
2318, 0.0030113619286566973
2319, 0.0009666421683505177
2320, 0.0
2321, 0.0009883983293548226
2322, 0.0
2323, 0.0
2324, 0.0
2325, 0.0
2326, 0.0
2327, 0.0
2328, 0.0
2329, 0.0010065248934552073
2330, 0.0
2331, 0.0034253825433552265
2332, 0.0024621151387691498
2333, 0.0030068454798310995
2334, 0.0015655907336622477
2335, 0.0032294397242367268
2336, 0.0
2337, 0.0033042195718735456
2338, 0.0
2339, 0.009175222367048264
2340, 0.0
2341, 0.0014929574681445956
2342, 0.003196883946657181
2343, 0.0032983471173793077
2344, 0.001064230571500957
2345, 0.008238951675593853
2346, 0.0
2347, 0.008667112328112125
2348, 0.01297259796410799
2349, 0.0
2350, 0.0
2351, 0.003179360879585147
2352, 0.0029609359335154295
2353, 0.005501536652445793
2354, 0.006771697197109461
2355, 0.0
2356, 0.0
2357, 0.002463366836309433
2358, 0.0
2359, 0.004693975206464529
2360, 0.0
2361, 0.00019903411157429218
2362, 0.0
2363, 0.0
2364, 0.0005956974346190691
2365, 0.0026447398122400045
2366, 0.0009079378214664757
2367, 0.0
2368, 0.0
2369, 0.0
2370, 0.0
2371, 0.00741606205701828
2372, 0.0
2373, 0.0
2374, 0.0
2375, 0.0
2376, 0.0
2377, 0.0006380283157341182
2378, 0.008714448660612106
2379, 0.0
2380, 0.013857963494956493
2381, 0.0
2382, 0.01686866395175457
2383, 0.0
2384, 0.0
2385, 0.0
2386, 0.01613445207476616
2387, 0.0
2388, 0.0
2389, 0.0
2390, 0.0
2391, 0.0
2392, 0.0
2393, 0.0
2394, 0.0
2395, 0.016898758709430695
2396, 0.044327981770038605
2397, 0.0
2398, 0.0
2399, 0.0
2400, 0.03470099717378616
2401, 0.0
2402, 0.0
2403, 0.0
2404, 0.0
2405, 0.0
2406, 0.0
2407, 0.0
2408, 0.0
2409, 0.021400321274995804
2410, 0.01944112777709961
2411, 0.0
2412, 0.0007753148092888296
2413, 0.0
2414, 0.017334986478090286
2415, 0.0
2416, 0.0
2417, 0.0
2418, 0.0
2419, 0.0
2420, 0.00038412181311286986
2421, 0.0041225445456802845
2422, 0.0030579257290810347
2423, 0.0
2424, 0.0
2425, 0.0
2426, 0.016985222697257996
2427, 0.0
2428, 0.0
2429, 0.0
2430, 0.0
2431, 0.04906320944428444
2432, 0.0
2433, 0.02631746046245098
2434, 0.09293478727340698
2435, 0.06642003357410431
2436, 0.006047351751476526
2437, 0.1366274356842041
2438, 0.11933032423257828
2439, 0.04427975043654442
2440, 0.0
2441, 0.09037338197231293
2442, 0.2010830193758011
2443, 0.07872974127531052
2444, 0.0
2445, 0.22277581691741943
2446, 0.32557472586631775
2447, 0.0
2448, 0.17260541021823883
2449, 0.0
2450, 0.5562614798545837
2451, 0.18412309885025024
2452, 0.0
2453, 0.0
2454, 0.0
2455, 0.0
2456, 0.0
2457, 0.0
2458, 0.0
2459, 0.05504463240504265
2460, 0.025849485769867897
2461, 0.0
2462, 0.0
2463, 0.01552130002528429
2464, 0.0
2465, 0.03324795514345169
2466, 0.012053804472088814
2467, 0.009562047198414803
2468, 0.002763213589787483
2469, 0.027453530579805374
2470, 0.01365041732788086
2471, 0.0413607656955719
2472, 0.03795413300395012
2473, 0.0
2474, 0.0
2475, 0.016255918890237808
2476, 0.0035394185688346624
2477, 0.0280647873878479
2478, 0.015665756538510323
2479, 0.0
2480, 0.014301717281341553
2481, 0.0
2482, 0.025777265429496765
2483, 0.02022470347583294
2484, 0.001326857483945787
2485, 0.0
2486, 0.0
2487, 0.0
2488, 0.0
2489, 0.0
2490, 0.0
2491, 0.0
2492, 0.03769627958536148
2493, 0.0
2494, 0.001994116697460413
2495, 0.0
2496, 0.00985702034085989
2497, 0.03328801319003105
2498, 0.0
2499, 0.01921394281089306
2500, 0.006806244142353535
2501, 0.0
2502, 0.0
2503, 0.0290384441614151
2504, 0.02025691419839859
2505, 0.0
2506, 0.0
2507, 0.0074932025745511055
2508, 0.0
2509, 0.0
2510, 0.01407152134925127
2511, 0.0
2512, 0.0
2513, 0.0
2514, 0.030333682894706726
2515, 0.0
2516, 0.0
2517, 0.0
2518, 0.0
2519, 0.0
2520, 0.029226860031485558
2521, 0.006326000671833754
2522, 0.0
2523, 0.0
2524, 0.0209050253033638
2525, 0.024281306192278862
2526, 0.0007730042561888695
2527, 0.05283033847808838
2528, 0.028531882911920547
2529, 0.0
2530, 0.0
2531, 0.04548557475209236
2532, 0.009458019398152828
2533, 0.0
2534, 0.0
2535, 0.0
2536, 0.0
2537, 0.0
2538, 0.0
2539, 0.003230666508898139
2540, 0.0
2541, 0.0
2542, 0.0
2543, 0.011515152640640736
2544, 0.032336797565221786
2545, 0.004060387145727873
2546, 0.007134568877518177
2547, 0.0
2548, 0.01344843115657568
2549, 0.0
2550, 0.0
2551, 0.0
2552, 0.0
2553, 0.023358315229415894
2554, 0.0
2555, 0.014812286011874676
2556, 0.0
2557, 0.0
2558, 0.01912696659564972
2559, 0.011251990683376789
2560, 0.0
2561, 0.0
2562, 0.0
2563, 0.0018669971032068133
2564, 0.0
2565, 0.0
2566, 0.0
2567, 0.0
2568, 0.0
2569, 0.06704338639974594
2570, 0.00551194092258811
2571, 0.029850242659449577
2572, 0.05146237835288048
2573, 0.010950650088489056
2574, 0.0
2575, 0.07710263878107071
2576, 0.05953536555171013
2577, 0.0
2578, 0.0
2579, 0.02420836314558983
2580, 0.015525168739259243
2581, 0.029975606128573418
2582, 0.0
2583, 0.0
2584, 0.0
2585, 0.0
2586, 0.0
2587, 0.028978532180190086
2588, 0.0
2589, 0.0037011930253356695
2590, 0.0155967241153121
2591, 0.0
2592, 0.021144159138202667
2593, 0.030943676829338074
2594, 0.01392929907888174
2595, 0.004963865038007498
2596, 0.0068189590238034725
2597, 0.01775558665394783
2598, 0.03593047708272934
2599, 0.024679308757185936
2600, 0.0
2601, 0.0
2602, 0.0080494349822402
2603, 0.0
2604, 0.0
2605, 0.0
2606, 0.0
2607, 0.013944453559815884
2608, 0.020780548453330994
2609, 0.0
2610, 0.001265335245989263
2611, 0.0
2612, 0.0
2613, 0.0
2614, 0.0
2615, 0.006662970874458551
2616, 0.005480666644871235
2617, 0.0
2618, 0.0
2619, 0.002890810603275895
2620, 0.002983463229611516
2621, 0.0
2622, 0.0
2623, 0.0034818255808204412
2624, 0.0034642652608454227
2625, 0.0026246800553053617
2626, 0.0
2627, 0.004744986537843943
2628, 0.0
2629, 0.021355921402573586
2630, 0.0
2631, 0.007216412108391523
2632, 0.0062235756777226925
2633, 0.009643628261983395
2634, 0.0
2635, 0.029216766357421875
2636, 0.02973381243646145
2637, 0.009919648058712482
2638, 0.0
2639, 0.02980596385896206
2640, 0.02265315316617489
2641, 0.04224230721592903
2642, 0.03511112928390503
2643, 0.0
2644, 0.0
2645, 0.00014073173224460334
2646, 0.005620999727398157
2647, 0.0010478877229616046
2648, 0.0
2649, 0.0
2650, 0.0064043509773910046
2651, 0.0
2652, 0.0023058794904500246
2653, 0.0
2654, 0.0
2655, 0.00033255742164328694
2656, 0.007253415882587433
2657, 0.0
2658, 0.0
2659, 0.0002220312162535265
2660, 0.0
2661, 0.0
2662, 0.0
2663, 0.0
2664, 0.0
2665, 0.0026788555551320314
2666, 0.005726576782763004
2667, 0.0
2668, 0.005336195230484009
2669, 0.000473468768177554
2670, 0.0006910160300321877
2671, 0.001649291138164699
2672, 0.0026869287248700857
2673, 0.005245933309197426
2674, 0.000405708618927747
2675, 0.0019732052460312843
2676, 0.0
2677, 0.0
2678, 0.00028452026890590787
2679, 0.0
2680, 0.0
2681, 0.0
2682, 0.0
2683, 0.0
2684, 0.0
2685, 0.0
2686, 0.003315672045573592
2687, 0.0
2688, 0.0
2689, 0.0
2690, 0.008472125977277756
2691, 0.0
2692, 0.0
2693, 0.0
2694, 0.0
2695, 0.002075388329103589
2696, 0.004385978914797306
2697, 0.0
2698, 0.0
2699, 0.0
2700, 0.0
2701, 0.0
2702, 0.0
2703, 0.0
2704, 0.0
2705, 0.0
2706, 0.0031471585389226675
2707, 0.0
2708, 0.0
2709, 0.0
2710, 0.000444852834334597
2711, 0.0005822132807224989
2712, 0.0010945238173007965
2713, 0.001527067506685853
2714, 0.002538183005526662
2715, 0.0
2716, 0.00155442557297647
2717, 0.008194728754460812
2718, 0.0
2719, 0.0
2720, 0.0
2721, 0.0
2722, 0.0
2723, 0.0
2724, 0.0
2725, 0.0
2726, 0.0013038982870057225
2727, 0.0
2728, 0.0
2729, 0.0
2730, 0.0008290242403745651
2731, 0.0004980267840437591
2732, 0.0
2733, 0.007188654039055109
2734, 0.002623672364279628
2735, 0.003947386983782053
2736, 0.0028741899877786636
2737, 0.0
2738, 0.0
2739, 0.0
2740, 0.0
2741, 0.0
2742, 0.0035427180118858814
2743, 0.001534573151730001
2744, 0.0
2745, 0.0
2746, 0.0
2747, 0.0
2748, 0.0013221543049439788
2749, 0.0008260837639681995
2750, 0.0016480403719469905
2751, 0.00263115088455379
2752, 0.001972133293747902
2753, 0.013862092979252338
2754, 0.0003533002163749188
2755, 0.008418879471719265
2756, 0.006044420879334211
2757, 0.0
2758, 0.0
2759, 0.0020077533554285765
2760, 0.0
2761, 0.0005240063183009624
2762, 0.0013191079488024116
2763, 0.0
2764, 0.0
2765, 0.001217123121023178
2766, 0.0016715851379558444
2767, 0.004557015839964151
2768, 0.0
2769, 0.0019744678866118193
2770, 0.0030947192572057247
2771, 0.005495696794241667
2772, 0.0
2773, 0.002336427103728056
2774, 0.0001750551164150238
2775, 0.008935601450502872
2776, 0.0
2777, 0.016152475029230118
2778, 0.00468401936814189
2779, 0.0074597797356545925
2780, 0.014950345270335674
2781, 0.0
2782, 0.0
2783, 0.0
2784, 0.0011891510803252459
2785, 0.0
2786, 0.0
2787, 0.0
2788, 0.0
2789, 0.0
2790, 0.0
2791, 0.0
2792, 0.0
2793, 0.003707987954840064
2794, 0.0
2795, 0.0
2796, 0.0
2797, 0.0
2798, 0.020480072125792503
2799, 0.0
2800, 0.0
2801, 0.0
2802, 0.036826979368925095
2803, 0.0
2804, 0.0
2805, 0.0
2806, 0.0
2807, 0.0
2808, 0.0
2809, 0.0
2810, 0.0
2811, 0.025297705084085464
2812, 0.02453511953353882
2813, 0.0
2814, 0.0
2815, 0.0
2816, 0.020043671131134033
2817, 0.0
2818, 0.0
2819, 0.0
2820, 0.0
2821, 0.0
2822, 0.004157323855906725
2823, 0.0
2824, 0.0
2825, 0.0
2826, 0.0
2827, 0.0018027657642960548
2828, 0.0
2829, 0.0
2830, 0.0
2831, 0.010586613789200783
2832, 0.0
2833, 0.0
2834, 0.008390355855226517
2835, 0.0
2836, 0.0034950494300574064
2837, 0.008782912977039814
2838, 0.010544417425990105
2839, 0.007207134272903204
2840, 0.0
2841, 0.023656120523810387
2842, 0.018151510506868362
2843, 0.017404144629836082
2844, 0.01753675378859043
2845, 0.043376486748456955
2846, 0.0
2847, 0.08863836526870728
2848, 0.03596324101090431
2849, 0.08615020662546158
2850, 0.11062510311603546
2851, 0.05244526267051697
2852, 0.005231648683547974
2853, 0.08253949135541916
2854, 0.10369348526000977
2855, 0.0
2856, 0.0
2857, 0.0059858630411326885
2858, 0.10174726694822311
2859, 0.0
2860, 0.016394030302762985
2861, 0.0
2862, 0.1504410356283188
2863, 0.0
2864, 0.0
2865, 0.11727257072925568
2866, 0.010406448505818844
2867, 0.043649330735206604
2868, 0.0
2869, 0.02838262729346752
2870, 0.0
2871, 0.0
2872, 0.012925221584737301
2873, 0.007489334791898727
2874, 0.010262065567076206
2875, 0.001451282063499093
2876, 0.006147421896457672
2877, 0.0
2878, 0.0
2879, 0.0
2880, 0.0
2881, 0.0055572036653757095
2882, 0.0
2883, 0.0
2884, 0.0
2885, 0.0
2886, 0.01826447807252407
2887, 0.0018632818246260285
2888, 0.0
2889, 0.01486234087496996
2890, 0.012814640998840332
2891, 0.041355326771736145
2892, 0.00866729486733675
2893, 0.023996256291866302
2894, 0.017436480149626732
2895, 0.0
2896, 0.0
2897, 0.0
2898, 0.008703493513166904
2899, 0.0018817259697243571
2900, 0.0
2901, 0.0
2902, 0.0
2903, 0.0
2904, 0.016812289133667946
2905, 0.0
2906, 0.003239589976146817
2907, 0.003060336923226714
2908, 0.008565406315028667
2909, 0.0513547919690609
2910, 0.0
2911, 0.03541136905550957
2912, 0.011646960861980915
2913, 0.001130752032622695
2914, 0.0008939184481278062
2915, 0.0
2916, 0.0
2917, 0.0
2918, 0.006377596408128738
2919, 0.0
2920, 0.0
2921, 0.0
2922, 0.0
2923, 0.0
2924, 0.0024458698462694883
2925, 0.0
2926, 0.0
2927, 0.0
2928, 0.03535423055291176
2929, 0.0038376206066459417
2930, 0.0
2931, 0.023391513153910637
2932, 0.0023811834398657084
2933, 0.025289708748459816
2934, 0.006720926612615585
2935, 0.03883960098028183
2936, 0.0
2937, 0.023489980027079582
2938, 0.030402719974517822
2939, 0.034988682717084885
2940, 0.0
2941, 0.015228115022182465
2942, 0.04486522078514099
2943, 0.009953049942851067
2944, 0.0
2945, 0.06726215779781342
2946, 0.022254453971982002
2947, 0.025396952405571938
2948, 0.017053211107850075
2949, 0.0
2950, 0.014011298306286335
2951, 0.0
2952, 0.0
2953, 0.0
2954, 0.006786426063627005
2955, 0.014457295648753643
2956, 0.0
2957, 0.0
2958, 0.006619402673095465
2959, 0.0
2960, 0.012382938526570797
2961, 0.0
2962, 0.0
2963, 0.0
2964, 0.0106999222189188
2965, 0.0
2966, 0.0
2967, 0.0
2968, 0.0
2969, 0.0
2970, 0.0
2971, 0.0
2972, 0.0
2973, 0.009207776747643948
2974, 0.0
2975, 0.027643397450447083
2976, 0.0
2977, 0.0
2978, 0.0
2979, 0.0
2980, 0.0
2981, 0.0
2982, 0.0
2983, 0.0
2984, 0.04007452726364136
2985, 0.0
2986, 0.0
2987, 0.014107095077633858
2988, 0.0027948447968810797
2989, 0.014223689213395119
2990, 0.024027487263083458
2991, 0.0
2992, 0.0
2993, 0.0
2994, 0.006930194329470396
2995, 0.0
2996, 0.0
2997, 0.0020559525582939386
2998, 0.0
2999, 0.0
3000, 0.0
3001, 0.0
3002, 0.0
3003, 0.0
3004, 0.0
3005, 0.0
3006, 0.0
3007, 0.0
3008, 0.0
3009, 0.0007113679312169552
3010, 0.006940388586372137
3011, 0.0
3012, 0.0
3013, 0.0
3014, 0.0
3015, 0.0
3016, 0.0
3017, 0.0
3018, 0.0
3019, 0.002982120728120208
3020, 0.00846805702894926
3021, 0.0
3022, 0.00017817170009948313
3023, 0.0
3024, 0.0
3025, 0.0
3026, 0.0
3027, 0.0
3028, 0.0
3029, 0.0
3030, 0.0
3031, 0.0
3032, 0.0061540440656244755
3033, 0.0
3034, 0.0
3035, 0.014770390465855598
3036, 0.0008730804547667503
3037, 0.0221246387809515
3038, 0.0
3039, 0.017514755949378014
3040, 0.011467556469142437
3041, 0.03937670588493347
3042, 0.0
3043, 0.03257272392511368
3044, 0.03607584536075592
3045, 0.010981395840644836
3046, 0.0
3047, 0.05101839452981949
3048, 0.031547315418720245
3049, 0.09143310785293579
3050, 0.04522767663002014
3051, 0.0
3052, 0.020519524812698364
3053, 0.009239290840923786
3054, 0.07585049420595169
3055, 0.022711006924510002
3056, 0.0
3057, 0.0
3058, 0.0
3059, 0.020076807588338852
3060, 0.0
3061, 0.020092187449336052
3062, 0.0
3063, 0.006986252963542938
3064, 0.05298728868365288
3065, 0.0
3066, 0.01922239549458027
3067, 0.004119145218282938
3068, 0.0029645978938788176
3069, 0.0004346329369582236
3070, 0.018198173493146896
3071, 0.02799311652779579
3072, 0.0019683577120304108
3073, 0.0
3074, 0.013964541256427765
3075, 0.011615174822509289
3076, 0.014126056805253029
3077, 0.003669917583465576
3078, 0.0
3079, 0.0
3080, 0.0
3081, 0.0
3082, 0.0
3083, 0.0
3084, 0.0
3085, 0.0
3086, 0.0
3087, 0.006108915898948908
3088, 0.00885682087391615
3089, 0.0021280718501657248
3090, 0.0011532868957147002
3091, 0.0
3092, 0.0
3093, 0.0037563592195510864
3094, 0.0
3095, 0.010898413136601448
3096, 0.011148744262754917
3097, 0.004273686558008194
3098, 0.0
3099, 0.0
3100, 0.01223148126155138
3101, 0.0
3102, 0.0
3103, 0.0
3104, 0.0
3105, 0.0
3106, 0.0
3107, 0.0
3108, 0.0
3109, 0.0
3110, 0.0
3111, 0.01381790079176426
3112, 0.020477548241615295
3113, 0.0
3114, 0.0
3115, 0.0
3116, 0.007556417025625706
3117, 0.0
3118, 0.0
3119, 0.0
3120, 0.0
3121, 0.0
3122, 0.004147117491811514
3123, 0.0
3124, 0.0
3125, 0.0
3126, 0.0
3127, 0.004961335565894842
3128, 0.0011836214689537883
3129, 0.0
3130, 0.0
3131, 0.0005845160339958966
3132, 0.0
3133, 0.0
3134, 0.0
3135, 2.652468356245663e-05
3136, 0.001486717606894672
3137, 8.656427235109732e-05
3138, 0.002778173191472888
3139, 0.0007983045652508736
3140, 0.0
3141, 0.00011466988507891074
3142, 0.0
3143, 0.0
3144, 0.0009538933518342674
3145, 0.0
3146, 0.0005394091131165624
3147, 0.0
3148, 0.0
3149, 0.0009021148434840143
3150, 0.0002997737901750952
3151, 0.0
3152, 0.00030905185849405825
3153, 0.0
3154, 0.0
3155, 0.0
3156, 0.0
3157, 0.001520464546047151
3158, 0.0
3159, 0.0009673416498117149
3160, 0.0019564072135835886
3161, 0.0024345123674720526
3162, 0.0
3163, 0.0015122442273423076
3164, 0.0013399304589256644
3165, 0.0005945252487435937
3166, 0.0
3167, 0.00033561905729584396
3168, 0.0018308485159650445
3169, 0.00013146163837518543
3170, 0.0
3171, 0.0016805172199383378
3172, 0.0
3173, 0.0004540237714536488
3174, 0.004733771551400423
3175, 0.0
3176, 0.0
3177, 0.0
3178, 0.002921194536611438
3179, 0.0028339733835309744
3180, 0.0
3181, 0.0
3182, 0.00014575668319594115
3183, 0.00226899073459208
3184, 0.0005370349972508848
3185, 0.0
3186, 0.0005121165886521339
3187, 0.0
3188, 0.0
3189, 0.0010445116786286235
3190, 0.0
3191, 0.0
3192, 0.0
3193, 0.0
3194, 0.0007818223093636334
3195, 0.0
3196, 0.0
3197, 0.0
3198, 0.0
3199, 0.0
3200, 0.0
3201, 0.0049318536184728146
3202, 0.007233604323118925
3203, 0.0
3204, 0.00925101526081562
3205, 0.0
3206, 0.003211531788110733
3207, 0.0
3208, 0.0008021622197702527
3209, 0.0
3210, 0.0
3211, 0.0
3212, 0.0
3213, 0.0
3214, 0.0
3215, 0.0
3216, 0.0
3217, 0.016482284292578697
3218, 0.005824529565870762
3219, 0.0
3220, 0.0046149613335728645
3221, 0.0
3222, 0.005391029175370932
3223, 0.012963679619133472
3224, 0.0
3225, 0.004731462802737951
3226, 0.0
3227, 0.010052035562694073
3228, 0.006753099150955677
3229, 0.013468553312122822
3230, 0.003855705028399825
3231, 9.611640416551381e-05
3232, 0.001193387433886528
3233, 0.0016581740928813815
3234, 0.0
3235, 0.0035331815015524626
3236, 0.0009524612105451524
3237, 0.0
3238, 0.0
3239, 0.010940030217170715
3240, 0.01618221029639244
3241, 0.0034953353460878134
3242, 0.006357742939144373
3243, 0.0
3244, 0.019113194197416306
3245, 0.016780927777290344
3246, 0.0038927372079342604
3247, 0.013408890925347805
3248, 0.013147331774234772
3249, 0.010176759213209152
3250, 0.005893302615731955
3251, 0.0
3252, 0.026023611426353455
3253, 0.00803329423069954
3254, 0.0
3255, 0.021662110462784767
3256, 0.021495437249541283
3257, 0.005398279521614313
3258, 0.0
3259, 0.0
3260, 0.0
3261, 0.019366057589650154
3262, 0.04042523726820946
3263, 0.0
3264, 0.0
3265, 0.0
3266, 0.14240442216396332
3267, 0.0
3268, 0.0
3269, 0.06828724592924118
3270, 0.040789276361465454
3271, 0.0
3272, 0.0
3273, 0.0
3274, 0.0
3275, 0.0
3276, 0.028515681624412537
3277, 0.013540330342948437
3278, 0.010173605754971504
3279, 0.026302454993128777
3280, 0.020042791962623596
3281, 0.005976387765258551
3282, 0.0
3283, 0.017386306077241898
3284, 0.008470102213323116
3285, 0.027090206742286682
3286, 0.017997458577156067
3287, 0.009076709859073162
3288, 0.015148244798183441
3289, 0.003723256988450885
3290, 0.0
3291, 0.006694736424833536
3292, 0.004329802002757788
3293, 0.005154559854418039
3294, 0.006168493069708347
3295, 0.002460542833432555
3296, 0.007672915700823069
3297, 0.005485617555677891
3298, 0.0
3299, 0.0015795540530234575
3300, 0.004272953607141972
3301, 0.003444809466600418
3302, 0.0023143307771533728
3303, 0.006121837999671698
3304, 0.0
3305, 0.009541540406644344
3306, 0.0018970724195241928
3307, 0.0007030728156678379
3308, 0.004777994938194752
3309, 0.0
3310, 0.006511494517326355
3311, 0.008251932449638844
3312, 0.002869972726330161
3313, 0.0
3314, 0.0
3315, 0.0
3316, 0.0
3317, 0.0
3318, 0.0004611835756804794
3319, 0.01077098585665226
3320, 0.0
3321, 0.0
3322, 0.0
3323, 0.0
3324, 0.00573887350037694
3325, 0.0001954433973878622
3326, 0.0
3327, 0.0
3328, 0.0
3329, 0.012037745676934719
3330, 0.013267645612359047
3331, 0.01008408423513174
3332, 0.0
3333, 0.007969635538756847
3334, 0.007456284947693348
3335, 0.01819305121898651
3336, 0.004261563997715712
3337, 0.02203090861439705
3338, 0.024289308115839958
3339, 0.0
3340, 0.0019781149458140135
3341, 0.023658016696572304
3342, 0.007480919361114502
3343, 0.0037407688796520233
3344, 0.007780606392771006
3345, 0.0004056696780025959
3346, 0.0022088349796831608
3347, 0.0090799480676651
3348, 0.005064449738711119
3349, 0.0018700448563322425
3350, 0.024864567443728447
3351, 0.004435953684151173
3352, 0.0
3353, 0.006416433956474066
3354, 0.0
3355, 0.0
3356, 0.0
3357, 0.0
3358, 0.023913303390145302
3359, 0.0
3360, 0.0022284851875156164
3361, 0.0
3362, 0.0
3363, 0.0
3364, 0.0013585862470790744
3365, 0.0
3366, 0.0
3367, 0.0
3368, 0.0039057445246726274
3369, 0.0
3370, 0.0
3371, 0.0
3372, 0.0
3373, 7.207226008176804e-05
3374, 0.0
3375, 0.0
3376, 0.008891572244465351
3377, 0.0
3378, 0.0
3379, 0.0
3380, 0.0
3381, 0.0
3382, 0.0
3383, 0.037943024188280106
3384, 0.0
3385, 0.0
3386, 0.016779057681560516
3387, 0.0
3388, 0.005323952529579401
3389, 0.0
3390, 0.0027867043390870094
3391, 0.0
3392, 0.012989009730517864
3393, 0.0
3394, 0.0
3395, 0.0
3396, 0.0013223652495071292
3397, 0.0
3398, 0.0
3399, 0.006420693825930357
3400, 0.0034544847439974546
3401, 0.0
3402, 0.0
3403, 0.0
3404, 0.0
3405, 0.005105828400701284
3406, 0.0
3407, 0.0
3408, 0.00436892407014966
3409, 0.0
3410, 0.006542584393173456
3411, 0.0
3412, 0.0
3413, 0.0
3414, 0.0
3415, 0.0
3416, 0.0
3417, 0.0
3418, 0.0
3419, 0.0
3420, 0.0
3421, 0.0018220844212919474
3422, 0.00714594591408968
3423, 0.002563920570537448
3424, 0.0018783978885039687
3425, 0.0017550861230120063
3426, 0.0
3427, 0.0
3428, 0.0031728881876915693
3429, 0.0
3430, 0.0
3431, 0.0
3432, 0.0
3433, 0.002404891885817051
3434, 0.0
3435, 0.0
3436, 0.0
3437, 0.0
3438, 0.00617092614993453
3439, 0.004669693764299154
3440, 0.0
3441, 0.009805412963032722
3442, 0.0
3443, 0.019829798489809036
3444, 0.01666736602783203
3445, 0.0
3446, 0.0
3447, 0.0
3448, 0.0022993895690888166
3449, 0.005675437394529581
3450, 0.0
3451, 0.02709116041660309
3452, 0.014792929403483868
3453, 0.001062005409039557
3454, 0.00202845293097198
3455, 0.016396349295973778
3456, 0.02758973278105259
3457, 0.02550877444446087
3458, 0.014201581478118896
3459, 0.0
3460, 0.0
3461, 0.005306520499289036
3462, 0.000631115457508713
3463, 0.0037216071505099535
3464, 0.0
3465, 0.005394285544753075
3466, 0.017338711768388748
3467, 0.003048071637749672
3468, 0.0
3469, 0.0
3470, 0.001868083025328815
3471, 0.0022221836261451244
3472, 0.0030058487318456173
3473, 0.0
3474, 0.00067508703796193
3475, 0.0021587845403701067
3476, 0.0
3477, 0.0
3478, 0.004650854505598545
3479, 0.0
3480, 0.00041229231283068657
3481, 0.0055817193351686
3482, 0.0021081718150526285
3483, 0.0
3484, 0.0004836227453779429
3485, 0.0
3486, 0.0004958071513101459
3487, 0.007647601421922445
3488, 0.0
3489, 0.0018067939672619104
3490, 0.003284405218437314
3491, 0.0015213703736662865
3492, 0.0
3493, 0.0033957024570554495
3494, 0.0
3495, 0.0017631736118346453
3496, 0.0014303340576589108
3497, 0.002137904753908515
3498, 0.0015897665871307254
3499, 0.0
3500, 0.005219291429966688
3501, 0.0
3502, 0.0
3503, 0.0
3504, 0.002883584937080741
3505, 0.0
3506, 0.0
3507, 0.0
3508, 0.0
3509, 0.0
3510, 0.0
3511, 0.0
3512, 0.0
3513, 0.007684610318392515
3514, 0.006855328567326069
3515, 0.0017453798791393638
3516, 0.0008994051604531705
3517, 0.001469469047151506
3518, 0.0047470382414758205
3519, 0.002201765077188611
3520, 0.0
3521, 0.0
3522, 0.0
3523, 0.0
3524, 0.0
3525, 0.0
3526, 0.0
3527, 0.0
3528, 0.0
3529, 0.00036705221282318234
3530, 0.0012536479625850916
3531, 1.0373242730565835e-05
3532, 0.0
3533, 6.336877413559705e-05
3534, 0.0
3535, 0.0
3536, 0.0
3537, 0.0
3538, 0.0
3539, 0.0
3540, 0.00018090501544065773
3541, 0.0
3542, 0.0
3543, 0.0006058692233636975
3544, 0.0007258930127136409
3545, 0.0023649740032851696
3546, 0.0015963014448061585
3547, 0.0016654859064146876
3548, 0.002124728402122855
3549, 0.002123866230249405
3550, 0.0
3551, 0.00021475071844179183
3552, 0.004247243050485849
3553, 1.1823867680504918e-05
3554, 0.0
3555, 0.0
3556, 0.003973673563450575
3557, 0.0
3558, 0.0
3559, 0.0
3560, 0.0015406700549647212
3561, 0.0
3562, 0.0004489812708925456
3563, 0.0
3564, 0.0
3565, 0.0013531389413401484
3566, 0.0010695315431803465
3567, 0.0
3568, 0.0004524230898823589
3569, 0.0
3570, 0.0
3571, 0.0008313897415064275
3572, 0.0006176923052407801
3573, 0.0
3574, 0.0
3575, 0.0
3576, 0.0
3577, 2.120528370141983e-05
3578, 0.0
3579, 0.0
3580, 0.0007032484863884747
3581, 0.0
3582, 0.0
3583, 0.0
3584, 0.0
3585, 0.0
3586, 0.0013921002391725779
3587, 0.0003594086447264999
3588, 0.0005558932316489518
3589, 0.0038081572856754065
3590, 0.0014015283668413758
3591, 0.0029735565185546875
3592, 0.001674321130849421
3593, 0.0
3594, 0.0009543595951981843
3595, 0.0
3596, 0.0
3597, 0.0
3598, 0.0007600518292747438
3599, 0.001022862154059112


==> images/gs_psd.csv <==
x, y
0, 3.3198137113816953e-15
1, 0.15546993911266327
2, 0.020995914936065674
3, 0.055763233453035355
4, 0.04940900579094887
5, 0.07470836490392685
6, 0.09912911057472229
7, 0.13060128688812256
8, 0.03135569021105766
9, 0.005032800603657961
10, 0.02703554928302765
11, 0.05690480396151543
12, 0.041195712983608246
13, 0.03835879638791084
14, 0.019264215603470802
15, 0.006853864993900061
16, 0.005801896099001169
17, 0.0018778765806928277
18, 0.04937448725104332
19, 0.006443826947361231
20, 0.0032476219348609447
21, 0.002947213826701045
22, 0.01178967859596014
23, 0.02787010744214058
24, 0.03428900986909866
25, 0.03514048829674721
26, 0.023777863010764122
27, 0.02463710866868496
28, 0.0035126509610563517
29, 0.04881467670202255
30, 0.07468299567699432
31, 0.0538511723279953
32, 0.04664628580212593
33, 0.038288749754428864
34, 0.016924219205975533
35, 0.040816836059093475
36, 0.1541547328233719
37, 0.1534782499074936
38, 0.06334894150495529
39, 0.020582543686032295
40, 0.02027294598519802
41, 0.018459737300872803
42, 0.026759792119264603
43, 0.053742773830890656
44, 0.03470230475068092
45, 0.004220923874527216
46, 0.002121411729604006
47, 0.0182094257324934
48, 0.032101765275001526
49, 0.020108403638005257
50, 0.0201434176415205
51, 0.010269483551383018
52, 0.00045926240272819996
53, 0.00498972786590457
54, 0.024279065430164337
55, 0.03929601609706879
56, 0.01714765466749668
57, 0.008147685788571835
58, 0.0011603882303461432
59, 0.008878487162292004
60, 0.009626686573028564
61, 0.02161595970392227
62, 0.010156976990401745
63, 0.023413656279444695
64, 0.014219234697520733
65, 0.004783041775226593
66, 0.051177069544792175
67, 0.040450334548950195
68, 0.034028299152851105
69, 0.033659640699625015
70, 0.011309541761875153
71, 0.012308793142437935
72, 0.02521980181336403
73, 0.08736086636781693
74, 0.05590438470244408
75, 0.014680418185889721
76, 0.0027389104943722486
77, 0.0021659929770976305
78, 0.005776380654424429
79, 0.0307988952845335
80, 0.033862434327602386
81, 0.00955266784876585
82, 0.0006711753085255623
83, 0.007004197686910629
84, 0.016961250454187393
85, 0.016502493992447853
86, 0.01837298274040222
87, 0.017590047791600227
88, 0.00011429981532273814
89, 0.0029551072511821985
90, 0.0017712413100525737
91, 0.01603349670767784
92, 0.01929851435124874
93, 0.006256910972297192
94, 0.006734361406415701
95, 0.001939849928021431
96, 0.004026217386126518
97, 0.005831708200275898
98, 0.007203093264251947
99, 0.009614640846848488
100, 0.008451162837445736
101, 0.0024994381237775087
102, 0.007232003845274448
103, 0.030800245702266693
104, 0.02717391960322857
105, 0.019356954842805862
106, 0.015084431506693363
107, 0.010282489471137524
108, 0.005898674950003624
109, 0.019434014335274696
110, 0.04492912441492081
111, 0.01854776218533516
112, 0.000485713331727311
113, 0.0010573231847956777
114, 0.003876754781231284
115, 0.010374433360993862
116, 0.02500968985259533
117, 0.02161077968776226
118, 0.0038243490271270275
119, 0.0017728294478729367
120, 0.014848016202449799
121, 0.02629576437175274
122, 0.011505925096571445
123, 0.008779902011156082
124, 0.0041409824043512344
125, 0.0006445159087888896
126, 0.00075775315053761
127, 0.006835633423179388
128, 0.013939587399363518
129, 0.006226229947060347
130, 0.004160191863775253
131, 0.00821690633893013
132, 0.0018872660584747791
133, 0.0005484948051162064
134, 0.006584520451724529
135, 0.004988701548427343
136, 0.0038820269983261824
137, 0.009962585754692554
138, 0.002565050031989813
139, 0.008192786015570164
140, 0.010872447863221169
141, 0.004226313903927803
142, 0.008506981655955315
143, 0.012520087882876396
144, 0.009801238775253296
145, 0.00039698099135421216
146, 0.013008084148168564
147, 0.010509702377021313
148, 0.005172176286578178
149, 0.0003460782172624022
150, 0.003860096912831068
151, 0.003426935290917754
152, 0.0098984744399786
153, 0.01631595380604267
154, 0.009340329095721245
155, 0.004664144944399595
156, 0.0013932428555563092
157, 0.016027435660362244
158, 0.01966557651758194
159, 0.007260593120008707
160, 0.008848828263580799
161, 0.003129701130092144
162, 2.836906242009718e-05
163, 0.0034917197190225124
164, 0.017004316672682762
165, 0.012385573238134384
166, 0.0025229507591575384
167, 0.003826108295470476
168, 0.004596168641000986
169, 0.003188583068549633
170, 0.007150914054363966
171, 0.01634995825588703
172, 0.004543106071650982
173, 0.0023813173174858093
174, 0.0023039067164063454
175, 0.004588133655488491
176, 0.007990187965333462
177, 0.0021103634499013424
178, 0.0007291010115295649
179, 0.0014431850286200643
180, 0.005712064448744059
181, 0.0005538568366318941
182, 0.005249425768852234
183, 0.0032168859615921974
184, 0.00441749207675457
185, 0.002087859669700265
186, 0.000805869116447866
187, 0.0025943538639694452
188, 0.006374631077051163
189, 0.018667923286557198
190, 0.010806686244904995
191, 0.006714546587318182
192, 0.0005559101700782776
193, 0.005796155426651239
194, 0.02248154580593109
195, 0.017167193815112114
196, 0.00661870464682579
197, 0.004974389914423227
198, 0.0027936433907598257
199, 0.0011865071719512343
200, 0.012120695784687996
201, 0.01819779723882675
202, 0.01012914814054966
203, 0.00024270598078146577
204, 0.0008220068993978202
205, 0.002417429815977812
206, 0.005960699636489153
207, 0.016443869099020958
208, 0.009989836253225803
209, 0.005559930577874184
210, 0.0010933357989415526
211, 0.0003670797450467944
212, 0.008025270886719227
213, 0.005792160518467426
214, 0.0025686812587082386
215, 0.001143543515354395
216, 0.0031959800980985165
217, 0.0024796200450509787
218, 0.0005186948692426085
219, 0.005497576668858528
220, 0.004028146155178547
221, 0.0017554010264575481
222, 0.0008152691880241036
223, 0.0003499441663734615
224, 0.007042095065116882
225, 0.008096076548099518
226, 0.011003248393535614
227, 0.01106655690819025
228, 0.009765921160578728
229, 0.00404748460277915
230, 0.008881846442818642
231, 0.017549438402056694
232, 0.013392973691225052
233, 0.004252348095178604
234, 0.008433327078819275
235, 0.006417588330805302
236, 0.0018794052302837372
237, 0.011853445321321487
238, 0.01581454835832119
239, 0.007188350427895784
240, 0.0006499419105239213
241, 0.004334149416536093
242, 0.005981844384223223
243, 0.010157945565879345
244, 0.013075381517410278
245, 0.010373528115451336
246, 0.003755765501409769
247, 0.0014629506040364504
248, 0.0022839896846562624
249, 0.005758746061474085
250, 0.00367942126467824
251, 0.00018926615302916616
252, 0.0019637346267700195
253, 0.0019885036163032055
254, 0.0003147308889310807
255, 0.0027664601802825928
256, 0.0029607415199279785
257, 0.0020916934590786695
258, 0.0014418520731851459
259, 0.0004750445659738034
260, 0.0039251032285392284
261, 0.004512414336204529
262, 0.004011231940239668
263, 0.007222975604236126
264, 0.013754610903561115
265, 0.011117381975054741
266, 0.0030532449018210173
267, 0.0126323401927948
268, 0.014074684120714664
269, 0.006355401128530502
270, 0.012579158879816532
271, 0.00829346664249897
272, 0.0039789024740457535
273, 0.0016983997775241733
274, 0.007899073883891106
275, 0.013991455547511578
276, 0.006316734943538904
277, 0.003914695233106613
278, 0.009137598797678947
279, 0.007367278914898634
280, 0.008098469115793705
281, 0.009325831197202206
282, 0.007932513020932674
283, 0.007057731971144676
284, 0.0015222938964143395
285, 0.0018308365251868963
286, 0.005056982394307852
287, 0.0002521313726902008
288, 0.0003393952501937747
289, 0.001579391653649509
290, 0.0018813780043274164
291, 8.892471669241786e-05
292, 0.0030892768409103155
293, 0.0049447473138570786
294, 0.001499801641330123
295, 0.0016538824420422316
296, 0.00313124293461442
297, 0.00528330123052001
298, 0.0033033054787665606
299, 0.0037843037862330675
300, 0.00951277557760477
301, 0.011376684531569481
302, 0.005119652952998877
303, 0.0027347723953425884
304, 0.005352267064154148
305, 0.0029093490447849035
306, 0.004529103636741638
307, 0.006208693142980337
308, 0.006537685636430979
309, 0.0008686792571097612
310, 0.0012912078527733684
311, 0.003926319070160389
312, 0.004413029178977013
313, 0.005963086616247892
314, 0.004651562310755253
315, 0.007492532953619957
316, 0.0053181517869234085
317, 0.0038309935480356216
318, 0.006429917644709349
319, 0.00868711806833744
320, 0.006580374203622341
321, 0.003457510843873024
322, 0.0027182502672076225
323, 0.002467019949108362
324, 0.0017253959085792303
325, 0.0013781170127913356
326, 0.0015112892724573612
327, 0.000777290784753859
328, 0.0014000384835526347
329, 0.001950894482433796
330, 0.0028824054170399904
331, 0.004777830559760332
332, 0.001080953050404787
333, 0.002515199827030301
334, 0.0028998437337577343
335, 0.0014288363745436072
336, 0.004087717738002539
337, 0.007796394173055887
338, 0.008581064641475677
339, 0.004481705836951733
340, 3.731752440216951e-05
341, 0.0006830294150859118
342, 0.002253637881949544
343, 0.0032065100967884064
344, 0.004910564515739679
345, 0.0020997123792767525
346, 0.0004291255318094045
347, 0.0006842653383500874
348, 0.0014840496005490422
349, 0.005679584573954344
350, 0.003324664430692792
351, 0.00399008858948946
352, 0.00231854896992445
353, 0.0010998905636370182
354, 0.0010277807014063
355, 0.002144042868167162
356, 0.005155506078153849
357, 0.002234758110716939
358, 6.938018941582413e-06
359, 0.00042123094317503273
360, 0.0007649828912690282
361, 0.0010678955586627126
362, 0.0007119806250557303
363, 0.0003373168292455375
364, 3.136060695396736e-05
365, 0.00022819523292127997
366, 0.0008966833702288568
367, 0.005026078317314386
368, 0.004854525905102491
369, 0.0020187590271234512
370, 0.0012012089136987925
371, 0.002692538546398282
372, 0.002749986946582794
373, 0.00417349673807621
374, 0.008132453076541424
375, 0.0067215366289019585
376, 0.0022549398709088564
377, 0.00040543777868151665
378, 0.0011659028241410851
379, 0.0019756390247493982
380, 0.0010592847829684615
381, 0.0014951395569369197
382, 0.0012604964431375265
383, 0.0002938096586149186
384, 0.0007332327659241855
385, 0.0037790865171700716
386, 0.004033583216369152
387, 0.0017025609267875552
388, 0.0016584565164521337
389, 0.0017818326596170664
390, 0.0013060483615845442
391, 0.002117964206263423
392, 0.003519721096381545
393, 0.0008551967912353575
394, 0.0016316649271175265
395, 7.358413859037682e-05
396, 0.0002246015501441434
397, 0.0014702120097354054
398, 0.00048310356214642525
399, 0.00021774346532765776
400, 3.793904397753067e-05
401, 0.00021393044153228402
402, 0.0004198088718112558
403, 0.0013691745698451996
404, 0.004467179998755455
405, 0.0034519368782639503
406, 0.0007287370390258729
407, 0.0014065661234781146
408, 0.002278656931594014
409, 0.0022311732172966003
410, 0.002887946553528309
411, 0.0033598351292312145
412, 0.0037794108502566814
413, 0.0007006533560343087
414, 0.00044659810373559594
415, 0.0018399441614747047
416, 0.0004289521311875433
417, 0.0013141193194314837
418, 0.0003638917696662247
419, 0.00021287798881530762
420, 0.00017270934768021107
421, 0.0010692758951336145
422, 0.005518789868801832
423, 0.0021162114571779966
424, 0.00020932363986503333
425, 0.0007994500338099897
426, 0.0011309838155284524
427, 0.0006340609979815781
428, 0.0006432138616219163
429, 0.0006695926422253251
430, 0.0012357437517493963
431, 0.00197412702254951
432, 0.00034427401260472834
433, 0.0007853250135667622
434, 0.0004042453074362129
435, 0.00074087391840294
436, 0.0006717309006489813
437, 0.0006618656334467232
438, 0.0008740340126678348
439, 0.0005524893058463931
440, 0.003556575858965516
441, 0.0023901944514364004
442, 0.0009198629995808005
443, 0.0005111392238177359
444, 0.0017076797084882855
445, 0.0016728853806853294
446, 0.0008109254413284361
447, 0.00034758090623654425
448, 7.036410534055904e-05
449, 0.00031571340514346957
450, 0.000583981687668711
451, 0.00014097962412051857
452, 0.0009142898488789797
453, 0.00029343689675442874
454, 0.0007260551210492849
455, 0.00010287610348314047
456, 0.00015401444397866726
457, 0.00038227919139899313
458, 0.0024733864702284336
459, 0.0034858309663832188
460, 0.0009217403712682426
461, 0.00014848959108348936
462, 0.001571483793668449
463, 0.0037798562552779913
464, 0.0008351706783287227
465, 0.00018061415175907314
466, 0.0002494289947208017
467, 0.0004810779355466366
468, 0.000764927826821804
469, 0.0002146237384295091
470, 0.0017931206384673715
471, 0.00045942020369693637
472, 0.0021068574860692024
473, 0.0019126267870888114
474, 0.0008812951855361462
475, 0.0016283453442156315
476, 0.002463606419041753
477, 0.002718802774325013
478, 0.0018004640005528927
479, 3.4179684007540345e-05
480, 6.90164597472176e-05
481, 0.0009154584840871394
482, 0.0001576435170136392
483, 0.00016420379688497633
484, 0.00017981274868361652
485, 0.0001110746743506752
486, 0.0017967713065445423
487, 0.0004184870049357414
488, 0.0002805122931022197
489, 0.0006497551221400499
490, 0.0011070366017520428
491, 0.0003130218537990004
492, 0.00025384867331013083
493, 0.001651883707381785
494, 0.0007374522392638028
495, 0.001182293170131743
496, 0.0018614517757669091
497, 0.0011185728944838047
498, 0.0010310093639418483
499, 0.00323187792673707
500, 0.002866411814466119
501, 0.0001853033172665164
502, 3.0738479836145416e-05
503, 0.0004866529197897762
504, 0.0001378590677632019
505, 3.648998972494155e-05
506, 0.0017436281777918339
507, 0.0031793303787708282
508, 0.0015393119538202882
509, 0.002093902323395014
510, 0.0016598108923062682
511, 0.001395771629177034
512, 0.0021554087288677692
513, 0.0023000019136816263
514, 0.0014002550160512328
515, 6.004866736475378e-05
516, 0.00018837820971384645
517, 0.0004923717933706939
518, 0.0011046442668884993
519, 0.0001706465845927596
520, 0.000813361955806613
521, 0.0005445055430755019
522, 0.0005788694834336638
523, 0.0003089923702646047
524, 0.0011065381113439798
525, 0.0021106209605932236
526, 0.00042040887637995183
527, 0.002385475439950824
528, 0.0010871730046346784
529, 0.002481842180714011
530, 0.002857046900317073
531, 0.0014214483089745045
532, 0.0011515942169353366
533, 0.0004957522032782435
534, 0.00018272866145707667
535, 0.0006536547443829477
536, 0.0028416640125215054
537, 8.51998120197095e-05
538, 0.0008719192701391876
539, 0.0014148292830213904
540, 0.0004072681476827711
541, 0.0003993178252130747
542, 0.002314996672794223
543, 0.003582380712032318
544, 0.0018844377482309937
545, 0.001795675023458898
546, 0.0015100572491064668
547, 0.0011761661153286695
548, 0.001890844781883061
549, 0.0009440524154342711
550, 0.0007066508405841887
551, 2.803843472065637e-06
552, 0.0006512731197290123
553, 0.00011518211249494925
554, 0.00024805625434964895
555, 0.0003008853236678988
556, 0.0011507492745295167
557, 0.0005062834243290126
558, 0.00036453892244026065
559, 4.8849386075744405e-05
560, 0.0009679556242190301
561, 0.003789643757045269
562, 0.0017022453248500824
563, 0.001179276965558529
564, 0.002081088488921523
565, 0.0024715459439903498
566, 0.0027985877823084593
567, 0.0012290856102481484
568, 0.001708012307062745
569, 0.0008531743078492582
570, 7.395252032438293e-05
571, 0.00037812802474945784
572, 0.0026893918402493
573, 0.0019014388089999557
574, 0.0024376201909035444
575, 0.002783208154141903
576, 0.0036923398729413748
577, 0.0017375965835526586
578, 0.0020744563080370426
579, 0.005888537969440222
580, 0.0036415562499314547
581, 0.0009170360863208771
582, 0.0014390391297638416
583, 0.0020721498876810074
584, 0.0022412731777876616
585, 0.000651411188300699
586, 0.0008820573566481471
587, 0.0007843353669159114
588, 0.000642158614937216
589, 0.000622554391156882
590, 0.0013831723481416702
591, 0.0006195863825269043
592, 0.0011510762851685286
593, 0.0015368538442999125
594, 0.0018264696700498462
595, 0.0005657263100147247
596, 0.00032964133424684405
597, 0.0014520384138450027
598, 0.0016247453168034554
599, 0.0011060824617743492
600, 0.00094589963555336
601, 0.001014144392684102
602, 0.003306639613583684
603, 0.002440772019326687
604, 0.0015125405043363571
605, 0.0006537353037856519
606, 0.00024509502691216767
607, 0.00033317311317659914
608, 0.001783379353582859
609, 0.00439681950956583
610, 0.002595404628664255
611, 0.002748478204011917
612, 0.003803044557571411
613, 0.0030724024400115013
614, 0.004405973944813013
615, 0.006183810532093048
616, 0.005349733866751194
617, 0.004071850795298815
618, 0.0025928530376404524
619, 0.001472281408496201
620, 0.001697244239039719
621, 0.0021946909837424755
622, 0.001933497260324657
623, 0.0011237693252041936
624, 0.0017670169472694397
625, 0.0014620096189901233
626, 0.00046379020204767585
627, 0.002652672817930579
628, 0.0021898201666772366
629, 0.001910770428366959
630, 0.0019974312745034695
631, 0.0009750451426953077
632, 0.0005946233868598938
633, 0.0013995583867654204
634, 0.002477214904502034
635, 0.0003439440333750099
636, 0.00018995020946022123
637, 0.0006166142411530018
638, 0.0022114708553999662
639, 0.0018288572318851948
640, 0.0005030908505432308
641, 0.00023338719620369375
642, 0.0004918797640129924
643, 0.0001840432087192312
644, 0.0010855625150725245
645, 0.003212980693206191
646, 0.0014625887852162123
647, 0.0018839786062017083
648, 0.0034814453683793545
649, 0.003740152809768915
650, 0.003213623771443963
651, 0.003771917661651969
652, 0.0044423057697713375
653, 0.0032786859665066004
654, 0.0018578643212094903
655, 0.0003159230400342494
656, 0.00020231626695021987
657, 0.0018494754331186414
658, 0.0010078524937853217
659, 0.0018048930214717984
660, 0.0011390120489522815
661, 0.0008863767725415528
662, 5.1359056669753045e-05
663, 0.0029376065358519554
664, 0.00308058550581336
665, 0.0013895132578909397
666, 0.0006113243871368468
667, 7.569566150777973e-06
668, 0.001291935215704143
669, 0.002416671486571431
670, 0.0014728773385286331
671, 0.00057458586525172
672, 0.0007337956922128797
673, 0.00013673373905476183
674, 0.00036391240428201854
675, 0.000724559067748487
676, 0.0007256997632794082
677, 0.0005371995503082871
678, 0.0003787549212574959
679, 0.0003954191051889211
680, 0.00024940952425822616
681, 0.0023542328272014856
682, 0.0018475886899977922
683, 0.0016358791617676616
684, 0.002065412700176239
685, 0.0005789940478280187
686, 0.000626176770310849
687, 0.001598383765667677
688, 0.0017537690000608563
689, 0.0008722234633751214
690, 0.0001106861891457811
691, 0.0001516995398560539
692, 1.2474828508857172e-05
693, 0.0005246265209279954
694, 0.0005588692729361355
695, 0.0004023878136649728
696, 0.001649889163672924
697, 0.0007254803786054254
698, 0.0006020655855536461
699, 0.000825506285764277
700, 0.0008965333108790219
701, 0.0008318336913362145
702, 0.00023700845486018807
703, 0.0010881428606808186
704, 0.0005737346364185214
705, 0.0022579364012926817
706, 0.002009922405704856
707, 0.0007168300217017531
708, 5.00044843647629e-05
709, 0.0007746151532046497
710, 0.0010630975011736155
711, 0.001436393242329359
712, 0.0009211207507178187
713, 0.0019804411567747593
714, 0.0021621505729854107
715, 0.00015770873869769275
716, 0.0003294030320830643
717, 0.0025075653102248907
718, 0.002445072401314974
719, 0.0029401055071502924
720, 0.0008512326749041677
721, 0.00035171155468560755
722, 0.00026661099400371313
723, 0.0007846661028452218
724, 0.0009448169148527086
725, 0.0009529302478767931
726, 0.0003295756469015032
727, 0.000454717839602381
728, 0.0006722606485709548
729, 4.376536526251584e-05
730, 0.0009764035930857062
731, 0.00014219385047908872
732, 0.0005957044195383787
733, 0.0018217553151771426
734, 0.00026615167735144496
735, 0.00020989571930840611
736, 0.0004458925104700029
737, 0.0019828013610094786
738, 0.000512654019985348
739, 8.386816625716165e-05
740, 0.00032311436370946467
741, 0.0008132728980854154
742, 0.000885364250279963
743, 0.00029553493368439376
744, 0.00023012928431853652
745, 5.355941902962513e-05
746, 0.000933175440877676
747, 0.0001617744710529223
748, 0.0005259864847175777
749, 0.0003444987814873457
750, 0.0016244931612163782
751, 0.0009672297164797783
752, 0.0002386381383985281
753, 0.0001266178151126951
754, 0.0001727369090076536
755, 0.001881951349787414
756, 0.001060568611137569
757, 0.00025321345310658216
758, 0.0005945066222921014
759, 0.0002964366285596043
760, 0.0006775478250347078
761, 0.0004997645155526698
762, 0.001647215336561203
763, 0.0009807167807593942
764, 0.00024343564291484654
765, 2.5626286515034735e-05
766, 6.9105313741602e-05
767, 0.00025515141896903515
768, 0.001054224674589932
769, 0.002151560503989458
770, 0.0018281841184943914
771, 2.7001393391401507e-05
772, 0.0003964626812376082
773, 0.0006328850868158042
774, 6.255702464841306e-05
775, 0.0006021064473316073
776, 0.0019508693367242813
777, 0.0028241516556590796
778, 0.0007921521901153028
779, 0.001446328591555357
780, 0.000472170184366405
781, 0.0004508037818595767
782, 0.0019364096224308014
783, 0.0007292507798410952
784, 0.0004740034055430442
785, 0.0016815379494801164
786, 0.0018328457372263074
787, 0.0008584147435612977
788, 0.000270554271992296
789, 0.0005814299220219254
790, 0.0002694920403882861
791, 0.0011315984884276986
792, 0.0016291174106299877
793, 0.0017521416302770376
794, 0.0006471663946285844
795, 0.0002740625059232116
796, 0.0008980049751698971
797, 0.0015341512626037002
798, 0.0022809479851275682
799, 0.0027926210314035416
800, 0.0016187465516850352
801, 0.0002634660340845585
802, 0.00020880118245258927
803, 0.0011377313639968634
804, 0.003008340485394001
805, 0.0024746388662606478
806, 0.001631877152249217
807, 0.002564494963735342
808, 8.861815149430186e-05
809, 0.0008892841287888587
810, 0.000527615484315902
811, 0.0006294623017311096
812, 0.002301897620782256
813, 0.0012886177282780409
814, 0.00047733107930980623
815, 2.8126867618993856e-05
816, 0.0007698382250964642
817, 0.000438472896348685
818, 0.0006376128876581788
819, 0.000577906146645546
820, 0.0008843789109960198
821, 0.000914150383323431
822, 0.0022786722984164953
823, 0.0011992654763162136
824, 0.00078139069955796
825, 0.0005503996508195996
826, 0.0006652215379290283
827, 0.0005603022873401642
828, 0.0019816402345895767
829, 0.005773030687123537
830, 0.002072625793516636
831, 4.6761320845689625e-05
832, 0.0006300319219008088
833, 0.0007551683229394257
834, 0.002030779141932726
835, 0.0014946708688512444
836, 0.0014376038452610373
837, 0.0014999320264905691
838, 5.3730866056866944e-05
839, 0.0010013802675530314
840, 0.0025046805385500193
841, 0.0018365219002589583
842, 0.0005745290545746684
843, 0.0006220210925675929
844, 0.0004908479168079793
845, 0.0001072160157491453
846, 0.001665065181441605
847, 0.0020527010783553123
848, 0.000744928140193224
849, 0.0025779027491807938
850, 0.0017994493246078491
851, 0.0009808994363993406
852, 0.0015264032408595085
853, 0.0007181075634434819
854, 0.0003069601661991328
855, 0.00016615587810520083
856, 0.0027293867897242308
857, 0.002706138649955392
858, 0.003803073428571224
859, 0.002436090260744095
860, 0.0003120067704003304
861, 5.4784050007583573e-05
862, 0.00030847624293528497
863, 0.0009476397535763681
864, 0.0045038918033242226
865, 0.005825379863381386
866, 0.0018504661275073886
867, 4.767049540532753e-05
868, 5.887724182684906e-05
869, 0.0001505259278928861
870, 0.0013575914781540632
871, 0.001330466358922422
872, 0.0011900196550413966
873, 0.001332557643763721
874, 0.0021331629250198603
875, 0.00015086610801517963
876, 0.0017681336030364037
877, 0.001983595546334982
878, 0.000924149586353451
879, 0.00034338983823545277
880, 0.0007690793718211353
881, 0.0017513562925159931
882, 0.0012138868914917111
883, 0.0031822877936065197
884, 0.001072581042535603
885, 0.0008165084873326123
886, 0.0010251039639115334
887, 0.0019340123981237411
888, 0.0017235912382602692
889, 0.0010151730384677649
890, 0.0015422786818817258
891, 0.00046149626723490655
892, 0.001738542108796537
893, 0.002985967556014657
894, 0.0020434772595763206
895, 0.0013407031074166298
896, 0.000736624002456665
897, 5.118621265864931e-05
898, 2.2800890292273834e-05
899, 0.0006239439244382083
900, 0.0013406985672190785
901, 0.003701540408656001
902, 0.000551637087482959
903, 1.8492897652322426e-05
904, 0.00022309286578092724
905, 0.0004865399096161127
906, 5.7540019042789936e-05
907, 0.0013070268323644996
908, 0.0016194067429751158
909, 0.0004284798342268914
910, 0.0018010924104601145
911, 0.0007201917469501495
912, 0.0004781834431923926
913, 0.0011318051256239414
914, 0.0010687450412660837
915, 0.00040006250492297113
916, 0.0003915617417078465
917, 0.0024303877726197243
918, 0.0020671882666647434
919, 0.0019728257320821285
920, 0.0013203152921050787
921, 8.283194802061189e-06
922, 0.00047712784726172686
923, 0.0005771868745796382
924, 0.00028613218455575407
925, 0.0009896962437778711
926, 0.002828895580023527
927, 0.0011175120016559958
928, 0.0008428233559243381
929, 0.000817401974927634
930, 0.00017381543875671923
931, 0.0003981919726356864
932, 0.0005212226533330977
933, 0.0007074137101881206
934, 0.0003799869155045599
935, 0.0029941715765744448
936, 0.0022521407809108496
937, 0.00028623148682527244
938, 0.00067988655064255
939, 8.877366781234741e-05
940, 0.00038768959348089993
941, 0.0007685432210564613
942, 0.0017222733004018664
943, 0.001592318876646459
944, 0.0018388176104053855
945, 0.0004115031333640218
946, 0.0014273121487349272
947, 0.001275623799301684
948, 0.0005079339607618749
949, 0.0013168805744498968
950, 0.001004245481453836
951, 0.0017921123653650284
952, 0.0001114316692110151
953, 0.0017820642096921802
954, 0.0014072612393647432
955, 0.00023274452541954815
956, 0.00184003752656281
957, 0.001276309252716601
958, 1.711307413643226e-05
959, 5.2076658903388306e-05
960, 0.0006011736113578081
961, 0.00025120354257524014
962, 0.0017088719177991152
963, 0.0021475665271282196
964, 0.0002351290750084445
965, 0.0002592401870060712
966, 0.00042095844401046634
967, 0.00016581224917899817
968, 0.000406894861953333
969, 0.0006868326454423368
970, 0.00019632680050563067
971, 0.0029376123566180468
972, 0.001640132162719965
973, 8.695176802575588e-05
974, 0.00024382640549447387
975, 1.2297120520088356e-05
976, 0.0005001264507882297
977, 2.4758968720561825e-05
978, 0.0019538183696568012
979, 0.0008789146668277681
980, 0.0017563755391165614
981, 0.0003806660242844373
982, 0.002012871205806732
983, 0.0013783571776002645
984, 0.00030379529925994575
985, 0.00031329976627603173
986, 0.0017377384938299656
987, 0.0022854735143482685
988, 0.0010840994073078036
989, 0.0005182782770134509
990, 0.0005487106973305345
991, 0.00011992646614089608
992, 0.0006217769114300609
993, 0.003534777322784066
994, 0.0013467129319906235
995, 0.00046122571802698076
996, 0.0006334285717457533
997, 0.0003613250737544149
998, 0.0009725912823341787
999, 0.001043889089487493
1000, 0.001435180427506566
1001, 0.00012856813555117697
1002, 0.0011665200581774116
1003, 6.458661664510146e-05
1004, 0.0005101780407130718
1005, 0.0006602266803383827
1006, 0.0010580376256257296
1007, 0.0006242811214178801
1008, 0.001002162229269743
1009, 0.0006380282575264573
1010, 7.955042383400723e-05
1011, 0.0006669317954219878
1012, 0.0004155819769948721
1013, 0.00028588779969140887
1014, 0.000675165792927146
1015, 0.0019662065897136927
1016, 6.566977390320972e-05
1017, 0.00028788152849301696
1018, 0.0027225068770349026
1019, 0.001452206983231008
1020, 0.001354829641059041
1021, 0.0004179375828243792
1022, 0.0033201572950929403
1023, 0.0020438479259610176
1024, 0.0008583269664086401
1025, 0.001512358896434307
1026, 0.0018475577235221863
1027, 0.000513082486577332
1028, 0.0002459124370943755
1029, 0.0015448813792318106
1030, 0.004581115674227476
1031, 0.00017611790099181235
1032, 0.0006418643170036376
1033, 0.001307517639361322
1034, 0.0011483364505693316
1035, 0.0004500070062931627
1036, 0.0011479685781523585
1037, 0.0006822908180765808
1038, 0.00014532115892507136
1039, 0.0006580444751307368
1040, 0.00025583759997971356
1041, 0.00015102693578228354
1042, 0.0003796569653786719
1043, 0.0011388264829292893
1044, 0.00012572886771522462
1045, 0.002143029123544693
1046, 0.0012039777357131243
1047, 0.0004407370579428971
1048, 0.0010335583938285708
1049, 0.0008856381755322218
1050, 0.0005306378589011729
1051, 0.0005723981303162873
1052, 0.002306190086528659
1053, 0.000483804295072332
1054, 0.0009305325802415609
1055, 0.0020314580760896206
1056, 0.0030555531848222017
1057, 0.0026565773878246546
1058, 0.0009218479972332716
1059, 0.002652821596711874
1060, 0.0006022047018632293
1061, 0.0012041820446029305
1062, 0.003582017496228218
1063, 0.004162991885095835
1064, 0.00044819264439865947
1065, 0.00036214254214428365
1066, 0.0021914085373282433
1067, 0.0010604450944811106
1068, 0.002184975892305374
1069, 0.0032967738807201385
1070, 0.0006527179502882063
1071, 0.00013499554188456386
1072, 0.0013218403328210115
1073, 0.001620673225261271
1074, 0.0014800477074459195
1075, 0.0003857912088278681
1076, 4.020083724753931e-05
1077, 0.00020069850143045187
1078, 0.00044731501839123666
1079, 0.0007692674407735467
1080, 0.0012309004087001085
1081, 0.0011263658525422215
1082, 0.0011095909867435694
1083, 0.00014934150385670364
1084, 0.0005693303537555039
1085, 0.0005983867449685931
1086, 0.000986088183708489
1087, 0.00030493151280097663
1088, 0.0008904252899810672
1089, 0.0006684877444058657
1090, 0.0005709471297450364
1091, 0.00015004193119239062
1092, 0.0008375189499929547
1093, 0.0012096802238374949
1094, 0.00042150396620854735
1095, 7.091995485097868e-06
1096, 0.0006449109641835093
1097, 0.00022451544646173716
1098, 0.0011573958909139037
1099, 0.0024613921996206045
1100, 0.0008200983284041286
1101, 0.0006360934930853546
1102, 0.0002001965622184798
1103, 0.00031656547798775136
1104, 0.0005877010989934206
1105, 5.043312194175087e-05
1106, 0.0011983942240476608
1107, 0.0006204736419022083
1108, 0.00132804608438164
1109, 0.000601216044742614
1110, 0.0004693302616942674
1111, 0.0007197522209025919
1112, 0.0005258946912363172
1113, 0.00018080059089697897
1114, 0.00012053723185090348
1115, 0.00048037018859758973
1116, 0.00022836907010059804
1117, 0.0013476073509082198
1118, 0.00033928087214007974
1119, 8.606708433944732e-05
1120, 0.0007832629489712417
1121, 0.00016393895202782005
1122, 0.0008362698717974126
1123, 2.0199091522954404e-05
1124, 0.00044008385157212615
1125, 9.022319864016026e-05
1126, 0.0015703793615102768
1127, 0.00041877428884617984
1128, 0.0007929588900879025
1129, 0.0006164073711261153
1130, 0.00018917597481049597
1131, 0.0005741312634199858
1132, 2.8539840059238486e-05
1133, 0.0002813196915667504
1134, 0.00041519582737237215
1135, 0.0026132704224437475
1136, 0.0010041595669463277
1137, 0.0005542569560930133
1138, 0.0006493516266345978
1139, 0.000665408035274595
1140, 0.0006654534372501075
1141, 7.460974302375689e-05
1142, 0.0013601438840851188
1143, 0.0014193725073710084
1144, 0.001360611175186932
1145, 0.001784482621587813
1146, 0.000304679706459865
1147, 0.0008124258602038026
1148, 0.0004110471054445952
1149, 0.00011555265518836677
1150, 0.0001385539217153564
1151, 0.00038192610372789204
1152, 0.00038957703509368
1153, 0.0008143925224430859
1154, 0.0018751838942989707
1155, 0.0001011567292152904
1156, 3.206249311915599e-05
1157, 0.00030640585464425385
1158, 0.00033676446764729917
1159, 0.0009363868739455938
1160, 0.0010803916957229376
1161, 0.00016682580462656915
1162, 0.0003685748088173568
1163, 0.0003263649996370077
1164, 0.0005167436902411282
1165, 0.0007912788423709571
1166, 0.00017403834499418736
1167, 0.00040033418918028474
1168, 0.0001346486824331805
1169, 0.0003204281674697995
1170, 0.00011168820492457598
1171, 0.0017216643318533897
1172, 0.0019522194052115083
1173, 0.00010196043876931071
1174, 0.0004384687345009297
1175, 0.00017074489733204246
1176, 0.0017189178615808487
1177, 2.6171168428845704e-05
1178, 0.00018163751519750804
1179, 0.0008268851088359952
1180, 0.00019772042287513614
1181, 0.002276386134326458
1182, 0.0006355170626193285
1183, 0.0003242177772335708
1184, 0.0002492046623956412
1185, 0.00015703953977208585
1186, 0.0001580440002726391
1187, 0.00013334669347386807
1188, 0.0008349506533704698
1189, 0.00023686377971898764
1190, 0.0016359795117750764
1191, 0.00033108307980000973
1192, 0.0008758455514907837
1193, 5.5391446949215606e-05
1194, 0.0002307575778104365
1195, 1.983183392439969e-05
1196, 1.1050538887502626e-05
1197, 0.00014610095240641385
1198, 0.0004932612064294517
1199, 0.0018031782237812877
1200, 0.0016324027674272656
1201, 0.00046485193888656795
1202, 1.0274401574861258e-05
1203, 0.00012065227201674134
1204, 6.083153493818827e-05
1205, 0.00037074225838296115
1206, 0.0006517669535242021
1207, 0.00021834197104908526
1208, 0.003189555834978819
1209, 0.0003061384486500174
1210, 0.001681835507042706
1211, 2.648371628310997e-05
1212, 0.0002696462324820459
1213, 2.2272655769484118e-05
1214, 0.0006471145898103714
1215, 0.00043119589099660516
1216, 0.0001322313619311899
1217, 0.0012702919775620103
1218, 4.346619334683055e-06
1219, 0.0009328774176537991
1220, 0.000490260892547667
1221, 0.0002771776053123176
1222, 2.7339880034560338e-05
1223, 9.617109753889963e-05
1224, 7.192233897512779e-05
1225, 9.407773177372292e-05
1226, 0.0011811198201030493
1227, 0.00011918941891053692
1228, 0.0006386609165929258
1229, 3.835205006907927e-06
1230, 0.000187661440577358
1231, 3.972552076447755e-05
1232, 0.000373945600586012
1233, 0.0003146391245536506
1234, 0.00026933682966046035
1235, 0.0003308618615847081
1236, 0.000784580479376018
1237, 0.0015128422528505325
1238, 0.0005978012923151255
1239, 0.00027334739570505917
1240, 0.00021079214639030397
1241, 0.0005185320042073727
1242, 0.00013842912449035794
1243, 8.428830187767744e-05
1244, 0.0015977587318047881
1245, 0.0015315428609028459
1246, 0.0008934957440942526
1247, 0.00048764405073598027
1248, 0.00028090245905332267
1249, 5.5115498980740085e-05
1250, 0.0005864076083526015
1251, 0.001195426331833005
1252, 0.00014685299538541585
1253, 0.0004882343637291342
1254, 0.00016918490291573107
1255, 0.0009086994687095284
1256, 0.00023477688955608755
1257, 0.00032409661798737943
1258, 3.628030754043721e-05
1259, 0.0001840483455453068
1260, 0.0003461535379756242
1261, 0.0005993188242428005
1262, 0.00033809139858931303
1263, 0.0007692003855481744
1264, 0.0009199608466587961
1265, 0.0007776580168865621
1266, 0.0005334066809155047
1267, 8.651627285871655e-05
1268, 0.00047815724974498153
1269, 0.0017577774124220014
1270, 0.0002566359762568027
1271, 0.00021781897521577775
1272, 0.0005176986451260746
1273, 0.0002801083028316498
1274, 0.0010107549605891109
1275, 0.0009553435374982655
1276, 0.00010850627586478367
1277, 6.450834189308807e-05
1278, 0.0003031895321328193
1279, 7.942700904095545e-05
1280, 9.716136264614761e-05
1281, 0.0019639048259705305
1282, 0.00029183938750065863
1283, 6.818203837610781e-05
1284, 0.0004808680387213826
1285, 0.0002381380181759596
1286, 8.199784497264773e-05
1287, 0.00038484809920191765
1288, 0.0009884430328384042
1289, 0.0005011934554204345
1290, 0.0006284439587034285
1291, 0.0002285904629388824
1292, 1.5966266801115125e-05
1293, 0.0004894260782748461
1294, 1.2822279131796677e-05
1295, 0.0004750948864966631
1296, 0.001958766719326377
1297, 0.0017591040814295411
1298, 0.00031779147684574127
1299, 0.000574466132093221
1300, 0.0002684671198949218
1301, 0.0001686650502961129
1302, 0.0013378383591771126
1303, 0.00024361524265259504
1304, 9.126573422690853e-05
1305, 0.002115046139806509
1306, 0.0013723568990826607
1307, 5.6434160796925426e-05
1308, 0.0003709884767886251
1309, 0.0005440055392682552
1310, 0.00012712560419458896
1311, 0.0019597322680056095
1312, 0.0015224108938127756
1313, 0.0012491553789004683
1314, 2.9332122721825726e-05
1315, 0.0005134097300469875
1316, 0.000340176367899403
1317, 0.0022061849012970924
1318, 0.0026384093798696995
1319, 0.0019407228101044893
1320, 0.0013581159291788936
1321, 0.0006684789550490677
1322, 0.00019080816127825528
1323, 0.00031665913411416113
1324, 0.0028454370331019163
1325, 0.00130630808416754
1326, 0.00016075126768555492
1327, 0.0014669052325189114
1328, 0.0004434306174516678
1329, 0.00038432577275671065
1330, 0.00031799374846741557
1331, 0.001078438013792038
1332, 0.0020216123666614294
1333, 0.002187947975471616
1334, 0.00046483168262057006
1335, 0.0002633826225064695
1336, 0.0009300824603997171
1337, 0.00018219513003714383
1338, 0.0006052558310329914
1339, 0.00048765589599497616
1340, 0.00034798652632161975
1341, 0.00037411664379760623
1342, 0.0014616074040532112
1343, 0.00020204021711833775
1344, 0.0005236787837930024
1345, 0.0012844776501879096
1346, 0.0009312711772508919
1347, 0.0006991009577177465
1348, 0.0009607560932636261
1349, 0.0007077075424604118
1350, 0.0009168901015073061
1351, 5.184191468288191e-05
1352, 8.020392124308273e-05
1353, 0.0005492967902682722
1354, 0.0037847307976335287
1355, 0.005030980799347162
1356, 0.001068292185664177
1357, 0.0005557771655730903
1358, 0.0011330489069223404
1359, 0.0007172291516326368
1360, 0.0016800366574898362
1361, 0.0023844644892960787
1362, 0.0026255326811224222
1363, 0.00164410553406924
1364, 0.0014020891394466162
1365, 0.0011785682290792465
1366, 0.0016994012985378504
1367, 0.002416130155324936
1368, 0.0042778924107551575
1369, 0.0025023077614605427
1370, 0.0017041807295754552
1371, 0.0010072446893900633
1372, 0.0014406431000679731
1373, 0.0012669869465753436
1374, 0.0011386541882529855
1375, 0.0020289444364607334
1376, 0.001625889795832336
1377, 0.0015054637333378196
1378, 0.00028426997596397996
1379, 0.00011965732846874744
1380, 0.0002485322183929384
1381, 0.0031600911170244217
1382, 0.004770571365952492
1383, 0.0008824922842904925
1384, 4.7785028982616495e-06
1385, 9.717875218484551e-05
1386, 0.00046196405310183764
1387, 0.001146213267929852
1388, 0.0007777098217047751
1389, 0.0017740167677402496
1390, 0.0018148187082260847
1391, 0.0035005558747798204
1392, 0.0018662395887076855
1393, 0.001430512173101306
1394, 0.000586006382945925
1395, 0.0006909681251272559
1396, 0.0008783169323578477
1397, 0.0033494262024760246
1398, 0.003587116254493594
1399, 0.001598012400791049
1400, 0.0007088978309184313
1401, 0.00228841882199049
1402, 0.003319554729387164
1403, 0.002899773418903351
1404, 0.00488633057102561
1405, 0.0038146295119076967
1406, 0.0024283104576170444
1407, 0.0010846025543287396
1408, 0.0025203139521181583
1409, 0.0030872265342622995
1410, 0.0003721177054103464
1411, 0.000598912185523659
1412, 0.003383015049621463
1413, 0.002353896852582693
1414, 0.001136975595727563
1415, 0.0009667296544648707
1416, 0.000926009495742619
1417, 0.0003259603399783373
1418, 0.0027690017595887184
1419, 0.002613215008750558
1420, 0.0004952087183482945
1421, 0.0002990931970998645
1422, 0.0005969583289697766
1423, 0.0016188235022127628
1424, 0.0006109817186370492
1425, 0.001963453134521842
1426, 0.0007745407056063414
1427, 0.0008808521670289338
1428, 0.002268608659505844
1429, 0.0012852977961301804
1430, 0.0005775719764642417
1431, 0.0006561505142599344
1432, 0.000300622486975044
1433, 0.0020269767846912146
1434, 0.003022987861186266
1435, 0.004043255001306534
1436, 0.001607312704436481
1437, 0.0022068526595830917
1438, 0.004299911670386791
1439, 0.004693884402513504
1440, 0.005243239458650351
1441, 0.005921754986047745
1442, 0.0030305066611617804
1443, 0.0009457899141125381
1444, 0.0014347537653520703
1445, 0.0041503612883389
1446, 0.0011158238630741835
1447, 0.0005713386926800013
1448, 0.002835135441273451
1449, 0.003744207788258791
1450, 0.0036953731905668974
1451, 0.0015084047336131334
1452, 0.0015669012209400535
1453, 0.0010672929929569364
1454, 0.0012639814522117376
1455, 0.005100342910736799
1456, 0.001294833840802312
1457, 0.00027108544600196183
1458, 1.5123730008781422e-05
1459, 0.0018299927469342947
1460, 0.0002394300390733406
1461, 0.0034196064807474613
1462, 0.002337576122954488
1463, 0.0002120167773682624
1464, 0.0014867264544591308
1465, 0.0015072646783664823
1466, 0.0001886393438326195
1467, 2.898993898270419e-06
1468, 0.0012461083242669702
1469, 0.001192401978187263
1470, 0.005053660832345486
1471, 0.00473407655954361
1472, 0.0019362031016498804
1473, 0.0008517909445799887
1474, 0.0022616235073655844
1475, 0.007089936640113592
1476, 0.006353120319545269
1477, 0.007543833926320076
1478, 0.0029442920349538326
1479, 5.885638893232681e-05
1480, 0.0012405157322064042
1481, 0.004833731800317764
1482, 0.004132702946662903
1483, 0.0039050402119755745
1484, 0.0019665630534291267
1485, 0.0047283293679356575
1486, 0.002219683723524213
1487, 0.004326680209487677
1488, 0.005624685902148485
1489, 0.0027418811805546284
1490, 0.0025571510195732117
1491, 0.0021441702265292406
1492, 0.0027492507360875607
1493, 0.0015418259426951408
1494, 0.0006217324989847839
1495, 0.0015200228663161397
1496, 0.00019063023501075804
1497, 0.0023744143545627594
1498, 0.0011735144071280956
1499, 0.0016066957032307982
1500, 2.190571467508562e-05
1501, 0.0008700978942215443
1502, 0.00011691261170199141
1503, 0.0008811780717223883
1504, 0.0006812235806137323
1505, 4.7790046664886177e-05
1506, 0.001010505249723792
1507, 0.0027092848904430866
1508, 0.004759385250508785
1509, 0.0007712694350630045
1510, 4.952280050929403e-06
1511, 0.003725340822711587
1512, 0.007156409788876772
1513, 0.0077496240846812725
1514, 0.005157305859029293
1515, 0.0012093408731743693
1516, 0.0007038156618364155
1517, 0.0007210609037429094
1518, 0.005441888701170683
1519, 0.010732297785580158
1520, 0.005076983943581581
1521, 0.0026816665194928646
1522, 0.0018654289888218045
1523, 0.002568951342254877
1524, 0.008300572633743286
1525, 0.008303138427436352
1526, 0.0068414839915931225
1527, 0.001645870739594102
1528, 0.001956501742824912
1529, 0.002201034454628825
1530, 0.0013020803453400731
1531, 0.001682377653196454
1532, 0.0018381010740995407
1533, 5.364810931496322e-06
1534, 0.0016105383401736617
1535, 0.004548436496406794
1536, 0.0004711333313025534
1537, 0.0011754436418414116
1538, 0.00011836307385237888
1539, 0.001497165416367352
1540, 0.000157729082275182
1541, 8.697414887137711e-05
1542, 0.0002610422088764608
1543, 0.003777866717427969
1544, 0.005012950394302607
1545, 0.0009476580307818949
1546, 0.0024709105491638184
1547, 0.00016310530190821737
1548, 0.0041047679260373116
1549, 0.004762798082083464
1550, 0.003358818357810378
1551, 0.003455547848716378
1552, 0.0005888485466130078
1553, 0.0003575304290279746
1554, 0.0008729607216082513
1555, 0.006559560541063547
1556, 0.0054899901151657104
1557, 0.00027627861709333956
1558, 0.0010321078589186072
1559, 0.0015497531276196241
1560, 0.0024857441894710064
1561, 0.00521606532856822
1562, 0.009591560810804367
1563, 0.0028411569073796272
1564, 0.00025507734972052276
1565, 0.0007768780342303216
1566, 0.0024163194466382265
1567, 0.0012685660040006042
1568, 0.0011254765558987856
1569, 0.0010031899437308311
1570, 0.0007336325943470001
1571, 0.0021821903064846992
1572, 0.0003724996349774301
1573, 0.003144316840916872
1574, 0.004107639659196138
1575, 0.0003922271425835788
1576, 0.0006682180683128536
1577, 0.00019607691501732916
1578, 0.00018294647452421486
1579, 0.0041828639805316925
1580, 0.0075920987874269485
1581, 0.0032538496889173985
1582, 0.002845535986125469
1583, 0.001832083915360272
1584, 0.0004207039892207831
1585, 0.0033109840005636215
1586, 0.0018068734789267182
1587, 0.0026563038118183613
1588, 0.0012902324087917805
1589, 0.0016262000426650047
1590, 0.00020458591461647302
1591, 0.0035612399224191904
1592, 0.004964073654264212
1593, 0.001901256269775331
1594, 0.0011095881927758455
1595, 0.0010383500484749675
1596, 0.00012710112787317485
1597, 0.00172337144613266
1598, 0.006619434338063002
1599, 0.0022217845544219017
1600, 0.0007240798440761864
1601, 0.0007804025080986321
1602, 0.0005104460869915783
1603, 0.0005982781294733286
1604, 0.00019745583995245397
1605, 0.0019540847279131413
1606, 7.198893581517041e-05
1607, 0.0033546299673616886
1608, 0.001114829326979816
1609, 0.00148103479295969
1610, 0.002359713427722454
1611, 0.001254866598173976
1612, 0.00023428318672813475
1613, 0.00011860078666359186
1614, 0.0013023671926930547
1615, 0.00027710560243576765
1616, 0.0037116713356226683
1617, 0.0024817490484565496
1618, 0.0037574574816972017
1619, 0.004255194216966629
1620, 0.001267738058231771
1621, 0.000125190315884538
1622, 0.0009003836894407868
1623, 0.0007766722119413316
1624, 0.0005396367632783949
1625, 0.002907661721110344
1626, 0.0016348643694072962
1627, 0.0016755524557083845
1628, 0.00441972678527236
1629, 0.003534083953127265
1630, 0.0009023580932989717
1631, 0.0016071530990302563
1632, 0.00031166686676442623
1633, 0.001054464839398861
1634, 0.0042326319962739944
1635, 0.002209320431575179
1636, 0.0006026418413966894
1637, 0.0011016709031537175
1638, 0.002158324932679534
1639, 0.00026737083680927753
1640, 0.0008633111137896776
1641, 0.002375110052525997
1642, 0.0014990785857662559
1643, 0.0020929656457155943
1644, 0.002975819166749716
1645, 0.0022517309989780188
1646, 0.0023419230710715055
1647, 0.0017836116021499038
1648, 9.167692041955888e-05
1649, 0.0016111882869154215
1650, 0.0015768172452226281
1651, 0.0012974850833415985
1652, 0.0015815108781680465
1653, 0.001742469146847725
1654, 0.0011070318287238479
1655, 0.0030295997858047485
1656, 0.00451922370120883
1657, 0.0020246030762791634
1658, 0.0006755155045539141
1659, 0.0018739276565611362
1660, 0.002851888071745634
1661, 0.00012848760525230318
1662, 0.0016431952826678753
1663, 0.002394468057900667
1664, 0.0026351138949394226
1665, 0.0028848277870565653
1666, 0.0017184284515678883
1667, 0.0004831298429053277
1668, 0.0005146368057467043
1669, 0.0003129795368295163
1670, 0.00018711750453803688
1671, 0.0017940766410902143
1672, 0.0006079155136831105
1673, 0.001110610319301486
1674, 0.0023219988215714693
1675, 0.002453539054840803
1676, 0.00044973238254897296
1677, 0.0024862259160727262
1678, 0.002553882310166955
1679, 0.0001821916812332347
1680, 0.0016688128234818578
1681, 0.002317482139915228
1682, 0.004490706603974104
1683, 0.0034282254055142403
1684, 0.0025280246045440435
1685, 0.0007094735628925264
1686, 0.0014515164075419307
1687, 0.001606281497515738
1688, 0.0002876360958907753
1689, 0.004851948004215956
1690, 0.0025850702077150345
1691, 0.0003858674317598343
1692, 0.0037109474651515484
1693, 0.0032109369058161974
1694, 0.0013027903623878956
1695, 0.003977449145168066
1696, 0.0037707968149334192
1697, 0.00088932563085109
1698, 0.0007190852775238454
1699, 0.001361639122478664
1700, 0.0016613948391750455
1701, 0.004169352352619171
1702, 0.0019589527510106564
1703, 4.6606692194473e-06
1704, 0.0004598223604261875
1705, 0.0002792502928059548
1706, 9.929692623700248e-07
1707, 0.0017959444085136056
1708, 0.0022963949013501406
1709, 0.00024605231010355055
1710, 0.001222497085109353
1711, 0.001041887211613357
1712, 0.0006887823692522943
1713, 0.0030652061104774475
1714, 0.00191306637134403
1715, 0.0007945796241983771
1716, 0.00019013372366316617
1717, 0.0010373658733442426
1718, 0.001935972599312663
1719, 0.0039574215188622475
1720, 0.0026752296835184097
1721, 3.25492765114177e-05
1722, 0.0007013456779532135
1723, 0.0006187696708366275
1724, 0.0002849847369361669
1725, 0.001622936688363552
1726, 0.003991920966655016
1727, 0.0017580428393557668
1728, 0.000997849740087986
1729, 0.002446305239573121
1730, 0.0005328793195076287
1731, 0.0037662172690033913
1732, 0.0032928537111729383
1733, 0.0018743243999779224
1734, 0.0004269850323908031
1735, 0.001102897454984486
1736, 0.0004785071359947324
1737, 0.0032896881457418203
1738, 0.002209603786468506
1739, 7.577142241643742e-06
1740, 0.00033217130112461746
1741, 0.00029858783818781376
1742, 0.00015358638484030962
1743, 0.0009924343321472406
1744, 0.0023941805120557547
1745, 0.0010382423643022776
1746, 0.0013249522307887673
1747, 0.003263976890593767
1748, 0.00015257287304848433
1749, 0.0014040909009054303
1750, 0.0015090516535565257
1751, 0.0013837487204000354
1752, 0.00011685096251312643
1753, 0.002031415468081832
1754, 0.001692637917585671
1755, 0.0023500435054302216
1756, 0.0032439997885376215
1757, 0.0007389354868791997
1758, 0.00036250337143428624
1759, 0.00037979206535965204
1760, 0.0007271852227859199
1761, 0.0009491351083852351
1762, 0.002742118202149868
1763, 0.004754391498863697
1764, 0.0015720268711447716
1765, 3.1596362532582134e-05
1766, 0.000662284845020622
1767, 0.0028988856356590986
1768, 0.004102970007807016
1769, 0.003609194653108716
1770, 0.0017195513937622309
1771, 0.0004879266198258847
1772, 0.0001500863436376676
1773, 0.0026350589469075203
1774, 0.0043797059915959835
1775, 0.0005782837397418916
1776, 1.5599760445184074e-05
1777, 0.0005777853657491505
1778, 0.0003482261090539396
1779, 0.000997968832962215
1780, 0.002962031401693821
1781, 0.0025714298244565725
1782, 0.0002677197626326233
1783, 0.0030124466866254807
1784, 0.0009189291740767658
1785, 0.0003606000973377377
1786, 0.00042090562055818737
1787, 0.00047142052790150046
1788, 1.7379999917466193e-05
1789, 0.0024981535971164703
1790, 0.004455914720892906
1791, 8.899997919797897e-05
1792, 0.0015692106680944562
1793, 0.0012883273884654045
1794, 0.00132880755700171
1795, 0.0015415725065395236
1796, 0.002493741223588586
1797, 0.0005883841658942401
1798, 0.00030929851345717907
1799, 0.0018522223690524697
1800, 0.0011537960963323712


==> images/ks.csv <==
x, y
0, 0.00031657516956329346
1, 0.007789248134940863
2, 0.00020376041356939822
3, 0.007789068389683962
4, 0.0
5, 0.0030193731654435396
6, 0.00778895104303956
7, 0.004973459057509899
8, 0.0031541469506919384
9, 0.0003149608091916889
10, 0.0003149538242723793
11, 0.003042970784008503
12, 0.0031541630160063505
13, 0.0
14, 0.0031541544012725353
15, 0.003134983591735363
16, 0.004984177649021149
17, 0.007765486836433411
18, 0.0003149365948047489
19, 0.003042963333427906
20, 0.0031536680180579424
21, 0.0031305772718042135
22, 0.0030193920247256756
23, 0.005065476521849632
24, 0.0030193920247256756
25, 0.007789074908941984
26, 0.00033852976048365235
27, 0.00033852976048365235
28, 0.00022734334925189614
29, 0.004949870985001326
30, 0.004973448347300291
31, 0.0030429691541939974
32, 0.007789074908941984
33, 0.0030193920247256756
34, 0.00031495196162723005
35, 0.007765497546643019
36, 0.0030193920247256756
37, 0.004973448347300291
38, 0.0030193920247256756
39, 0.007765497546643019
40, 0.003130578435957432
41, 0.00020376623433548957
42, 0.0031411435920745134
43, 0.007765497546643019
44, 0.00788110215216875
45, 0.004949870985001326
46, 0.007789074908941984
47, 0.003130578435957432
48, 0.0030193920247256756
49, 0.007789074908941984
50, 0.00020376623433548957
51, 0.007773083169013262
52, 0.0030193920247256756
53, 0.004973448347300291
54, 0.00034294938086532056
55, 0.0030193920247256756
56, 0.003130578435957432
57, 0.004949870985001326
58, 0.0030321748927235603
59, 0.004949870985001326
60, 0.00020376623433548957
61, 0.007789074908941984
62, 0.004949870985001326
63, 0.004949870985001326
64, 0.003130578435957432
65, 0.007765497546643019
66, 0.00020376623433548957
67, 0.0049673328176140785
68, 0.003246183507144451
69, 0.0
70, 0.00020376623433548957
71, 0.003130578435957432
72, 0.004949870985001326
73, 0.00022734334925189614
74, 0.003246183507144451
75, 0.0
76, 0.007765497546643019
77, 0.007760684471577406
78, 0.00033852976048365235
79, 0.003130578435957432
80, 0.0031541555654257536
81, 0.004979659337550402
82, 0.004973448347300291
83, 0.0031541555654257536
84, 0.0030193920247256756
85, 0.0
86, 0.003130578435957432
87, 0.007765497546643019
88, 0.007765497546643019
89, 0.007765497546643019
90, 0.004949870985001326
91, 0.00031495196162723005
92, 0.003130578435957432
93, 0.0030193920247256756
94, 0.0031433613039553165
95, 0.003130578435957432
96, 0.00032773648854345083
97, 0.003246183507144451
98, 0.0030193920247256756
99, 0.00031495196162723005
100, 0.007765497546643019
101, 0.00031495196162723005
102, 0.005089054349809885
103, 0.003130578435957432
104, 0.004973448347300291
105, 0.003130578435957432
106, 0.0030429691541939974
107, 0.00033852976048365235
108, 0.007765497546643019
109, 0.007765497546643019
110, 0.004941773135215044
111, 0.0031541555654257536
112, 0.004949870985001326
113, 0.00031495196162723005
114, 0.007789074908941984
115, 0.004949870985001326
116, 0.007789074908941984
117, 0.007765497546643019
118, 0.00022734334925189614
119, 0.007765497546643019
120, 0.0032697615679353476
121, 0.0077782804146409035
122, 0.004949870985001326
123, 0.007765497546643019
124, 0.0030193920247256756
125, 0.007789074908941984
126, 0.007765497546643019
127, 0.0002165486803278327
128, 0.0077782804146409035
129, 0.0
130, 0.007765497546643019
131, 0.00496265385299921
132, 0.00020376623433548957
133, 0.007765497546643019
134, 0.004973448347300291
135, 0.007765497546643019
136, 0.0003559916222002357
137, 0.004949870985001326
138, 0.007765497546643019
139, 0.007765497546643019
140, 0.0002225309726782143
141, 0.0
142, 0.003130578435957432
143, 0.004973448347300291
144, 0.0
145, 0.004949870985001326
146, 0.003164722351357341
147, 0.003130578435957432
148, 0.004949870985001326
149, 0.004973448347300291
150, 0.0030193920247256756
151, 0.0030429691541939974
152, 0.007789074908941984
153, 0.0
154, 0.004973448347300291
155, 0.003042740747332573
156, 0.007789074908941984
157, 0.0031541555654257536
158, 0.007765497546643019
159, 0.004949870985001326
160, 0.007765497546643019
161, 0.007765497546643019
162, 0.007789074908941984
163, 0.00031495196162723005
164, 0.007765497546643019
165, 0.007765497546643019
166, 0.003130578435957432
167, 0.003130578435957432
168, 0.0030193920247256756
169, 0.00020376623433548957
170, 0.0
171, 0.0030381560791283846
172, 0.004973448347300291
173, 0.0030298198107630014
174, 0.004949870985001326
175, 0.007920511066913605
176, 0.007765497546643019
177, 0.004973448347300291
178, 0.007789074908941984
179, 0.0
180, 0.007789074908941984
181, 0.0
182, 0.003130578435957432
183, 0.007789074908941984
184, 0.0030429691541939974
185, 0.004973448347300291
186, 0.007739937864243984
187, 0.007739937864243984
188, 0.00788110215216875
189, 0.003130578435957432
190, 0.0031050187535583973
191, 0.00033852976048365235
192, 0.00313550210557878
193, 0.00031495196162723005
194, 0.0
195, 0.004949870985001326
196, 0.0
197, 0.0
198, 0.0
199, 0.0030193920247256756
200, 0.0030299571808427572
201, 0.004973448347300291
202, 0.007765497546643019
203, 0.0
204, 0.0
205, 0.00020376623433548957
206, 0.00033852976048365235
207, 0.0
208, 0.00033852976048365235
209, 0.003130578435957432
210, 0.00496265385299921
211, 0.00788110215216875
212, 0.007765497546643019
213, 0.00020376623433548957
214, 0.00020376623433548957
215, 0.004973448347300291
216, 0.0030193920247256756
217, 0.007765497546643019
218, 0.0
219, 0.007886026054620743
220, 0.004973448347300291
221, 0.003130578435957432
222, 0.007765497546643019
223, 0.007765497546643019
224, 0.004949870985001326
225, 0.0031541555654257536
226, 0.0031541555654257536
227, 0.0030193920247256756
228, 0.0031585749238729477
229, 0.00034294938086532056
230, 0.007765497546643019
231, 0.00020376623433548957
232, 0.00033852976048365235
233, 0.0030193920247256756
234, 0.00043055869173258543
235, 0.004973448347300291
236, 0.00033852976048365235
237, 0.0003375912201590836
238, 0.0031541555654257536
239, 0.003246183507144451
240, 0.0030193920247256756
241, 0.00022734334925189614
242, 0.004949870985001326
243, 0.005065476521849632
244, 0.003246183507144451
245, 0.0031541555654257536
246, 0.007765497546643019
247, 0.0
248, 0.007765497546643019
249, 0.003130578435957432
250, 0.004984015598893166
251, 0.004973448347300291
252, 0.004949870985001326
253, 0.004973448347300291
254, 0.00022734334925189614
255, 0.00788110215216875
256, 0.004949870985001326
257, 0.0031541555654257536
258, 0.007765497546643019
259, 0.0
260, 0.004949870985001326
261, 0.004973448347300291
262, 0.004973448347300291
263, 0.0
264, 0.004973448347300291
265, 0.004973448347300291
266, 0.007884541526436806
267, 0.00020376623433548957
268, 0.0030193920247256756
269, 0.007789074908941984
270, 0.004949870985001326
271, 0.007765497546643019
272, 0.00020376623433548957
273, 0.007765497546643019
274, 0.00033852976048365235
275, 0.004949870985001326
276, 0.007765497546643019
277, 0.0030429691541939974
278, 0.004949870985001326
279, 0.00788110215216875
280, 0.0
281, 0.00020376623433548957
282, 0.007789074908941984
283, 0.004949870985001326
284, 0.004949870985001326
285, 0.007765497546643019
286, 0.0
287, 0.0031349961645901203
288, 0.004949870985001326
289, 0.007789074908941984
290, 0.00020376623433548957
291, 0.0
292, 0.007765497546643019
293, 0.0030429691541939974
294, 0.003130578435957432
295, 0.004949870985001326
296, 0.004949870985001326
297, 0.004973448347300291
298, 0.0030429691541939974
299, 0.0078065358102321625
300, 0.007765497546643019
301, 0.007765497546643019
302, 0.0030429691541939974
303, 0.0030429691541939974
304, 0.007789074908941984
305, 0.00020376623433548957
306, 0.0
307, 0.0
308, 0.00020376623433548957
309, 0.0030193920247256756
310, 0.007739937864243984
311, 0.007765497546643019
312, 0.00031495196162723005
313, 0.00031495196162723005
314, 0.004973448347300291
315, 0.00032773648854345083
316, 0.004949870985001326
317, 0.0
318, 0.007789074908941984
319, 0.0031541555654257536
320, 0.004949870985001326
321, 0.005089054349809885
322, 0.0030429691541939974
323, 0.004973448347300291
324, 0.003130578435957432
325, 0.004949870985001326
326, 0.0031541555654257536
327, 0.003134483238682151
328, 0.00788110215216875
329, 0.004949870985001326
330, 0.007765497546643019
331, 0.0032697615679353476
332, 0.00033852976048365235
333, 0.007789074908941984
334, 0.007765497546643019
335, 0.0
336, 0.004949870985001326
337, 0.0031541555654257536
338, 0.003164722351357341
339, 0.0029938318766653538
340, 0.004949870985001326
341, 0.0030193920247256756
342, 0.007765497546643019
343, 0.003130578435957432
344, 0.0031541555654257536
345, 0.0030429691541939974
346, 0.00031495196162723005
347, 0.00031495196162723005
348, 0.00022734334925189614
349, 0.0
350, 0.007765497546643019
351, 0.0078065358102321625
352, 0.004949870985001326
353, 0.004984015598893166
354, 0.004973448347300291
355, 0.00031495196162723005
356, 0.004973448347300291
357, 0.004973448347300291
358, 0.007789074908941984
359, 0.007765497546643019
360, 0.0030193920247256756
361, 0.007765497546643019
362, 0.003130578435957432
363, 0.0
364, 0.0030429691541939974
365, 0.007789074908941984
366, 0.007765497546643019
367, 0.005065476521849632
368, 0.0002401273959549144
369, 0.004973448347300291
370, 0.0003321542462799698
371, 0.005065476521849632
372, 0.0030429691541939974
373, 0.007789074908941984
374, 0.00033852976048365235
375, 0.007789074908941984
376, 0.00031495196162723005
377, 0.004973448347300291
378, 0.00496029993519187
379, 0.004973448347300291
380, 0.007789074908941984
381, 0.00022734334925189614
382, 0.00020376623433548957
383, 0.007765497546643019
384, 0.004949870985001326
385, 0.00033852976048365235
386, 0.0031541555654257536
387, 0.003130578435957432
388, 0.007789074908941984
389, 0.00033852976048365235
390, 0.00031495196162723005
391, 0.004951328504830599
392, 0.0030193920247256756
393, 0.007789074908941984
394, 0.0031541555654257536
395, 0.0031541555654257536
396, 0.007765497546643019
397, 0.005065476521849632
398, 0.00020376623433548957
399, 0.004949870985001326
400, 0.003130578435957432
401, 0.00033852976048365235
402, 0.007765497546643019
403, 0.007765497546643019
404, 0.007765497546643019
405, 0.004949870985001326
406, 0.007789074908941984
407, 0.0031278051901608706
408, 0.00031495196162723005
409, 0.007765497546643019
410, 0.007789074908941984
411, 0.007765497546643019
412, 0.0031541555654257536
413, 0.0
414, 0.00777408154681325
415, 0.0
416, 0.00031495196162723005
417, 0.00022734334925189614
418, 0.0030193920247256756
419, 0.0
420, 0.003161743050441146
421, 0.007789074908941984
422, 0.00043055869173258543
423, 0.007765497546643019
424, 0.004973448347300291
425, 0.0
426, 0.005089054349809885
427, 0.007739937864243984
428, 0.0
429, 0.00788110215216875
430, 0.0030193920247256756
431, 0.003130578435957432
432, 0.007789074908941984
433, 0.00031495196162723005
434, 0.00020376623433548957
435, 0.007789074908941984
436, 0.0
437, 0.007765497546643019
438, 0.0030193920247256756
439, 0.0001782054314389825
440, 0.0
441, 0.004949870985001326
442, 0.0031541555654257536
443, 0.004973448347300291
444, 0.0031541555654257536
445, 0.00022734334925189614
446, 0.00022734334925189614
447, 0.0030429691541939974
448, 0.0030429691541939974
449, 0.0
450, 0.007765497546643019
451, 0.00043055869173258543
452, 0.0077782804146409035
453, 0.0031541555654257536
454, 0.0003461165470071137
455, 0.00020376623433548957
456, 0.007771707605570555
457, 0.007765497546643019
458, 0.004949870985001326
459, 0.003130578435957432
460, 0.0030429691541939974
461, 0.007765497546643019
462, 0.003130578435957432
463, 0.007765497546643019
464, 0.003130578435957432
465, 0.007765497546643019
466, 0.0077782804146409035
467, 0.0
468, 0.0030429691541939974
469, 0.0031585749238729477
470, 0.007789074908941984
471, 0.007917462848126888
472, 0.0
473, 0.0030429691541939974
474, 0.005065476521849632
475, 0.00033852976048365235
476, 0.00020376623433548957
477, 0.004973448347300291
478, 0.0031541555654257536
479, 0.0
480, 0.0030193920247256756
481, 0.0031174286268651485
482, 0.0002401273959549144
483, 0.007789074908941984
484, 0.00022734334925189614
485, 0.007799639832228422
486, 0.0030429691541939974
487, 0.007765497546643019
488, 0.00031495196162723005
489, 0.00043055869173258543
490, 0.0
491, 0.007765497546643019
492, 0.007789074908941984
493, 0.003130578435957432
494, 0.007789074908941984
495, 0.003130578435957432
496, 0.007789074908941984
497, 0.0031433613039553165
498, 0.0
499, 0.004949870985001326
500, 0.0030429691541939974
501, 0.00022734334925189614
502, 0.007765497546643019
503, 0.007789074908941984
504, 0.004973448347300291
505, 0.003246183507144451
506, 0.007765497546643019
507, 0.0
508, 0.007799639832228422
509, 0.007765497546643019
510, 0.003130578435957432
511, 0.004949870985001326
512, 0.004973448347300291
513, 0.0030429691541939974
514, 0.0
515, 0.004973448347300291
516, 0.0
517, 0.007765497546643019
518, 0.00034909724490717053
519, 0.007789074908941984
520, 0.0030193920247256756
521, 0.004973448347300291
522, 0.00022734334925189614
523, 0.007765497546643019
524, 0.004960436373949051
525, 0.0031541555654257536
526, 0.007765497546643019
527, 0.007765497546643019
528, 0.004949870985001326
529, 0.0030429691541939974
530, 0.0030193920247256756
531, 0.007765497546643019
532, 0.00788110215216875
533, 0.00788110215216875
534, 0.004973448347300291
535, 0.007765497546643019
536, 0.0077782804146409035
537, 0.007765497546643019
538, 0.0031541555654257536
539, 0.0030429691541939974
540, 0.0030575492419302464
541, 0.004973448347300291
542, 0.0030193920247256756
543, 0.0030429691541939974
544, 0.00031495196162723005
545, 0.0032697615679353476
546, 0.0
547, 0.00790468044579029
548, 0.0
549, 0.0
550, 0.00020178437989670783
551, 0.007789074908941984
552, 0.00031495196162723005
553, 0.003130578435957432
554, 0.0
555, 0.007765497546643019
556, 0.003130578435957432
557, 0.00031937065068632364
558, 0.004973448347300291
559, 0.007789074908941984
560, 0.0
561, 0.0031285970471799374
562, 0.00020376623433548957
563, 0.004973448347300291
564, 0.0
565, 0.004949870985001326
566, 0.003130578435957432
567, 0.0
568, 0.00031937065068632364
569, 0.003130578435957432
570, 0.007789074908941984
571, 0.00031495196162723005
572, 0.0030429691541939974
573, 0.007765497546643019
574, 0.00031495196162723005
575, 0.007765497546643019
576, 0.007789074908941984
577, 0.004951368551701307
578, 0.0
579, 0.0003255177871324122
580, 0.007915246300399303
581, 0.0030193920247256756
582, 0.0
583, 0.004973448347300291
584, 0.007789074908941984
585, 0.007799639832228422
586, 0.00031495196162723005
587, 0.004973448347300291
588, 0.007765497546643019
589, 0.0030429691541939974
590, 0.003130578435957432
591, 0.00031495196162723005
592, 0.0031257651280611753
593, 0.00022734334925189614
594, 0.007765497546643019
595, 0.007789074908941984
596, 0.007765497546643019
597, 0.004949870985001326
598, 0.0031349961645901203
599, 0.00033852976048365235
600, 0.0030193920247256756
601, 0.0031541555654257536
602, 0.003130578435957432
603, 0.0030243152286857367
604, 0.00031495196162723005
605, 0.0030429691541939974
606, 0.004973448347300291
607, 0.0030193920247256756
608, 0.00022734334925189614
609, 0.007765497546643019
610, 0.0
611, 0.0031541555654257536
612, 0.00045413532643578947
613, 0.004919499158859253
614, 0.0030429691541939974
615, 0.007765497546643019
616, 0.007868324406445026
617, 0.003130578435957432
618, 0.0
619, 0.0030429691541939974
620, 0.00788110215216875
621, 0.0030193920247256756
622, 0.00788110215216875
623, 0.004973448347300291
624, 0.0030193920247256756
625, 0.0029938318766653538
626, 0.007765497546643019
627, 0.004949870985001326
628, 0.0
629, 0.007789074908941984
630, 0.0030193920247256756
631, 0.004949870985001326
632, 0.0031541555654257536
633, 0.0
634, 0.007789074908941984
635, 0.0030535347759723663
636, 0.007789074908941984
637, 0.004973448347300291
638, 0.007765497546643019
639, 0.003130578435957432
640, 0.004949870985001326
641, 0.004984015598893166
642, 0.007789074908941984
643, 0.0030535347759723663
644, 0.0002165486803278327
645, 0.004949870985001326
646, 0.007789074908941984
647, 0.0030429691541939974
648, 0.003130578435957432
649, 0.00020376623433548957
650, 0.003130578435957432
651, 0.0030193920247256756
652, 0.0031433613039553165
653, 0.004949870985001326
654, 0.0030193920247256756
655, 0.0
656, 0.0
657, 0.00022734334925189614
658, 0.004949870985001326
659, 0.003130578435957432
660, 0.007765497546643019
661, 0.0030193920247256756
662, 0.0049478900618851185
663, 0.0031411435920745134
664, 0.004973448347300291
665, 0.007765497546643019
666, 0.00031495196162723005
667, 0.003130578435957432
668, 0.0
669, 0.007765497546643019
670, 0.007789074908941984
671, 0.007765497546643019
672, 0.004973448347300291
673, 0.004973448347300291
674, 0.003130578435957432
675, 0.004973448347300291
676, 0.007765497546643019
677, 0.0030193920247256756
678, 0.0030429691541939974
679, 0.003130578435957432
680, 0.003130578435957432
681, 0.007765497546643019
682, 0.004973448347300291
683, 0.007915246300399303
684, 0.007789074908941984
685, 0.007776062935590744
686, 0.007789074908941984
687, 0.0030193920247256756
688, 0.004949870985001326
689, 0.003130578435957432
690, 0.00033852976048365235
691, 0.003130578435957432
692, 0.0
693, 0.00496265385299921
694, 0.0030193920247256756
695, 0.004949870985001326
696, 0.0031541555654257536
697, 0.0031541555654257536
698, 0.007765497546643019
699, 0.0030429691541939974
700, 0.00031495196162723005
701, 0.00788110215216875
702, 0.00043055869173258543
703, 0.007789074908941984
704, 0.007789074908941984
705, 0.0
706, 0.0
707, 0.007765497546643019
708, 0.0031541555654257536
709, 0.004949870985001326
710, 0.004949870985001326
711, 0.00022734334925189614
712, 0.0031541555654257536
713, 0.0030429691541939974
714, 0.0
715, 0.007789074908941984
716, 0.00790468044579029
717, 0.00031495196162723005
718, 0.007789074908941984
719, 0.0
720, 0.003130578435957432
721, 0.003193564945831895
722, 0.00031495196162723005
723, 0.0030193920247256756
724, 0.00788110215216875
725, 0.0077782804146409035
726, 0.007763516157865524
727, 0.0031541555654257536
728, 0.00790468044579029
729, 0.0030429691541939974
730, 0.00033852976048365235
731, 0.004949870985001326
732, 0.00034294938086532056
733, 0.0031541555654257536
734, 0.007765497546643019
735, 0.007776062935590744
736, 0.0
737, 0.0030429691541939974
738, 0.00022734334925189614
739, 0.00021433137590065598
740, 0.00031495196162723005
741, 0.003130578435957432
742, 0.00020376623433548957
743, 0.0030193920247256756
744, 0.00045413532643578947
745, 0.0
746, 0.007765497546643019
747, 0.007765497546643019
748, 0.007789074908941984
749, 0.007765497546643019
750, 0.004973448347300291
751, 0.00020376623433548957
752, 0.004949870985001326
753, 0.0031541555654257536
754, 0.004924311768263578
755, 0.0
756, 0.0030299571808427572
757, 0.007789074908941984
758, 0.004949870985001326
759, 0.00031495196162723005
760, 0.007765497546643019
761, 0.0031050187535583973
762, 0.0030014184303581715
763, 0.0031541555654257536
764, 0.003130578435957432
765, 0.007765497546643019
766, 0.003130578435957432
767, 0.003130578435957432
768, 0.004960436373949051
769, 0.00022734334925189614
770, 0.004973448347300291
771, 0.007789074908941984
772, 0.007765497546643019
773, 0.0
774, 0.00020376623433548957
775, 0.00031495196162723005
776, 0.007765497546643019
777, 0.007765497546643019
778, 0.007789074908941984
779, 0.0030299571808427572
780, 0.00788110215216875
781, 0.004949870985001326
782, 0.007789074908941984
783, 0.004949870985001326
784, 0.004949870985001326
785, 0.003130578435957432
786, 0.003130578435957432
787, 0.007765497546643019
788, 0.003130578435957432
789, 0.0002165486803278327
790, 0.0030193920247256756
791, 0.007765497546643019
792, 0.007765497546643019
793, 0.007765497546643019
794, 0.00035131312324665487
795, 0.003130578435957432
796, 0.007789074908941984
797, 0.003246183507144451
798, 0.004949870985001326
799, 0.007789074908941984
800, 0.00031495196162723005
801, 0.004949870985001326
802, 0.0
803, 0.0030193920247256756
804, 0.007789074908941984
805, 0.007765497546643019
806, 0.0
807, 0.004953309427946806
808, 0.003130578435957432
809, 0.003164722351357341
810, 0.003130578435957432
811, 0.003130578435957432
812, 0.0030193920247256756
813, 0.004973448347300291
814, 0.003130578435957432
815, 0.007773083169013262
816, 0.007765497546643019
817, 0.0031541555654257536
818, 0.004949870985001326
819, 0.0003255177871324122
820, 0.00788110215216875
821, 0.0031411435920745134
822, 0.004949870985001326
823, 0.004949870985001326
824, 0.00022734334925189614
825, 0.0030193920247256756
826, 0.0030429691541939974
827, 0.004973448347300291
828, 0.007789074908941984
829, 0.004924311768263578
830, 0.007739937864243984
831, 0.004949870985001326
832, 0.0
833, 0.0
834, 0.003130578435957432
835, 0.00022734334925189614
836, 0.004973448347300291
837, 0.00032773648854345083
838, 0.0
839, 0.00031495196162723005
840, 0.004973448347300291
841, 0.00493672164157033
842, 0.007765497546643019
843, 0.00507825892418623
844, 0.007776062935590744
845, 0.004973448347300291
846, 0.0030429691541939974
847, 0.004957457073032856
848, 0.0030193920247256756
849, 0.003130578435957432
850, 0.004949870985001326
851, 0.0
852, 0.00020376623433548957
853, 0.00031495196162723005
854, 0.0
855, 0.007765497546643019
856, 0.007789074908941984
857, 0.0
858, 0.003246183507144451
859, 0.004973448347300291
860, 0.004949870985001326
861, 0.007763516157865524
862, 0.007789074908941984
863, 0.004973448347300291
864, 0.007765497546643019
865, 0.0030193920247256756
866, 0.0030429691541939974
867, 0.0031541555654257536
868, 0.00022734334925189614
869, 0.004949870985001326
870, 0.007789074908941984
871, 0.007789074908941984
872, 0.00496265385299921
873, 0.0
874, 0.0031541555654257536
875, 0.00020376623433548957
876, 0.007765497546643019
877, 0.007765497546643019
878, 0.00496029993519187
879, 0.003130578435957432
880, 0.004973448347300291
881, 0.0
882, 0.00031495196162723005
883, 0.00020376623433548957
884, 0.007739937864243984
885, 0.0
886, 0.00020376623433548957
887, 0.004973448347300291
888, 0.00794408842921257
889, 0.003136331681162119
890, 0.0
891, 0.007765497546643019
892, 0.0004647011519409716
893, 0.00031495196162723005
894, 0.00031495196162723005
895, 0.0030193920247256756
896, 0.0004049983399454504
897, 0.007765497546643019
898, 0.003130578435957432
899, 0.004949870985001326
900, 0.003130578435957432
901, 0.004949870985001326
902, 0.0030193920247256756
903, 0.004973448347300291
904, 0.00020376623433548957
905, 0.0030429691541939974
906, 0.007789074908941984
907, 0.0031541555654257536
908, 0.004949870985001326
909, 0.007739937864243984
910, 0.007922141812741756
911, 0.007765497546643019
912, 0.007765497546643019
913, 0.0
914, 0.003130578435957432
915, 0.0031285970471799374
916, 0.005065476521849632
917, 0.007765497546643019
918, 0.007789074908941984
919, 0.007803653832525015
920, 0.0030429691541939974
921, 0.004949870985001326
922, 0.007765497546643019
923, 0.007789074908941984
924, 0.007765497546643019
925, 0.0030193920247256756
926, 0.00031495196162723005
927, 0.007789074908941984
928, 0.007765497546643019
929, 0.004949870985001326
930, 0.00022734334925189614
931, 0.0030193920247256756
932, 0.00022734334925189614
933, 0.0078065358102321625
934, 0.003130578435957432
935, 0.0003255177871324122
936, 0.007765497546643019
937, 0.00509961973875761
938, 0.007789074908941984
939, 0.003130578435957432
940, 0.0003101393231190741
941, 0.003130578435957432
942, 0.007776062935590744
943, 0.007765497546643019
944, 0.007765497546643019
945, 0.0031541555654257536
946, 0.00031937065068632364
947, 0.003130578435957432
948, 0.00031937065068632364
949, 0.00498623214662075
950, 0.004949870985001326
951, 0.004949870985001326
952, 0.00788110215216875
953, 0.0030193920247256756
954, 0.004949870985001326
955, 0.007765497546643019
956, 0.007789074908941984
957, 0.0031585749238729477
958, 0.003130578435957432
959, 0.004949870985001326
960, 0.004949870985001326
961, 0.00033852976048365235
962, 0.0030429691541939974
963, 0.004973448347300291
964, 0.007789074908941984
965, 0.007789074908941984
966, 0.0030193920247256756
967, 0.004973448347300291
968, 0.004973448347300291
969, 0.004973448347300291
970, 0.005089054349809885
971, 0.007775925099849701
972, 0.004973448347300291
973, 0.007789074908941984
974, 0.004949870985001326
975, 0.00790468044579029
976, 0.007804905064404011
977, 0.007789074908941984
978, 0.007789074908941984
979, 0.007765497546643019
980, 0.007765497546643019
981, 0.00022734334925189614
982, 0.00031495196162723005
983, 0.007765497546643019
984, 0.004949870985001326
985, 0.00495479442179203
986, 0.007765497546643019
987, 0.0031541555654257536
988, 0.0032697615679353476
989, 0.007765497546643019
990, 0.007776062935590744
991, 0.0
992, 0.00031495196162723005
993, 0.007765497546643019
994, 0.0030193920247256756
995, 0.00031495196162723005
996, 0.003130578435957432
997, 0.00022734334925189614
998, 0.0
999, 0.0
1000, 0.0030193920247256756
1001, 0.007765497546643019
1002, 0.0030429691541939974
1003, 0.003246183507144451
1004, 0.007765497546643019
1005, 0.007789074908941984
1006, 0.00031495196162723005
1007, 0.007765497546643019
1008, 0.004949870985001326
1009, 0.00032538064988330007
1010, 0.0
1011, 0.00788110215216875
1012, 0.007765497546643019
1013, 0.003130578435957432
1014, 0.007789074908941984
1015, 0.00033852976048365235
1016, 0.0
1017, 0.0030193920247256756
1018, 0.0031541555654257536
1019, 0.0030193920247256756
1020, 0.004973448347300291
1021, 0.007789074908941984
1022, 0.004973448347300291
1023, 0.00043055869173258543
1024, 0.007789074908941984
1025, 0.007765497546643019
1026, 0.003130578435957432
1027, 0.004973448347300291
1028, 0.0030193920247256756
1029, 0.003130578435957432
1030, 0.007765497546643019
1031, 0.0
1032, 0.00033852976048365235
1033, 0.0030193920247256756
1034, 0.00020376623433548957
1035, 0.004973448347300291
1036, 0.007789074908941984
1037, 0.007789074908941984
1038, 0.007789074908941984
1039, 0.007765497546643019
1040, 0.0002893934724852443
1041, 0.007789074908941984
1042, 0.004973448347300291
1043, 0.00020376623433548957
1044, 0.004949870985001326
1045, 0.00034909724490717053
1046, 0.0
1047, 0.004949870985001326
1048, 0.003130578435957432
1049, 0.00031495196162723005
1050, 0.007789074908941984
1051, 0.0001782054314389825
1052, 0.004973448347300291
1053, 0.004949870985001326
1054, 0.003130578435957432
1055, 0.004949870985001326
1056, 0.004949870985001326
1057, 0.007789074908941984
1058, 0.007765497546643019
1059, 0.004949870985001326
1060, 0.0030190255492925644
1061, 0.00788110215216875
1062, 0.007765497546643019
1063, 0.0
1064, 0.0030193920247256756
1065, 0.0030429691541939974
1066, 0.004973448347300291
1067, 0.003130578435957432
1068, 0.004973448347300291
1069, 0.0030429691541939974
1070, 0.0030193920247256756
1071, 0.00031495196162723005
1072, 0.0031433613039553165
1073, 0.004973448347300291
1074, 0.007765497546643019
1075, 0.0030193920247256756
1076, 0.00031495196162723005
1077, 0.0030193920247256756
1078, 0.007765497546643019
1079, 0.0030429691541939974
1080, 0.007789074908941984
1081, 0.007789074908941984
1082, 0.0032697615679353476
1083, 0.0031541555654257536
1084, 0.0030193920247256756
1085, 0.0003419698332436383
1086, 0.007789074908941984
1087, 0.00022734334925189614
1088, 0.007765497546643019
1089, 0.004949870985001326
1090, 0.0
1091, 0.003130578435957432
1092, 0.00022734334925189614
1093, 0.004949870985001326
1094, 0.007789074908941984
1095, 0.007765497546643019
1096, 0.004973448347300291
1097, 0.004973448347300291
1098, 0.003130578435957432
1099, 0.003130578435957432
1100, 0.007789074908941984
1101, 0.0003255177871324122
1102, 0.004973448347300291
1103, 0.007765497546643019
1104, 0.0031433613039553165
1105, 0.0030299571808427572
1106, 0.0030429691541939974
1107, 0.00033852976048365235
1108, 0.00033852976048365235
1109, 0.004973448347300291
1110, 0.004973448347300291
1111, 0.0
1112, 0.007789074908941984
1113, 0.004949870985001326
1114, 0.0
1115, 0.003130578435957432
1116, 0.0031541555654257536
1117, 0.00020376623433548957
1118, 0.007789074908941984
1119, 0.007789074908941984
1120, 0.0031541555654257536
1121, 0.004973448347300291
1122, 0.004949870985001326
1123, 0.00031937065068632364
1124, 0.00020376623433548957
1125, 0.0
1126, 0.007789074908941984
1127, 0.004949870985001326
1128, 0.00022734334925189614
1129, 0.00031495196162723005
1130, 0.00790468044579029
1131, 0.0030193920247256756
1132, 0.007782958913594484
1133, 0.007765497546643019
1134, 0.007789074908941984
1135, 0.004973448347300291
1136, 0.00033852976048365235
1137, 0.007765497546643019
1138, 0.004949870985001326
1139, 0.007765497546643019
1140, 0.003130578435957432
1141, 0.007765497546643019
1142, 0.0030429691541939974
1143, 0.004960436373949051
1144, 0.0030193920247256756
1145, 0.003130578435957432
1146, 0.00033852976048365235
1147, 0.0
1148, 0.007765497546643019
1149, 0.0031541555654257536
1150, 0.007789074908941984
1151, 0.004973448347300291
1152, 0.007765497546643019
1153, 0.0031699868850409985
1154, 0.0030193920247256756
1155, 0.0
1156, 0.007765497546643019
1157, 0.007789074908941984
1158, 0.00031495196162723005
1159, 0.004973448347300291
1160, 0.00020376623433548957
1161, 0.004949870985001326
1162, 0.007789074908941984
1163, 0.003130578435957432
1164, 0.0
1165, 0.003130578435957432
1166, 0.0030429691541939974
1167, 0.0
1168, 0.007765497546643019
1169, 0.0030193920247256756
1170, 0.007789074908941984
1171, 0.007765497546643019
1172, 0.004973448347300291
1173, 0.005065476521849632
1174, 0.007765497546643019
1175, 0.007782958913594484
1176, 0.007765497546643019
1177, 0.0031541555654257536
1178, 0.00788110215216875
1179, 0.003036853391677141
1180, 0.004973448347300291
1181, 0.004949870985001326
1182, 0.007765497546643019
1183, 0.0030429691541939974
1184, 0.0
1185, 0.0030193920247256756
1186, 0.0031050187535583973
1187, 0.003130578435957432
1188, 0.007789074908941984
1189, 0.004949870985001326
1190, 0.004973448347300291
1191, 0.007765497546643019
1192, 0.0
1193, 0.007762913126498461
1194, 0.0030193920247256756
1195, 0.00022734334925189614
1196, 0.004949870985001326
1197, 0.005065476521849632
1198, 0.007765497546643019
1199, 0.007765497546643019
1200, 0.003130578435957432
1201, 0.0002893934724852443
1202, 0.007765497546643019
1203, 0.0030193920247256756
1204, 0.0049673328176140785
1205, 0.00496265385299921
1206, 0.0030429691541939974
1207, 0.0030193920247256756
1208, 0.007789074908941984
1209, 0.0
1210, 0.007763516157865524
1211, 0.00031495196162723005
1212, 0.0
1213, 0.00031495196162723005
1214, 0.004973448347300291
1215, 0.004949870985001326
1216, 0.00033852976048365235
1217, 0.00031495196162723005
1218, 0.004949870985001326
1219, 0.00788110215216875
1220, 0.0031541555654257536
1221, 0.0
1222, 0.004949870985001326
1223, 0.007765497546643019
1224, 0.007765497546643019
1225, 0.004949870985001326
1226, 0.004949870985001326
1227, 0.0002165486803278327
1228, 0.007765497546643019
1229, 0.004984015598893166
1230, 0.003130578435957432
1231, 0.007789074908941984
1232, 0.0
1233, 0.007765497546643019
1234, 0.004949870985001326
1235, 0.004973448347300291
1236, 0.00022734334925189614
1237, 0.00314606842584908
1238, 0.007765497546643019
1239, 0.007765497546643019
1240, 0.003130578435957432
1241, 0.007789074908941984
1242, 0.0031585749238729477
1243, 0.007789074908941984
1244, 0.003130578435957432
1245, 0.00782848335802555
1246, 0.004949870985001326
1247, 0.007801857776939869
1248, 0.007789074908941984
1249, 0.007765497546643019
1250, 0.00020376623433548957
1251, 0.004973448347300291
1252, 0.003130578435957432
1253, 0.00033852976048365235
1254, 0.0030429691541939974
1255, 0.007789074908941984
1256, 0.003130578435957432
1257, 0.007765497546643019
1258, 0.007789074908941984
1259, 0.00020376623433548957
1260, 0.004949870985001326
1261, 0.005076042376458645
1262, 0.0030429691541939974
1263, 0.00033852976048365235
1264, 0.003130578435957432
1265, 0.007765497546643019
1266, 0.004973448347300291
1267, 0.007765497546643019
1268, 0.004949870985001326
1269, 0.00033852976048365235
1270, 0.003130578435957432
1271, 0.0077782804146409035
1272, 0.00033852976048365235
1273, 0.003164722351357341
1274, 0.0030193920247256756
1275, 0.007765497546643019
1276, 0.0
1277, 0.007765497546643019
1278, 0.007789074908941984
1279, 0.003130578435957432
1280, 0.0031585749238729477
1281, 0.007789074908941984
1282, 0.003130578435957432
1283, 0.003130578435957432
1284, 0.007789074908941984
1285, 0.00045413532643578947
1286, 0.0030145784839987755
1287, 0.0030429691541939974
1288, 0.007789074908941984
1289, 0.00498623214662075
1290, 0.0031541555654257536
1291, 0.00788110215216875
1292, 0.003130578435957432
1293, 0.004949870985001326
1294, 0.00031937065068632364
1295, 0.0031541555654257536
1296, 0.007776062935590744
1297, 0.007789074908941984
1298, 0.007765497546643019
1299, 0.00020376623433548957
1300, 0.007789074908941984
1301, 0.00033852976048365235
1302, 0.004949870985001326
1303, 0.004973448347300291
1304, 0.004949870985001326
1305, 0.007773083169013262
1306, 0.007765497546643019
1307, 0.0030193920247256756
1308, 0.00033852976048365235
1309, 0.007765497546643019
1310, 0.00020376623433548957
1311, 0.007789074908941984
1312, 0.007804905064404011
1313, 0.00035131312324665487
1314, 0.007765497546643019
1315, 0.007768936455249786
1316, 0.0002009929739870131
1317, 0.005089054349809885
1318, 0.0030193920247256756
1319, 0.007765497546643019
1320, 0.0031455629505217075
1321, 0.00022734334925189614
1322, 0.004949870985001326
1323, 0.00033852976048365235
1324, 0.007789074908941984
1325, 0.0030193920247256756
1326, 0.0030193920247256756
1327, 0.00496265385299921
1328, 0.0002212274121120572
1329, 0.00788110215216875
1330, 0.007789074908941984
1331, 0.004973448347300291
1332, 0.0
1333, 0.007763516157865524
1334, 0.004949870985001326
1335, 0.004973448347300291
1336, 0.00020376623433548957
1337, 0.004949870985001326
1338, 0.0031541555654257536
1339, 0.007765497546643019
1340, 0.00788110215216875
1341, 0.0
1342, 0.003130578435957432
1343, 0.003157595172524452
1344, 0.00031495196162723005
1345, 0.003036853391677141
1346, 0.0030429691541939974
1347, 0.00020376623433548957
1348, 0.0
1349, 0.0
1350, 0.0
1351, 0.003130578435957432
1352, 0.004949870985001326
1353, 0.0
1354, 0.007765497546643019
1355, 0.0030429691541939974
1356, 0.004973448347300291
1357, 0.0030193920247256756
1358, 0.003130578435957432
1359, 0.003130578435957432
1360, 0.0
1361, 0.004984015598893166
1362, 0.007765497546643019
1363, 0.007765497546643019
1364, 0.00031495196162723005
1365, 0.003130578435957432
1366, 0.007765497546643019
1367, 0.00022734334925189614
1368, 0.007765497546643019
1369, 0.007789074908941984
1370, 0.0
1371, 0.007739937864243984
1372, 0.00782848335802555
1373, 0.004947097972035408
1374, 0.0030193920247256756
1375, 0.0030193920247256756
1376, 0.007915246300399303
1377, 0.0031541555654257536
1378, 0.0030429691541939974
1379, 0.0
1380, 0.003130578435957432
1381, 0.007789074908941984
1382, 0.003130578435957432
1383, 0.0030429691541939974
1384, 0.007776062935590744
1385, 0.007789074908941984
1386, 0.004973448347300291
1387, 0.007815471850335598
1388, 0.0031541555654257536
1389, 0.003130578435957432
1390, 0.007789074908941984
1391, 0.004949870985001326
1392, 0.007765497546643019
1393, 0.004949870985001326
1394, 0.003130578435957432
1395, 0.0031669402960687876
1396, 0.004949870985001326
1397, 0.004973448347300291
1398, 0.00031495196162723005
1399, 0.007765497546643019
1400, 0.0
1401, 0.0
1402, 0.003130578435957432
1403, 0.007789074908941984
1404, 0.0031541555654257536
1405, 0.004960436373949051
1406, 0.0
1407, 0.007765497546643019
1408, 0.007765497546643019
1409, 0.00031495196162723005
1410, 0.00022734334925189614
1411, 0.004973448347300291
1412, 0.0030429691541939974
1413, 0.004949870985001326
1414, 0.004949870985001326
1415, 0.007765497546643019
1416, 0.0
1417, 0.004973448347300291
1418, 0.007739937864243984
1419, 0.007789074908941984
1420, 0.004973448347300291
1421, 0.00020376623433548957
1422, 0.0
1423, 0.007776062935590744
1424, 0.00031495196162723005
1425, 0.007799639832228422
1426, 0.0030193920247256756
1427, 0.007799639832228422
1428, 0.0031541555654257536
1429, 0.0002009929739870131
1430, 0.0030193920247256756
1431, 0.007765497546643019
1432, 0.007765497546643019
1433, 0.003130578435957432
1434, 0.007765497546643019
1435, 0.0031585749238729477
1436, 0.0031541555654257536
1437, 0.003130578435957432
1438, 0.00031495196162723005
1439, 0.007789074908941984
1440, 0.0030429691541939974
1441, 0.007765497546643019
1442, 0.0030429691541939974
1443, 0.0077523477375507355
1444, 0.004949870985001326
1445, 0.00020376623433548957
1446, 0.0031541555654257536
1447, 0.00790468044579029
1448, 0.003130578435957432
1449, 0.007765497546643019
1450, 0.0030193920247256756
1451, 0.0
1452, 0.004949870985001326
1453, 0.0
1454, 0.0
1455, 0.0
1456, 0.0030193920247256756
1457, 0.005089054349809885
1458, 0.00033852976048365235
1459, 0.0002212274121120572
1460, 0.004960436373949051
1461, 0.004973448347300291
1462, 0.007765497546643019
1463, 0.007765497546643019
1464, 0.007789074908941984
1465, 0.0030193920247256756
1466, 0.007765497546643019
1467, 0.00788110215216875
1468, 0.005065476521849632
1469, 0.007789074908941984
1470, 0.00031495196162723005
1471, 0.00022734334925189614
1472, 0.007765497546643019
1473, 0.005065476521849632
1474, 0.0001906164106912911
1475, 0.0
1476, 0.007765497546643019
1477, 0.0
1478, 0.0030193920247256756
1479, 0.007765497546643019
1480, 0.007789074908941984
1481, 0.0
1482, 0.004949870985001326
1483, 0.003246183507144451
1484, 0.0030429691541939974
1485, 0.004949870985001326
1486, 0.007765497546643019
1487, 0.007765497546643019
1488, 0.0
1489, 0.004973448347300291
1490, 0.004973448347300291
1491, 0.007765497546643019
1492, 0.00022734334925189614
1493, 0.007775925099849701
1494, 0.003036853391677141
1495, 0.0
1496, 0.004949870985001326
1497, 0.00031495196162723005
1498, 0.004973448347300291
1499, 0.007765497546643019
1500, 0.007789074908941984
1501, 0.0030339707154780626
1502, 0.004949870985001326
1503, 0.007765497546643019
1504, 0.004949870985001326
1505, 0.0030429691541939974
1506, 0.007789074908941984
1507, 0.00020376623433548957
1508, 0.007765497546643019
1509, 0.003164722351357341
1510, 0.0030193920247256756
1511, 0.0030429691541939974
1512, 0.007789074908941984
1513, 0.004949870985001326
1514, 0.007765497546643019
1515, 0.003130578435957432
1516, 0.007782958913594484
1517, 0.007765497546643019
1518, 0.00033852976048365235
1519, 0.00022734334925189614
1520, 0.007765497546643019
1521, 0.007765497546643019
1522, 0.007765497546643019
1523, 0.0030193920247256756
1524, 0.00031495196162723005
1525, 0.004973448347300291
1526, 0.0
1527, 0.003130578435957432
1528, 0.007789074908941984
1529, 0.003130578435957432
1530, 0.0
1531, 0.0
1532, 0.0
1533, 0.0030193920247256756
1534, 0.00020376623433548957
1535, 0.0
1536, 0.003171618329361081
1537, 0.003130578435957432
1538, 0.0030193920247256756
1539, 0.0030193920247256756
1540, 0.004973448347300291
1541, 0.004949870985001326
1542, 0.0
1543, 0.003130578435957432
1544, 0.007789074908941984
1545, 0.007789074908941984
1546, 0.0
1547, 0.003164722351357341
1548, 0.0031541555654257536
1549, 0.00031495196162723005
1550, 0.004973448347300291
1551, 0.004949870985001326
1552, 0.004949870985001326
1553, 0.0030193920247256756
1554, 0.00035131312324665487
1555, 0.005089054349809885
1556, 0.0030193920247256756
1557, 0.0029938318766653538
1558, 0.007789074908941984
1559, 0.007765497546643019
1560, 0.00033852976048365235
1561, 0.0029938318766653538
1562, 0.0032697615679353476
1563, 0.007765497546643019
1564, 0.00018877263937611133
1565, 0.004973448347300291
1566, 0.0030429691541939974
1567, 0.003130578435957432
1568, 0.0031433613039553165
1569, 0.00031495196162723005
1570, 0.0030429691541939974
1571, 0.007776062935590744
1572, 0.0
1573, 0.007765497546643019
1574, 0.004973448347300291
1575, 0.00033852976048365235
1576, 0.007763516157865524
1577, 0.0031541555654257536
1578, 0.00790468044579029
1579, 0.0030429691541939974
1580, 0.00043055869173258543
1581, 0.004949870985001326
1582, 0.00496265385299921
1583, 0.004973448347300291
1584, 0.007765497546643019
1585, 0.0003255177871324122
1586, 0.007789074908941984
1587, 0.00031937065068632364
1588, 0.0031411435920745134
1589, 0.007765497546643019
1590, 0.00788110215216875
1591, 0.007765497546643019
1592, 0.003130578435957432
1593, 0.007765497546643019
1594, 0.0
1595, 0.007765497546643019
1596, 0.0
1597, 0.007760684471577406
1598, 0.00022734334925189614
1599, 0.00033852976048365235
1600, 0.0030429691541939974
1601, 0.007789074908941984
1602, 0.00031495196162723005
1603, 0.00033852976048365235
1604, 0.0030193920247256756
1605, 0.003130578435957432
1606, 0.00033852976048365235
1607, 0.0031411435920745134
1608, 0.0
1609, 0.007765497546643019
1610, 0.004949870985001326
1611, 0.007789074908941984
1612, 0.00020376623433548957
1613, 0.004949870985001326
1614, 0.003130578435957432
1615, 0.004973448347300291
1616, 0.004960436373949051
1617, 0.00031495196162723005
1618, 0.0030429691541939974
1619, 0.004973448347300291
1620, 0.007789074908941984
1621, 0.004949870985001326
1622, 0.004949870985001326
1623, 0.007765497546643019
1624, 0.003130578435957432
1625, 0.004949870985001326
1626, 0.004973448347300291
1627, 0.0030193920247256756
1628, 0.004949870985001326
1629, 0.004949870985001326
1630, 0.007789074908941984
1631, 0.004949870985001326
1632, 0.00022734334925189614
1633, 0.0030193920247256756
1634, 0.0
1635, 0.0
1636, 0.00788110215216875
1637, 0.007765497546643019
1638, 0.00031495196162723005
1639, 0.007765497546643019
1640, 0.00020376623433548957
1641, 0.007765497546643019
1642, 0.00033852976048365235
1643, 0.007765497546643019
1644, 0.007765497546643019
1645, 0.003130578435957432
1646, 0.007776062935590744
1647, 0.003130578435957432
1648, 0.007765497546643019
1649, 0.00020376623433548957
1650, 0.00033852976048365235
1651, 0.0
1652, 0.0031541555654257536
1653, 0.00022734334925189614
1654, 0.00020376623433548957
1655, 0.007789074908941984
1656, 0.00020376623433548957
1657, 0.007765497546643019
1658, 0.004949870985001326
1659, 0.003130578435957432
1660, 0.007765497546643019
1661, 0.007789074908941984
1662, 0.0031541555654257536
1663, 0.007765497546643019
1664, 0.007799639832228422
1665, 0.0030429691541939974
1666, 0.007765497546643019
1667, 0.007765497546643019
1668, 0.0
1669, 0.007765497546643019
1670, 0.0030193920247256756
1671, 0.0030193920247256756
1672, 0.0
1673, 0.0030193920247256756
1674, 0.004949870985001326
1675, 0.0031541555654257536
1676, 0.007765497546643019
1677, 0.0031050187535583973
1678, 0.0
1679, 0.0002401273959549144
1680, 0.003130578435957432
1681, 0.00031495196162723005
1682, 0.0
1683, 0.004949870985001326
1684, 0.005089054349809885
1685, 0.003130578435957432
1686, 0.007789074908941984
1687, 0.0030429691541939974
1688, 0.004949870985001326
1689, 0.00020376623433548957
1690, 0.007765497546643019
1691, 0.00031495196162723005
1692, 0.007765497546643019
1693, 0.00031495196162723005
1694, 0.0032697615679353476
1695, 0.007765497546643019
1696, 0.007789074908941984
1697, 0.007765497546643019
1698, 0.007776062935590744
1699, 0.007801857776939869
1700, 0.0077782804146409035
1701, 0.007765497546643019
1702, 0.007765497546643019
1703, 0.0
1704, 0.007776062935590744
1705, 0.007765497546643019
1706, 0.003130578435957432
1707, 0.00031495196162723005
1708, 0.0030193920247256756
1709, 0.0030193920247256756
1710, 0.00043055869173258543
1711, 0.0031541555654257536
1712, 0.0030193920247256756
1713, 0.007789074908941984
1714, 0.007765497546643019
1715, 0.004949870985001326
1716, 0.003130578435957432
1717, 0.007789074908941984
1718, 0.004949870985001326
1719, 0.003130578435957432
1720, 0.0
1721, 0.0003255177871324122
1722, 0.00033852976048365235
1723, 0.007789074908941984
1724, 0.0031585749238729477
1725, 0.007776062935590744
1726, 0.007789074908941984
1727, 0.007765497546643019
1728, 0.007762724533677101
1729, 0.0003107712836936116
1730, 0.0032697615679353476
1731, 0.007765497546643019
1732, 0.007765497546643019
1733, 0.0030429691541939974
1734, 0.003130578435957432
1735, 0.004949870985001326
1736, 0.004949870985001326
1737, 0.0
1738, 0.004949870985001326
1739, 0.0030321748927235603
1740, 0.0031541555654257536
1741, 0.004973448347300291
1742, 0.0030193920247256756
1743, 0.0031050187535583973
1744, 0.004949870985001326
1745, 0.0
1746, 0.00031495196162723005
1747, 0.007765497546643019
1748, 0.0
1749, 0.0031285970471799374
1750, 0.0030193920247256756
1751, 0.003130578435957432
1752, 0.00031495196162723005
1753, 0.007765497546643019
1754, 0.007899867370724678
1755, 0.0030193920247256756
1756, 0.0
1757, 0.004949870985001326
1758, 0.004973448347300291
1759, 0.007765497546643019
1760, 0.0030193920247256756
1761, 0.0
1762, 0.003130578435957432
1763, 0.007765497546643019
1764, 0.007765497546643019
1765, 0.0
1766, 0.007789074908941984
1767, 0.0031541555654257536
1768, 0.007765497546643019
1769, 0.0031541555654257536
1770, 0.0078065358102321625
1771, 0.004949870985001326
1772, 0.007765497546643019
1773, 0.0
1774, 0.007765497546643019
1775, 0.0003255177871324122
1776, 0.0
1777, 0.004949870985001326
1778, 0.007765497546643019
1779, 0.007765497546643019
1780, 0.007789074908941984
1781, 0.00033852976048365235
1782, 0.007912266068160534
1783, 0.0031541555654257536
1784, 0.00045413532643578947
1785, 0.007765497546643019
1786, 0.004949870985001326
1787, 0.00496265385299921
1788, 0.007765497546643019
1789, 0.007780076470226049
1790, 0.007765497546643019
1791, 0.00045413532643578947
1792, 0.004949870985001326
1793, 0.0030429691541939974
1794, 0.0031541555654257536
1795, 0.0030429691541939974
1796, 0.007765497546643019
1797, 0.007765497546643019
1798, 0.003134017111733556
1799, 0.007765497546643019
1800, 0.00033852976048365235
1801, 0.007765497546643019
1802, 0.007789074908941984
1803, 0.004973448347300291
1804, 0.0031541555654257536
1805, 0.00020376623433548957
1806, 0.007789074908941984
1807, 0.0031541555654257536
1808, 0.0030429691541939974
1809, 0.007765497546643019
1810, 0.004973448347300291
1811, 0.0
1812, 0.00788110215216875
1813, 0.007765497546643019
1814, 0.003130578435957432
1815, 0.0030505554750561714
1816, 0.003130578435957432
1817, 0.004949870985001326
1818, 0.007765497546643019
1819, 0.004949870985001326
1820, 0.007789074908941984
1821, 0.00496265385299921
1822, 0.007765497546643019
1823, 0.004973448347300291
1824, 0.0030193920247256756
1825, 0.004949870985001326
1826, 0.0031541555654257536
1827, 0.0030429691541939974
1828, 0.005089054349809885
1829, 0.00033852976048365235
1830, 0.00022734334925189614
1831, 0.007789074908941984
1832, 0.00020376623433548957
1833, 0.004949870985001326
1834, 0.007789074908941984
1835, 0.0
1836, 0.007789074908941984
1837, 0.0030299571808427572
1838, 0.007801857776939869
1839, 0.0
1840, 0.007765497546643019
1841, 0.0030193920247256756
1842, 0.007765497546643019
1843, 0.004949870985001326
1844, 0.0031541555654257536
1845, 0.0
1846, 0.004949870985001326
1847, 0.0
1848, 0.00022734334925189614
1849, 0.005065476521849632
1850, 0.00031495196162723005
1851, 0.003130578435957432
1852, 0.007765497546643019
1853, 0.004949870985001326
1854, 0.00031495196162723005
1855, 0.00031495196162723005
1856, 0.0030193920247256756
1857, 0.0030193920247256756
1858, 0.007789074908941984
1859, 0.004973448347300291
1860, 0.0030299571808427572
1861, 0.007789074908941984
1862, 0.0032697615679353476
1863, 0.007789074908941984
1864, 0.0030193920247256756
1865, 0.007765497546643019
1866, 0.003130578435957432
1867, 0.007765497546643019
1868, 0.007765497546643019
1869, 0.004949870985001326
1870, 0.00790468044579029
1871, 0.003158606356009841
1872, 0.00020376623433548957
1873, 0.004973448347300291
1874, 0.007789074908941984
1875, 0.00020376623433548957
1876, 0.007884541526436806
1877, 0.007789074908941984
1878, 0.0030193920247256756
1879, 0.00020376623433548957
1880, 0.0030193920247256756
1881, 0.00031495196162723005
1882, 0.0030535347759723663
1883, 0.0
1884, 0.00031495196162723005
1885, 0.007789074908941984
1886, 0.007789074908941984
1887, 0.003130578435957432
1888, 0.007789074908941984
1889, 0.007765497546643019
1890, 0.004973448347300291
1891, 0.007789074908941984
1892, 0.007765497546643019
1893, 0.0031541555654257536
1894, 0.0
1895, 0.004949870985001326
1896, 0.007789074908941984
1897, 0.007765497546643019
1898, 0.007789074908941984
1899, 0.00022734334925189614
1900, 0.007765497546643019
1901, 0.007765497546643019
1902, 0.007765497546643019
1903, 0.005089054349809885
1904, 0.007789074908941984
1905, 0.007765497546643019
1906, 0.003134017111733556
1907, 0.00031495196162723005
1908, 0.007765497546643019
1909, 0.0
1910, 0.0
1911, 0.0030193920247256756
1912, 0.007765497546643019
1913, 0.007765497546643019
1914, 0.007815471850335598
1915, 0.0032697615679353476
1916, 0.0030193920247256756
1917, 0.004949870985001326
1918, 0.00790468044579029
1919, 0.007765497546643019
1920, 0.00020376623433548957
1921, 0.0
1922, 0.0031541555654257536
1923, 0.00507825892418623
1924, 0.0030193920247256756
1925, 0.00031495196162723005
1926, 0.0030193920247256756
1927, 0.00031495196162723005
1928, 0.007765497546643019
1929, 0.004949870985001326
1930, 0.007888688705861568
1931, 0.0
1932, 0.0031349961645901203
1933, 0.004949870985001326
1934, 0.007765497546643019
1935, 0.00790468044579029
1936, 0.0030193920247256756
1937, 0.003130578435957432
1938, 0.007765497546643019
1939, 0.004949870985001326
1940, 0.00031495196162723005
1941, 0.004973448347300291
1942, 0.007765497546643019
1943, 0.00031495196162723005
1944, 0.003130578435957432
1945, 0.004949870985001326
1946, 0.0
1947, 0.00031495196162723005
1948, 0.007789074908941984
1949, 0.004949870985001326
1950, 0.007765497546643019
1951, 0.004949870985001326
1952, 0.003130578435957432
1953, 0.0031541555654257536
1954, 0.004949870985001326
1955, 0.007789074908941984
1956, 0.0
1957, 0.007768936455249786
1958, 0.007776062935590744
1959, 0.0031541555654257536
1960, 0.005089054349809885
1961, 0.0
1962, 0.00022734334925189614
1963, 0.0
1964, 0.00033852976048365235
1965, 0.00020376623433548957
1966, 0.0
1967, 0.007765497546643019
1968, 0.00031495196162723005
1969, 0.004973448347300291
1970, 0.0030193920247256756
1971, 0.004973448347300291
1972, 0.0
1973, 0.003130578435957432
1974, 0.007789074908941984
1975, 0.00031495196162723005
1976, 0.003130578435957432
1977, 0.004949870985001326
1978, 0.0031541555654257536
1979, 0.0
1980, 0.007765497546643019
1981, 0.0032697615679353476
1982, 0.007776062935590744
1983, 0.003060431219637394
1984, 0.004949870985001326
1985, 0.0002212274121120572
1986, 0.0031541555654257536
1987, 0.004973448347300291
1988, 0.007765497546643019
1989, 0.003130578435957432
1990, 0.0
1991, 0.003130578435957432
1992, 0.004949870985001326
1993, 0.0030429691541939974
1994, 0.00031495196162723005
1995, 0.003130578435957432
1996, 0.004973448347300291
1997, 0.007789074908941984
1998, 0.007765497546643019
1999, 0.004973448347300291
2000, 0.00033852976048365235
2001, 0.007776062935590744
2002, 0.0077782804146409035
2003, 0.0031541555654257536
2004, 0.00020376623433548957
2005, 0.007789074908941984
2006, 0.003130578435957432
2007, 0.004973448347300291
2008, 0.0077782804146409035
2009, 0.005089054349809885
2010, 0.004949870985001326
2011, 0.007799639832228422
2012, 0.00020376623433548957
2013, 0.00020376623433548957
2014, 0.007776062935590744
2015, 0.007789074908941984
2016, 0.004973448347300291
2017, 0.007765497546643019
2018, 0.004949870985001326
2019, 0.0030193920247256756
2020, 0.007765497546643019
2021, 0.0030145784839987755
2022, 0.0077782804146409035
2023, 0.0
2024, 0.00033852976048365235
2025, 0.00033852976048365235
2026, 0.007739937864243984
2027, 0.007765497546643019
2028, 0.0030429691541939974
2029, 0.004949870985001326
2030, 0.0
2031, 0.004949870985001326
2032, 0.004973448347300291
2033, 0.007765497546643019
2034, 0.007789074908941984
2035, 0.0031411435920745134
2036, 0.0030299571808427572
2037, 0.0030193920247256756
2038, 0.0030062419828027487
2039, 0.00033852976048365235
2040, 0.0030429691541939974
2041, 0.00031495196162723005
2042, 0.0030193920247256756
2043, 0.00031495196162723005
2044, 0.0030193920247256756
2045, 0.007765497546643019
2046, 0.004949870985001326
2047, 0.007765497546643019
2048, 0.0077782804146409035
2049, 0.00788110215216875
2050, 0.007765497546643019
2051, 0.004949870985001326
2052, 0.007765497546643019
2053, 0.0
2054, 0.007765497546643019
2055, 0.0
2056, 0.0031541555654257536
2057, 0.007765497546643019
2058, 0.007765497546643019
2059, 0.0049478900618851185
2060, 0.007789074908941984
2061, 0.007768936455249786
2062, 0.0030193920247256756
2063, 0.007789074908941984
2064, 0.007782958913594484
2065, 0.007789074908941984
2066, 0.0032803271897137165
2067, 0.00790468044579029
2068, 0.007776062935590744
2069, 0.007765497546643019
2070, 0.004973448347300291
2071, 0.0030429691541939974
2072, 0.0
2073, 0.007765497546643019
2074, 0.00043055869173258543
2075, 0.00031495196162723005
2076, 0.007789074908941984
2077, 0.00020376623433548957
2078, 0.0
2079, 0.00031495196162723005
2080, 0.004973448347300291
2081, 0.0031541555654257536
2082, 0.0031411435920745134
2083, 0.0049673328176140785
2084, 0.0
2085, 0.00031495196162723005
2086, 0.007765497546643019
2087, 0.00031495196162723005
2088, 0.00033852976048365235
2089, 0.003130578435957432
2090, 0.00031495196162723005
2091, 0.003130578435957432
2092, 0.00031495196162723005
2093, 0.0031585749238729477
2094, 0.0031541555654257536
2095, 0.007789074908941984
2096, 0.0031541555654257536
2097, 0.00031495196162723005
2098, 0.005089054349809885
2099, 0.007763516157865524
2100, 0.003130578435957432
2101, 0.00790468044579029
2102, 0.00020376623433548957
2103, 0.0030429691541939974
2104, 0.007801857776939869
2105, 0.0030429691541939974
2106, 0.003130578435957432
2107, 0.0003225394175387919
2108, 0.007765497546643019
2109, 0.00020720442989841104
2110, 0.003130578435957432
2111, 0.004949870985001326
2112, 0.0
2113, 0.00033852976048365235
2114, 0.007789074908941984
2115, 0.003130578435957432
2116, 0.0
2117, 0.0
2118, 0.0
2119, 0.007782958913594484
2120, 0.003130578435957432
2121, 0.007765497546643019
2122, 0.00022734334925189614
2123, 0.0030193920247256756
2124, 0.0001906164106912911
2125, 0.004973448347300291
2126, 0.0030193920247256756
2127, 0.003130578435957432
2128, 0.00022734334925189614
2129, 0.0031541555654257536
2130, 0.004973448347300291
2131, 0.003130578435957432
2132, 0.00790468044579029
2133, 0.005065476521849632
2134, 0.0030193920247256756
2135, 0.0078065358102321625
2136, 0.0030429691541939974
2137, 0.0030193920247256756
2138, 0.007801857776939869
2139, 0.003130578435957432
2140, 0.004948931746184826
2141, 0.007765497546643019
2142, 0.0031541555654257536
2143, 0.003246183507144451
2144, 0.0030429691541939974
2145, 0.007765497546643019
2146, 0.00790468044579029
2147, 0.007765497546643019
2148, 0.007789074908941984
2149, 0.004960436373949051
2150, 0.004973448347300291
2151, 0.007796660531312227
2152, 0.0030193920247256756
2153, 0.00020376623433548957
2154, 0.005052326712757349
2155, 0.004984015598893166
2156, 0.004949870985001326
2157, 0.004973448347300291
2158, 0.00031495196162723005
2159, 0.007789074908941984
2160, 0.00020178437989670783
2161, 0.0030429691541939974
2162, 0.004949870985001326
2163, 0.007776299025863409
2164, 0.00022734334925189614
2165, 0.007765497546643019
2166, 0.004973448347300291
2167, 0.007765497546643019
2168, 0.005089054349809885
2169, 0.007765497546643019
2170, 0.00022734334925189614
2171, 0.0031541555654257536
2172, 0.004949870985001326
2173, 0.00033852976048365235
2174, 0.007765497546643019
2175, 0.007765497546643019
2176, 0.0031541555654257536
2177, 0.0030193920247256756
2178, 0.00031495196162723005
2179, 0.0031541555654257536
2180, 0.007801857776939869
2181, 0.0
2182, 0.003130578435957432
2183, 0.0077782804146409035
2184, 0.00045413532643578947
2185, 0.0
2186, 0.0030299571808427572
2187, 0.0030193920247256756
2188, 0.007765497546643019
2189, 0.004973448347300291
2190, 0.005065476521849632
2191, 0.004973448347300291
2192, 0.004973448347300291
2193, 0.0030505554750561714
2194, 0.003130578435957432
2195, 0.007789074908941984
2196, 0.0077782804146409035
2197, 0.0030429691541939974
2198, 0.007789074908941984
2199, 0.00020376623433548957
2200, 0.004949870985001326
2201, 0.007789074908941984
2202, 0.0030193920247256756
2203, 0.0
2204, 0.0031541555654257536
2205, 0.0
2206, 0.00788110215216875
2207, 0.00031495196162723005
2208, 0.00043055869173258543
2209, 0.004973448347300291
2210, 0.007789074908941984
2211, 0.00033852976048365235
2212, 0.004949870985001326
2213, 0.00022734334925189614
2214, 0.004973448347300291
2215, 0.0031541555654257536
2216, 0.004948931746184826
2217, 0.0031541555654257536
2218, 0.003246183507144451
2219, 0.00022734334925189614
2220, 0.007765497546643019
2221, 0.00020376623433548957
2222, 0.007765497546643019
2223, 0.00031495196162723005
2224, 0.003130578435957432
2225, 0.007765497546643019
2226, 0.003130578435957432
2227, 0.004934878088533878
2228, 0.007765497546643019
2229, 0.007789074908941984
2230, 0.00493672164157033
2231, 0.007765497546643019
2232, 0.0
2233, 0.004949870985001326
2234, 0.004973448347300291
2235, 0.007765497546643019
2236, 0.00022734334925189614
2237, 0.005089054349809885
2238, 0.0
2239, 0.0077782804146409035
2240, 0.0
2241, 0.0030193920247256756
2242, 0.007789074908941984
2243, 0.004924311768263578
2244, 0.007789074908941984
2245, 0.003130578435957432
2246, 0.007789074908941984
2247, 0.004949870985001326
2248, 0.007765497546643019
2249, 0.004949870985001326
2250, 0.007789074908941984
2251, 0.0030429691541939974
2252, 0.0
2253, 0.00033852976048365235
2254, 0.00033852976048365235
2255, 0.0002448056766297668
2256, 0.004949870985001326
2257, 0.007765497546643019
2258, 0.00790468044579029
2259, 0.007789074908941984
2260, 0.005039916839450598
2261, 0.003246183507144451
2262, 0.003130578435957432
2263, 0.00031495196162723005
2264, 0.0
2265, 0.003130578435957432
2266, 0.007765497546643019
2267, 0.007789074908941984
2268, 0.00033852976048365235
2269, 0.007789074908941984
2270, 0.004973448347300291
2271, 0.00033852976048365235
2272, 0.003164722351357341
2273, 0.0
2274, 0.00020376623433548957
2275, 0.007765497546643019
2276, 0.0031541555654257536
2277, 0.0
2278, 0.0
2279, 0.007765497546643019
2280, 0.004941773135215044
2281, 0.00022734334925189614
2282, 0.0
2283, 0.0030193920247256756
2284, 0.0003412115038372576
2285, 0.007765497546643019
2286, 0.00022734334925189614
2287, 0.005089054349809885
2288, 0.00020376623433548957
2289, 0.007765497546643019
2290, 0.0031411435920745134
2291, 0.0031411435920745134
2292, 0.007765497546643019
2293, 0.004970677196979523
2294, 0.007765497546643019
2295, 0.00033852976048365235
2296, 0.007789074908941984
2297, 0.0
2298, 0.004949870985001326
2299, 0.0030299571808427572
2300, 0.00046691985335201025
2301, 0.00020376623433548957
2302, 0.00020376623433548957
2303, 0.0
2304, 0.005065476521849632
2305, 0.0031541555654257536
2306, 0.0030193920247256756
2307, 0.00031495196162723005
2308, 0.007765497546643019
2309, 0.007765497546643019
2310, 0.0
2311, 0.007765497546643019
2312, 0.007765497546643019
2313, 0.003130578435957432
2314, 0.003130578435957432
2315, 0.00790468044579029
2316, 0.004973448347300291
2317, 0.007789074908941984
2318, 0.007765497546643019
2319, 0.003130578435957432
2320, 0.004949870985001326
2321, 0.003130578435957432
2322, 0.00031495196162723005
2323, 0.0031541555654257536
2324, 0.003130578435957432
2325, 0.007789074908941984
2326, 0.007765497546643019
2327, 0.00031495196162723005
2328, 0.004949870985001326
2329, 0.00033852976048365235
2330, 0.003130578435957432
2331, 0.00031495196162723005
2332, 0.0
2333, 0.007765497546643019
2334, 0.004973448347300291
2335, 0.0
2336, 0.0031541555654257536
2337, 0.004949870985001326
2338, 0.00020376623433548957
2339, 0.007789074908941984
2340, 0.005065476521849632
2341, 0.0030193920247256756
2342, 0.0031541555654257536
2343, 0.0
2344, 0.0
2345, 0.003134017111733556
2346, 0.0
2347, 0.007789074908941984
2348, 0.00033852976048365235
2349, 0.007765497546643019
2350, 0.0030429691541939974
2351, 0.0031541555654257536
2352, 0.003130578435957432
2353, 0.004949870985001326
2354, 0.003130578435957432
2355, 0.00788110215216875
2356, 0.0030429691541939974
2357, 0.007776062935590744
2358, 0.003130578435957432
2359, 0.00020376623433548957
2360, 0.0030321748927235603
2361, 0.007789074908941984
2362, 0.007765497546643019
2363, 0.00020376623433548957
2364, 0.007893884554505348
2365, 0.004949870985001326
2366, 0.007801857776939869
2367, 0.00033852976048365235
2368, 0.004949870985001326
2369, 0.003130578435957432
2370, 0.00033852976048365235
2371, 0.007789074908941984
2372, 0.007765497546643019
2373, 0.00033852976048365235
2374, 0.004973448347300291
2375, 0.0
2376, 0.00020376623433548957
2377, 0.0
2378, 0.00031495196162723005
2379, 0.007765497546643019
2380, 0.004949870985001326
2381, 0.0030535347759723663
2382, 0.007765497546643019
2383, 0.007765497546643019
2384, 0.003130578435957432
2385, 0.004949870985001326
2386, 0.0030429691541939974
2387, 0.007765497546643019
2388, 0.007765497546643019
2389, 0.007789074908941984
2390, 0.0030193920247256756
2391, 0.0031541555654257536
2392, 0.004973448347300291
2393, 0.00788110215216875
2394, 0.004949870985001326
2395, 0.003130578435957432
2396, 0.003246183507144451
2397, 0.007782958913594484
2398, 0.007789074908941984
2399, 0.007765497546643019
2400, 0.007739937864243984
2401, 0.003130578435957432
2402, 0.00045413532643578947
2403, 0.00031495196162723005
2404, 0.00022734334925189614
2405, 0.0030429691541939974
2406, 0.004949870985001326
2407, 0.004949870985001326
2408, 0.007765497546643019
2409, 0.00790468044579029
2410, 0.0
2411, 0.003130578435957432
2412, 0.0031541555654257536
2413, 0.007765497546643019
2414, 0.007922141812741756
2415, 0.0077782804146409035
2416, 0.007765497546643019
2417, 0.0
2418, 0.007789074908941984
2419, 0.007789074908941984
2420, 0.003130578435957432
2421, 0.00031495196162723005
2422, 0.00020376623433548957
2423, 0.004949870985001326
2424, 0.0030193920247256756
2425, 0.0030193920247256756
2426, 0.003193564945831895
2427, 0.004973448347300291
2428, 0.007765497546643019
2429, 0.007765497546643019
2430, 0.0
2431, 0.007789074908941984
2432, 0.00790468044579029
2433, 0.00031937065068632364
2434, 0.0
2435, 0.0030535347759723663
2436, 0.003134017111733556
2437, 0.0
2438, 0.003130578435957432
2439, 0.0030429691541939974
2440, 0.007789074908941984
2441, 0.003130578435957432
2442, 0.004949870985001326
2443, 0.004973448347300291
2444, 0.0031541555654257536
2445, 0.00031495196162723005
2446, 0.007765497546643019
2447, 0.007789074908941984
2448, 0.004973448347300291
2449, 0.0031541555654257536
2450, 0.00301740993745625
2451, 0.007765497546643019
2452, 0.003130578435957432
2453, 0.007765497546643019
2454, 0.00033852976048365235
2455, 0.0030193920247256756
2456, 0.003130578435957432
2457, 0.007789074908941984
2458, 0.0
2459, 0.00031495196162723005
2460, 0.004949870985001326
2461, 0.0030193920247256756
2462, 0.0078065358102321625
2463, 0.0030429691541939974
2464, 0.00033852976048365235
2465, 0.007765497546643019
2466, 0.0030193920247256756
2467, 0.0031541555654257536
2468, 0.0031669402960687876
2469, 0.0
2470, 0.00045413532643578947
2471, 0.00020376623433548957
2472, 0.007789074908941984
2473, 0.004949870985001326
2474, 0.007789074908941984
2475, 0.0
2476, 0.007789074908941984
2477, 0.0030429691541939974
2478, 0.00033852976048365235
2479, 0.0
2480, 0.0
2481, 0.007765497546643019
2482, 0.007789074908941984
2483, 0.0031541555654257536
2484, 0.007765497546643019
2485, 0.007789074908941984
2486, 0.003130578435957432
2487, 0.003130578435957432
2488, 0.0030193920247256756
2489, 0.00020376623433548957
2490, 0.005065476521849632
2491, 0.004949870985001326
2492, 0.000332415453158319
2493, 0.0
2494, 0.004949870985001326
2495, 0.0
2496, 0.003130578435957432
2497, 0.004949870985001326
2498, 0.004973448347300291
2499, 0.0031349961645901203
2500, 0.007765497546643019
2501, 0.0030429691541939974
2502, 0.0
2503, 0.007760684471577406
2504, 0.007765497546643019
2505, 0.0031541555654257536
2506, 0.0031487310770899057
2507, 0.007765497546643019
2508, 0.00022734334925189614
2509, 0.004949870985001326
2510, 0.007776062935590744
2511, 0.004973448347300291
2512, 0.0031541555654257536
2513, 0.0030429691541939974
2514, 0.007789074908941984
2515, 0.003130578435957432
2516, 0.007765497546643019
2517, 0.00033852976048365235
2518, 0.0031410071533173323
2519, 0.004949870985001326
2520, 0.0030193920247256756
2521, 0.004949870985001326
2522, 0.0031541555654257536
2523, 0.0030193920247256756
2524, 0.003164722351357341
2525, 0.004984015598893166
2526, 0.00045413532643578947
2527, 0.00788110215216875
2528, 0.003134017111733556
2529, 0.0029938318766653538
2530, 0.007765497546643019
2531, 0.004960436373949051
2532, 0.004960436373949051
2533, 0.0030193920247256756
2534, 0.00788110215216875
2535, 0.0
2536, 0.00045413532643578947
2537, 0.00033852976048365235
2538, 0.003130578435957432
2539, 0.007789074908941984
2540, 0.0031050187535583973
2541, 0.007765497546643019
2542, 0.003164722351357341
2543, 0.0029938318766653538
2544, 0.007789074908941984
2545, 0.004949870985001326
2546, 0.007765497546643019
2547, 0.0003383011498954147
2548, 0.003130578435957432
2549, 0.003130578435957432
2550, 0.004949870985001326
2551, 0.007765497546643019
2552, 0.005065476521849632
2553, 0.007765497546643019
2554, 0.0031349961645901203
2555, 0.003160822670906782
2556, 0.003130578435957432
2557, 0.004949870985001326
2558, 0.007789074908941984
2559, 0.00031495196162723005
2560, 0.007765497546643019
2561, 0.007789074908941984
2562, 0.003246183507144451
2563, 0.007765497546643019
2564, 0.004949870985001326
2565, 0.0002893934724852443
2566, 0.007765497546643019
2567, 0.007765497546643019
2568, 0.0
2569, 0.004949870985001326
2570, 0.00790468044579029
2571, 0.004973448347300291
2572, 0.00790468044579029
2573, 0.00033852976048365235
2574, 0.0
2575, 0.007765497546643019
2576, 0.007789074908941984
2577, 0.004949870985001326
2578, 0.0031541555654257536
2579, 0.004949870985001326
2580, 0.004949870985001326
2581, 0.00020376623433548957
2582, 0.0
2583, 0.007765497546643019
2584, 0.003130578435957432
2585, 0.005128463264554739
2586, 0.00033852976048365235
2587, 0.00790468044579029
2588, 0.004973448347300291
2589, 0.00031495196162723005
2590, 0.004949870985001326
2591, 0.0031541555654257536
2592, 0.00033852976048365235
2593, 0.00022734334925189614
2594, 0.00788110215216875
2595, 0.00020376623433548957
2596, 0.00031495196162723005
2597, 0.0031541555654257536
2598, 0.00033852976048365235
2599, 0.0
2600, 0.003130578435957432
2601, 0.00022734334925189614
2602, 0.007765497546643019
2603, 0.0
2604, 0.00033852976048365235
2605, 0.0029938318766653538
2606, 0.007765497546643019
2607, 0.004949870985001326
2608, 0.0049673328176140785
2609, 0.007799639832228422
2610, 0.004949870985001326
2611, 0.007789074908941984
2612, 0.007799639832228422
2613, 0.0031411435920745134
2614, 0.0031541555654257536
2615, 0.003130578435957432
2616, 0.007765497546643019
2617, 0.004949870985001326
2618, 0.007789074908941984
2619, 0.007765497546643019
2620, 0.004949870985001326
2621, 0.007765497546643019
2622, 0.004949870985001326
2623, 0.0030193920247256756
2624, 0.0031585749238729477
2625, 0.007789074908941984
2626, 0.004949870985001326
2627, 0.003168735420331359
2628, 0.0030193920247256756
2629, 0.004949870985001326
2630, 0.004973448347300291
2631, 0.007765497546643019
2632, 0.003130578435957432
2633, 0.00031495196162723005
2634, 0.003147779032588005
2635, 0.00033852976048365235
2636, 0.0030193920247256756
2637, 0.0
2638, 0.004973448347300291
2639, 0.0030299571808427572
2640, 0.0031411435920745134
2641, 0.007765497546643019
2642, 0.005065476521849632
2643, 0.0031541555654257536
2644, 0.007776062935590744
2645, 0.003130578435957432
2646, 0.007765497546643019
2647, 0.0030429691541939974
2648, 0.0077782804146409035
2649, 0.007765497546643019
2650, 0.007789074908941984
2651, 0.007765497546643019
2652, 0.003130578435957432
2653, 0.003082377603277564
2654, 0.007789074908941984
2655, 0.00022734334925189614
2656, 0.0
2657, 0.007765497546643019
2658, 0.004973448347300291
2659, 0.007789074908941984
2660, 0.007799639832228422
2661, 0.0030193920247256756
2662, 0.00031495196162723005
2663, 0.007765497546643019
2664, 0.003130578435957432
2665, 0.0049513871781528
2666, 0.007765497546643019
2667, 0.0
2668, 0.004924311768263578
2669, 0.00020376623433548957
2670, 0.00031495196162723005
2671, 0.00020376623433548957
2672, 0.004949870985001326
2673, 0.004949870985001326
2674, 0.003130578435957432
2675, 0.007765497546643019
2676, 0.00043055869173258543
2677, 0.007765497546643019
2678, 0.0
2679, 0.0030193920247256756
2680, 0.007789074908941984
2681, 0.0031433613039553165
2682, 0.007763516157865524
2683, 0.0
2684, 0.00020376623433548957
2685, 0.007765497546643019
2686, 0.0032636455725878477
2687, 0.0
2688, 0.007765497546643019
2689, 0.004973448347300291
2690, 0.004949870985001326
2691, 0.00033852976048365235
2692, 0.0031541555654257536
2693, 0.007765497546643019
2694, 0.004949870985001326
2695, 0.003130578435957432
2696, 0.007765497546643019
2697, 0.004949870985001326
2698, 0.004949870985001326
2699, 0.00020376623433548957
2700, 0.007765497546643019
2701, 0.007765497546643019
2702, 0.0031541555654257536
2703, 0.0
2704, 0.0
2705, 0.007765497546643019
2706, 0.0030193920247256756
2707, 0.00033852976048365235
2708, 0.007776062935590744
2709, 0.004934878088533878
2710, 0.0030193920247256756
2711, 0.00496265385299921
2712, 0.0031541555654257536
2713, 0.0
2714, 0.0031541555654257536
2715, 0.004949870985001326
2716, 0.003130578435957432
2717, 0.0031349961645901203
2718, 0.0031349961645901203
2719, 0.007765497546643019
2720, 0.004973448347300291
2721, 0.007768936455249786
2722, 0.007765497546643019
2723, 0.00031495196162723005
2724, 0.0030429691541939974
2725, 0.004949870985001326
2726, 0.00031495196162723005
2727, 0.003130578435957432
2728, 0.004949870985001326
2729, 0.007789074908941984
2730, 0.004981034900993109
2731, 0.00788110215216875
2732, 0.007789074908941984
2733, 0.003151383949443698
2734, 0.00023790966952219605
2735, 0.00034294938086532056
2736, 0.007789074908941984
2737, 0.00020376623433548957
2738, 0.00031495196162723005
2739, 0.007765497546643019
2740, 0.00031937065068632364
2741, 0.004949870985001326
2742, 0.007765497546643019
2743, 0.004960436373949051
2744, 0.004949870985001326
2745, 0.007765497546643019
2746, 0.00031495196162723005
2747, 0.007789074908941984
2748, 0.007789074908941984
2749, 0.00034294938086532056
2750, 0.003130578435957432
2751, 0.0031541555654257536
2752, 0.003130578435957432
2753, 0.004973448347300291
2754, 0.003171618329361081
2755, 0.007789074908941984
2756, 0.0031541555654257536
2757, 0.00788110215216875
2758, 0.0030193920247256756
2759, 0.0031541555654257536
2760, 0.007765497546643019
2761, 0.00790468044579029
2762, 0.007801857776939869
2763, 0.007765497546643019
2764, 0.00790468044579029
2765, 0.007789074908941984
2766, 0.003130578435957432
2767, 0.003161743050441146
2768, 0.0031541555654257536
2769, 0.007799639832228422
2770, 0.007765497546643019
2771, 0.00022734334925189614
2772, 0.003130578435957432
2773, 0.007765497546643019
2774, 0.00033852976048365235
2775, 0.0032697615679353476
2776, 0.0031349961645901203
2777, 0.007789074908941984
2778, 0.0
2779, 0.003130578435957432
2780, 0.0031541555654257536
2781, 0.004958455450832844
2782, 0.007765497546643019
2783, 0.0031541555654257536
2784, 0.004973448347300291
2785, 0.00022734334925189614
2786, 0.0030429691541939974
2787, 0.003130578435957432
2788, 0.004973448347300291
2789, 0.0030193920247256756
2790, 0.0031541555654257536
2791, 0.0030062419828027487
2792, 0.007765497546643019
2793, 0.004973448347300291
2794, 0.0031541555654257536
2795, 0.0030193920247256756
2796, 0.004949870985001326
2797, 0.00033852976048365235
2798, 0.007765497546643019
2799, 0.0031541555654257536
2800, 0.005065476521849632
2801, 0.004973448347300291
2802, 0.003130578435957432
2803, 0.00022734334925189614
2804, 0.0031433613039553165
2805, 0.0
2806, 0.003130578435957432
2807, 0.00790468044579029
2808, 0.0
2809, 0.004973448347300291
2810, 0.0030062419828027487
2811, 0.004949870985001326
2812, 0.007765497546643019
2813, 0.0031541555654257536
2814, 0.007765497546643019
2815, 0.0077782804146409035
2816, 0.0030193920247256756
2817, 0.004973448347300291
2818, 0.005089054349809885
2819, 0.007789074908941984
2820, 0.004973448347300291
2821, 0.007765497546643019
2822, 0.007765497546643019
2823, 0.0031278051901608706
2824, 0.00031495196162723005
2825, 0.007765497546643019
2826, 0.00790468044579029
2827, 0.007765497546643019
2828, 0.00031937065068632364
2829, 0.007804905064404011
2830, 0.003130578435957432
2831, 0.003130578435957432
2832, 0.007789074908941984
2833, 0.0031541555654257536
2834, 0.007789074908941984
2835, 0.0
2836, 0.003130578435957432
2837, 0.00790468044579029
2838, 0.003130578435957432
2839, 0.0031411435920745134
2840, 0.00033852976048365235
2841, 0.00033852976048365235
2842, 0.00020376623433548957
2843, 0.004990910645574331
2844, 0.007799639832228422
2845, 0.00031495196162723005
2846, 0.0031349961645901203
2847, 0.003130578435957432
2848, 0.0
2849, 0.007789074908941984
2850, 0.00031495196162723005
2851, 0.003130578435957432
2852, 0.0
2853, 0.007776062935590744
2854, 0.003246183507144451
2855, 0.007789074908941984
2856, 0.007765497546643019
2857, 0.007765497546643019
2858, 0.0
2859, 0.00033852976048365235
2860, 0.007765497546643019
2861, 0.003130578435957432
2862, 0.007765497546643019
2863, 0.00022734334925189614
2864, 0.0030193920247256756
2865, 0.007789074908941984
2866, 0.004989279434084892
2867, 0.007765497546643019
2868, 0.0031541555654257536
2869, 0.00789153017103672
2870, 0.00496265385299921
2871, 0.007765497546643019
2872, 0.00498623214662075
2873, 0.003130578435957432
2874, 0.00021433137590065598
2875, 0.0
2876, 0.004949870985001326
2877, 0.003130578435957432
2878, 0.0030193920247256756
2879, 0.004973448347300291
2880, 0.007765497546643019
2881, 0.007765497546643019
2882, 0.003047419246286154
2883, 0.007765497546643019
2884, 0.0
2885, 0.007765497546643019
2886, 0.007765497546643019
2887, 0.007776062935590744
2888, 0.0030193920247256756
2889, 0.00788110215216875
2890, 0.007765497546643019
2891, 0.007789074908941984
2892, 0.004949870985001326
2893, 0.004949870985001326
2894, 0.0030193920247256756
2895, 0.0030429691541939974
2896, 0.0031411435920745134
2897, 0.003130578435957432
2898, 0.007793997414410114
2899, 0.00023078249068930745
2900, 0.00033852976048365235
2901, 0.00033852976048365235
2902, 0.003171618329361081
2903, 0.003168735420331359
2904, 0.0030269783455878496
2905, 0.00033852976048365235
2906, 0.0031541555654257536
2907, 0.007789074908941984
2908, 0.00033852976048365235
2909, 0.0030193920247256756
2910, 0.007789074908941984
2911, 0.00788110215216875
2912, 0.007789074908941984
2913, 0.004973448347300291
2914, 0.004949870985001326
2915, 0.004949870985001326
2916, 0.007784261833876371
2917, 0.007789074908941984
2918, 0.00788110215216875
2919, 0.007765497546643019
2920, 0.0
2921, 0.00301740993745625
2922, 0.007765497546643019
2923, 0.007789074908941984
2924, 0.0
2925, 0.005089054349809885
2926, 0.007765497546643019
2927, 0.004949870985001326
2928, 0.007765497546643019
2929, 0.007789074908941984
2930, 0.004949870985001326
2931, 0.0049478900618851185
2932, 0.007780076470226049
2933, 0.00020376623433548957
2934, 0.003130578435957432
2935, 0.0077704209834337234
2936, 0.007765497546643019
2937, 0.004973448347300291
2938, 0.0031541555654257536
2939, 0.0049673328176140785
2940, 0.0
2941, 0.007765497546643019
2942, 0.007765497546643019
2943, 0.0
2944, 0.00498623214662075
2945, 0.0031541555654257536
2946, 0.0031541555654257536
2947, 0.003157595172524452
2948, 0.007765497546643019
2949, 0.0030193920247256756
2950, 0.00033852976048365235
2951, 0.0
2952, 0.0031541555654257536
2953, 0.0030429691541939974
2954, 0.0031411435920745134
2955, 0.0031433613039553165
2956, 0.0030193920247256756
2957, 0.00033852976048365235
2958, 0.0030429691541939974
2959, 0.007782958913594484
2960, 0.004949870985001326
2961, 0.007789074908941984
2962, 0.00788110215216875
2963, 0.003130578435957432
2964, 0.0032697615679353476
2965, 0.00033852976048365235
2966, 0.0030193920247256756
2967, 0.00031495196162723005
2968, 0.0
2969, 0.0
2970, 0.007789074908941984
2971, 0.0030193920247256756
2972, 0.007765497546643019
2973, 0.00020376623433548957
2974, 0.007765497546643019
2975, 0.007765497546643019
2976, 0.007765497546643019
2977, 0.0031480395700782537
2978, 0.00496265385299921
2979, 0.007789074908941984
2980, 0.007765497546643019
2981, 0.00043055869173258543
2982, 0.00045413532643578947
2983, 0.003130578435957432
2984, 0.007786301895976067
2985, 0.00020376623433548957
2986, 0.00020376623433548957
2987, 0.007765497546643019
2988, 0.007789074908941984
2989, 0.007789074908941984
2990, 0.0030535347759723663
2991, 0.007765497546643019
2992, 0.007765497546643019
2993, 0.007765497546643019
2994, 0.00023790966952219605
2995, 0.003130578435957432
2996, 0.0030193920247256756
2997, 0.0
2998, 0.0
2999, 0.0031541555654257536
3000, 0.007789074908941984
3001, 0.007789074908941984
3002, 0.00020376623433548957
3003, 0.0031541555654257536
3004, 0.004949870985001326
3005, 0.00033852976048365235
3006, 0.0031541555654257536
3007, 0.003130578435957432
3008, 0.0
3009, 0.003246183507144451
3010, 0.0030193920247256756
3011, 0.007789074908941984
3012, 0.007765497546643019
3013, 0.0031541555654257536
3014, 0.003130578435957432
3015, 0.00790468044579029
3016, 0.00033852976048365235
3017, 0.0
3018, 0.007776062935590744
3019, 0.00788110215216875
3020, 0.007789074908941984
3021, 0.004949870985001326
3022, 0.00020376623433548957
3023, 0.007765497546643019
3024, 0.0030193920247256756
3025, 0.007765497546643019
3026, 0.007789074908941984
3027, 0.004924311768263578
3028, 0.003130578435957432
3029, 0.003246183507144451
3030, 0.0031541555654257536
3031, 0.007765497546643019
3032, 0.0
3033, 0.004963876213878393
3034, 0.0
3035, 0.00033852976048365235
3036, 0.007765497546643019
3037, 0.007789074908941984
3038, 0.0030193920247256756
3039, 0.004949870985001326
3040, 0.0
3041, 0.004973448347300291
3042, 0.0030193920247256756
3043, 0.004973448347300291
3044, 0.0030193920247256756
3045, 0.003130578435957432
3046, 0.007776062935590744
3047, 0.004949870985001326
3048, 0.007789074908941984
3049, 0.007786863949149847
3050, 0.007789074908941984
3051, 0.007789074908941984
3052, 0.0
3053, 0.007765497546643019
3054, 0.003130578435957432
3055, 0.007739937864243984
3056, 0.007776062935590744
3057, 0.00301740993745625
3058, 0.007765497546643019
3059, 0.00033852976048365235
3060, 0.007765497546643019
3061, 0.007765497546643019
3062, 0.00033852976048365235
3063, 0.0031541555654257536
3064, 0.005065476521849632
3065, 0.004949870985001326
3066, 0.0030429691541939974
3067, 0.0030193920247256756
3068, 0.0031541555654257536
3069, 0.00790468044579029
3070, 0.0030429691541939974
3071, 0.0030193920247256756
3072, 0.00044801985495723784
3073, 0.007765497546643019
3074, 0.0031433613039553165
3075, 0.00020376623433548957
3076, 0.0002893934724852443
3077, 0.007789074908941984
3078, 0.003246183507144451
3079, 0.0031541555654257536
3080, 0.003130578435957432
3081, 0.00033852976048365235
3082, 0.0030193920247256756
3083, 0.007799639832228422
3084, 0.00020376623433548957
3085, 0.007765497546643019
3086, 0.0031541555654257536
3087, 0.003130578435957432
3088, 0.0030193920247256756
3089, 0.007765497546643019
3090, 0.00020376623433548957
3091, 0.003130578435957432
3092, 0.0030429691541939974
3093, 0.007765497546643019
3094, 0.004960436373949051
3095, 0.00788110215216875
3096, 0.007799639832228422
3097, 0.007789074908941984
3098, 0.007765497546643019
3099, 0.007765497546643019
3100, 0.004949870985001326
3101, 0.0
3102, 0.00031495196162723005
3103, 0.007765497546643019
3104, 0.007789074908941984
3105, 0.00020376623433548957
3106, 0.007789074908941984
3107, 0.007789074908941984
3108, 0.0
3109, 0.00033852976048365235
3110, 0.0
3111, 0.0030429691541939974
3112, 0.0
3113, 0.0030193920247256756
3114, 0.004949870985001326
3115, 0.0
3116, 0.007765497546643019
3117, 0.004973448347300291
3118, 0.007765497546643019
3119, 0.004973448347300291
3120, 0.007765497546643019
3121, 0.007765497546643019
3122, 0.003130578435957432
3123, 0.004973448347300291
3124, 0.007765497546643019
3125, 0.003164722351357341
3126, 0.005089054349809885
3127, 0.007765497546643019
3128, 0.007815471850335598
3129, 0.0
3130, 0.0049450574442744255
3131, 0.00034294938086532056
3132, 0.00022734334925189614
3133, 0.004973448347300291
3134, 0.0
3135, 0.00790468044579029
3136, 0.00034909724490717053
3137, 0.00031495196162723005
3138, 0.0031541555654257536
3139, 0.004949870985001326
3140, 0.003130578435957432
3141, 0.007762724533677101
3142, 0.007765497546643019
3143, 0.007789074908941984
3144, 0.007789074908941984
3145, 0.00031455871067009866
3146, 0.004949870985001326
3147, 0.007776062935590744
3148, 0.007789074908941984
3149, 0.00496265385299921
3150, 0.007789074908941984
3151, 0.0030429691541939974
3152, 0.007771707605570555
3153, 0.003130578435957432
3154, 0.0
3155, 0.004949870985001326
3156, 0.0031541555654257536
3157, 0.003130578435957432
3158, 0.004949870985001326
3159, 0.000332415453158319
3160, 0.004949870985001326
3161, 0.0030193920247256756
3162, 0.0031285970471799374
3163, 0.0030429691541939974
3164, 0.007765497546643019
3165, 0.0030193920247256756
3166, 0.007789074908941984
3167, 0.00033852976048365235
3168, 0.0032697615679353476
3169, 0.003130578435957432
3170, 0.00499679846689105
3171, 0.0
3172, 0.0
3173, 0.00788110215216875
3174, 0.00022734334925189614
3175, 0.007763516157865524
3176, 0.0030429691541939974
3177, 0.004973448347300291
3178, 0.0031541555654257536
3179, 0.00031495196162723005
3180, 0.0031411435920745134
3181, 0.007789074908941984
3182, 0.007789074908941984
3183, 0.007789074908941984
3184, 0.0030429691541939974
3185, 0.0002893934724852443
3186, 0.00031495196162723005
3187, 0.00045413532643578947
3188, 0.0
3189, 0.0031541555654257536
3190, 0.007765497546643019
3191, 0.003134017111733556
3192, 0.007765497546643019
3193, 0.007789074908941984
3194, 0.0031349961645901203
3195, 0.003130578435957432
3196, 0.007765497546643019
3197, 0.007789074908941984
3198, 0.003130578435957432
3199, 0.0
3200, 0.00033852976048365235
3201, 0.0031541555654257536
3202, 0.00790468044579029
3203, 0.007789074908941984
3204, 0.004949870985001326
3205, 0.00020376623433548957
3206, 0.00033852976048365235
3207, 0.0
3208, 0.0030429691541939974
3209, 0.00033852976048365235
3210, 0.004949870985001326
3211, 0.0030193920247256756
3212, 0.00033852976048365235
3213, 0.007782958913594484
3214, 0.007789074908941984
3215, 0.0
3216, 0.003130578435957432
3217, 0.003130578435957432
3218, 0.0031541555654257536
3219, 0.003130578435957432
3220, 0.007789074908941984
3221, 0.0031691405456513166
3222, 0.003130578435957432
3223, 0.00030217613675631583
3224, 0.004924311768263578
3225, 0.004949870985001326
3226, 0.007765497546643019
3227, 0.0030429691541939974
3228, 0.007789074908941984
3229, 0.00022734334925189614
3230, 0.007922141812741756
3231, 0.007765497546643019
3232, 0.00031495196162723005
3233, 0.004973448347300291
3234, 0.007789074908941984
3235, 0.004973448347300291
3236, 0.005065476521849632
3237, 0.007765497546643019
3238, 0.0031541555654257536
3239, 0.007799639832228422
3240, 0.007765497546643019
3241, 0.007915246300399303
3242, 0.004949870985001326
3243, 0.003122481517493725
3244, 0.0031349961645901203
3245, 0.00020376623433548957
3246, 0.007765497546643019
3247, 0.007765497546643019
3248, 0.00033852976048365235
3249, 0.007765497546643019
3250, 0.007789074908941984
3251, 0.007765497546643019
3252, 0.007765497546643019
3253, 0.004973448347300291
3254, 0.0004647011519409716
3255, 0.00033852976048365235
3256, 0.004973448347300291
3257, 0.0
3258, 0.004973448347300291
3259, 0.00033852976048365235
3260, 0.0
3261, 0.004949870985001326
3262, 0.004949870985001326
3263, 0.0031541555654257536
3264, 0.00020376623433548957
3265, 0.007765497546643019
3266, 0.004973448347300291
3267, 0.007789074908941984
3268, 0.0031541555654257536
3269, 0.007789074908941984
3270, 0.00031495196162723005
3271, 0.0
3272, 0.0030193920247256756
3273, 0.00788110215216875
3274, 0.003060431219637394
3275, 0.003246183507144451
3276, 0.0
3277, 0.007765497546643019
3278, 0.00033852976048365235
3279, 0.003130578435957432
3280, 0.00020376623433548957
3281, 0.0031541555654257536
3282, 0.007765497546643019
3283, 0.00031495196162723005
3284, 0.007789074908941984
3285, 0.007765497546643019
3286, 0.007765497546643019
3287, 0.0030193920247256756
3288, 0.004973448347300291
3289, 0.00031495196162723005
3290, 0.004949870985001326
3291, 0.007789074908941984
3292, 0.007765497546643019
3293, 0.0
3294, 0.00031495196162723005
3295, 0.0031411435920745134
3296, 0.007765497546643019
3297, 0.0031541555654257536
3298, 0.0
3299, 0.007765497546643019
3300, 0.00031495196162723005
3301, 0.003130578435957432
3302, 0.007765497546643019
3303, 0.007789074908941984
3304, 0.007789074908941984
3305, 0.0031541555654257536
3306, 0.00790468044579029
3307, 0.007789074908941984
3308, 0.00031495196162723005
3309, 0.0
3310, 0.0030429691541939974
3311, 0.0
3312, 0.004949870985001326
3313, 0.007789074908941984
3314, 0.003130578435957432
3315, 0.00790468044579029
3316, 0.004949870985001326
3317, 0.0031541555654257536
3318, 0.0030299571808427572
3319, 0.007789074908941984
3320, 0.007804905064404011
3321, 0.0030429691541939974
3322, 0.003246183507144451
3323, 0.0
3324, 0.004949870985001326
3325, 0.0031541555654257536
3326, 0.003130578435957432
3327, 0.007765497546643019
3328, 0.007789074908941984
3329, 0.004949870985001326
3330, 0.0031285970471799374
3331, 0.007801857776939869
3332, 0.0030193920247256756
3333, 0.003130578435957432
3334, 0.0030193920247256756
3335, 0.0
3336, 0.003130578435957432
3337, 0.0
3338, 0.0
3339, 0.004949870985001326
3340, 0.007765497546643019
3341, 0.007789074908941984
3342, 0.0031541555654257536
3343, 0.007765497546643019
3344, 0.00788110215216875
3345, 0.0032697615679353476
3346, 0.0077782804146409035
3347, 0.0
3348, 0.0
3349, 0.007789074908941984
3350, 0.007789074908941984
3351, 0.003130578435957432
3352, 0.0030193920247256756
3353, 0.00033852976048365235
3354, 0.004973448347300291
3355, 0.0
3356, 0.007765497546643019
3357, 0.007765497546643019
3358, 0.00022054166765883565
3359, 0.00033852976048365235
3360, 0.00496029993519187
3361, 0.004973448347300291
3362, 0.003130578435957432
3363, 0.005065476521849632
3364, 0.007765497546643019
3365, 0.007765497546643019
3366, 0.00777408154681325
3367, 0.007765497546643019
3368, 0.007768936455249786
3369, 0.003130578435957432
3370, 0.00790468044579029
3371, 0.007789074908941984
3372, 0.00020376623433548957
3373, 0.004973448347300291
3374, 0.007765497546643019
3375, 0.004949870985001326
3376, 0.007765497546643019
3377, 0.007789074908941984
3378, 0.004949870985001326
3379, 0.007789074908941984
3380, 0.004949870985001326
3381, 0.004949870985001326
3382, 0.00031495196162723005
3383, 0.0
3384, 0.004949870985001326
3385, 0.004949870985001326
3386, 0.004949870985001326
3387, 0.007765497546643019
3388, 0.00031495196162723005
3389, 0.007765497546643019
3390, 0.007765497546643019
3391, 0.007765497546643019
3392, 0.00034294938086532056
3393, 0.004949870985001326
3394, 0.0
3395, 0.007765497546643019
3396, 0.00020376623433548957
3397, 0.004949870985001326
3398, 0.004973448347300291
3399, 0.0
3400, 0.007765497546643019
3401, 0.007765497546643019
3402, 0.0030429691541939974
3403, 0.00033852976048365235
3404, 0.0032803271897137165
3405, 0.007765497546643019
3406, 0.007765497546643019
3407, 0.003246183507144451
3408, 0.00020376623433548957
3409, 0.007765497546643019
3410, 0.007765497546643019
3411, 0.00031495196162723005
3412, 0.0
3413, 0.004949870985001326
3414, 0.004973448347300291
3415, 0.007765497546643019
3416, 0.0030193920247256756
3417, 0.0
3418, 0.007765497546643019
3419, 0.0031541555654257536
3420, 0.007765497546643019
3421, 0.0
3422, 0.004949870985001326
3423, 0.0030193920247256756
3424, 0.004973448347300291
3425, 0.00031495196162723005
3426, 0.00788110215216875
3427, 0.0
3428, 0.004949870985001326
3429, 0.004949870985001326
3430, 0.003130578435957432
3431, 0.0077523477375507355
3432, 0.007789074908941984
3433, 0.007765497546643019
3434, 0.004949870985001326
3435, 0.007789074908941984
3436, 0.003130578435957432
3437, 0.0031541555654257536
3438, 0.0
3439, 0.007765497546643019
3440, 0.00031937065068632364
3441, 0.00031495196162723005
3442, 0.0031541555654257536
3443, 0.0
3444, 0.003130578435957432
3445, 0.007765497546643019
3446, 0.00033852976048365235
3447, 0.0030429691541939974
3448, 0.00020376623433548957
3449, 0.007789074908941984
3450, 0.007765497546643019
3451, 0.004949870985001326
3452, 0.003130578435957432
3453, 0.00496265385299921
3454, 0.003130578435957432
3455, 0.0030193920247256756
3456, 0.0
3457, 0.004949870985001326
3458, 0.007789074908941984
3459, 0.004924311768263578
3460, 0.004949870985001326
3461, 0.007789074908941984
3462, 0.004949870985001326
3463, 0.007765497546643019
3464, 0.004949870985001326
3465, 0.003130578435957432
3466, 0.0
3467, 0.007765497546643019
3468, 0.0030429691541939974
3469, 0.00020376623433548957
3470, 0.003130578435957432
3471, 0.004949870985001326
3472, 0.00020376623433548957
3473, 0.003157595172524452
3474, 0.00020376623433548957
3475, 0.0030193920247256756
3476, 0.007768936455249786
3477, 0.007765497546643019
3478, 0.00031495196162723005
3479, 0.004949870985001326
3480, 0.003164722351357341
3481, 0.004973448347300291
3482, 0.0031541555654257536
3483, 0.007789074908941984
3484, 0.004949870985001326
3485, 0.00033852976048365235
3486, 0.004973448347300291
3487, 0.007789074908941984
3488, 0.0030429691541939974
3489, 0.003130578435957432
3490, 0.007765497546643019
3491, 0.00020376623433548957
3492, 0.004973448347300291
3493, 0.007765497546643019
3494, 0.0030193920247256756
3495, 0.0031541555654257536
3496, 0.007765497546643019
3497, 0.00020376623433548957
3498, 0.004960436373949051
3499, 0.0030193920247256756
3500, 0.007765497546643019
3501, 0.007789074908941984
3502, 0.0
3503, 0.007765497546643019
3504, 0.003130578435957432
3505, 0.007780076470226049
3506, 0.0030193920247256756
3507, 0.00498623214662075
3508, 0.00788110215216875
3509, 0.004973448347300291
3510, 0.00031495196162723005
3511, 0.0
3512, 0.0030429691541939974
3513, 0.0
3514, 0.0078065358102321625
3515, 0.0030429691541939974
3516, 0.0030429691541939974
3517, 0.00788110215216875
3518, 0.004949870985001326
3519, 0.007765497546643019
3520, 0.005065476521849632
3521, 0.004949870985001326
3522, 0.0030429691541939974
3523, 0.0030299571808427572
3524, 0.0030429691541939974
3525, 0.007789074908941984
3526, 0.00030217613675631583
3527, 0.005089054349809885
3528, 0.00788110215216875
3529, 0.004949870985001326
3530, 0.007789074908941984
3531, 0.007789074908941984
3532, 0.004949870985001326
3533, 0.007765497546643019
3534, 0.004960436373949051
3535, 0.007765497546643019
3536, 0.00033852976048365235
3537, 0.00033852976048365235
3538, 0.004949870985001326
3539, 0.0
3540, 0.004973448347300291
3541, 0.0030429691541939974
3542, 0.004949870985001326
3543, 0.007765497546643019
3544, 0.004949870985001326
3545, 0.007765497546643019
3546, 0.0030299571808427572
3547, 0.007789074908941984
3548, 0.0030193920247256756
3549, 0.0
3550, 0.007789074908941984
3551, 0.0030193920247256756
3552, 0.00020376623433548957
3553, 0.0031541555654257536
3554, 0.0
3555, 0.007789074908941984
3556, 0.0031541555654257536
3557, 0.0
3558, 0.00790468044579029
3559, 0.0
3560, 0.007765497546643019
3561, 0.004973448347300291
3562, 0.007765497546643019
3563, 0.00031495196162723005
3564, 0.005089054349809885
3565, 0.00020376623433548957
3566, 0.007765497546643019
3567, 0.0
3568, 0.0029938318766653538
3569, 0.004973448347300291
3570, 0.00033852976048365235
3571, 0.007789074908941984
3572, 0.0004411233530845493
3573, 0.0
3574, 0.00790468044579029
3575, 0.004973448347300291
3576, 0.00033852976048365235
3577, 0.0
3578, 0.0
3579, 0.004973448347300291
3580, 0.00020376623433548957
3581, 0.0049673328176140785
3582, 0.0002401273959549144
3583, 0.007765497546643019
3584, 0.0
3585, 0.00020376623433548957
3586, 0.0077782804146409035
3587, 0.007765497546643019
3588, 0.007765497546643019
3589, 0.007776062935590744
3590, 0.007789074908941984
3591, 0.007789074908941984
3592, 0.0029938318766653538
3593, 0.004949870985001326
3594, 0.007789074908941984
3595, 0.0
3596, 0.007799639832228422
3597, 0.003055752720683813
3598, 0.0
3599, 0.004960436373949051


==> images/ks_psd.csv <==
x, y
0, 2.8520396074418303e-16
1, 9.727797078085132e-06
2, 4.3268781155347824e-05
3, 5.75750391362817e-06
4, 1.499796417192556e-05
5, 1.2415462151693646e-05
6, 7.992960036062868e-07
7, 1.262665682588704e-05
8, 4.0520964716961316e-07
9, 1.107747812056914e-05
10, 5.225418249210634e-07
11, 7.814376772330434e-07
12, 7.951174666231964e-06
13, 1.2751022040902171e-05
14, 3.3337194054183783e-06
15, 9.685913937573787e-06
16, 9.680648872745223e-06
17, 2.1614174329442903e-05
18, 2.449565954520949e-06
19, 2.510884587536566e-05
20, 5.725051323679509e-06
21, 3.1074523576535285e-05
22, 2.0463025066419505e-05
23, 7.4079107434954494e-06
24, 1.558481926622335e-05
25, 5.9554777180892415e-06
26, 8.434165465587284e-06
27, 1.8414306396152824e-05
28, 4.262291895429371e-06
29, 9.891221270663664e-05
30, 2.8555752578540705e-05
31, 1.02133901691559e-06
32, 1.2966162103111856e-05
33, 2.4633493012515828e-05
34, 7.71575105318334e-06
35, 3.401223511900753e-05
36, 6.781237971154042e-07
37, 1.8244818420498632e-05
38, 3.876836672134232e-06
39, 1.1022169019270223e-05
40, 1.8867965991375968e-05
41, 7.499063485738588e-07
42, 1.8754866687231697e-05
43, 2.1409881810541265e-05
44, 3.1329280318459496e-05
45, 1.2679120118264109e-06
46, 1.4687713019156945e-06
47, 1.4859038856229745e-05
48, 6.5515455389686394e-06
49, 1.3931258990851347e-06
50, 4.020429514639545e-06
51, 6.108006118665799e-07
52, 3.648780329967849e-05
53, 4.019991138193291e-06
54, 4.840622568735853e-05
55, 1.18619736895198e-05
56, 8.518077265762258e-06
57, 2.871971628337633e-05
58, 2.8105150704504922e-05
59, 3.697655847645365e-05
60, 1.387608608638402e-05
61, 2.1643358195433393e-05
62, 1.3438164387480356e-05
63, 6.205353565746918e-05
64, 1.6150861483765766e-05
65, 1.3806265997118317e-06
66, 5.4212185204960406e-05
67, 4.597287954766216e-07
68, 1.4410285984922666e-05
69, 1.9715582311619073e-05
70, 5.7739875046536326e-05
71, 2.1222769646556117e-05
72, 2.2958949557505548e-05
73, 3.992977872258052e-05
74, 4.780523568115314e-07
75, 1.1055110007873736e-05
76, 2.223070987383835e-05
77, 1.9659657482407056e-05
78, 1.8076601918437518e-05
79, 6.350482726702467e-05
80, 2.4625151127111167e-05
81, 2.8229196686879732e-05
82, 9.775342732609715e-06
83, 1.6705080270185135e-05
84, 1.6375821587644168e-06
85, 2.8013480914523825e-05
86, 2.0947780285496265e-05
87, 3.488003130769357e-05
88, 5.141251676832326e-06
89, 9.676975423644762e-06
90, 3.768295209738426e-05
91, 2.9409799026325345e-05
92, 4.140961664234055e-06
93, 1.8403748072159942e-06
94, 2.0754654542542994e-05
95, 2.7330475859344006e-05
96, 6.111254151619505e-06
97, 1.852789500844665e-05
98, 4.2753144953167066e-05
99, 2.7278965717414394e-05
100, 2.2895617803442292e-05
101, 3.3585031360416906e-06
102, 2.0876444978057407e-05
103, 3.0843108106637374e-05
104, 1.5337171134888195e-05
105, 4.166799408267252e-05
106, 1.8758144506136887e-05
107, 3.84695413231384e-05
108, 6.611159915337339e-05
109, 3.4422871976858005e-05
110, 2.582418528618291e-05
111, 6.173639803819242e-07
112, 1.840598315538955e-06
113, 6.974659481784329e-05
114, 5.4706819355487823e-05
115, 1.9145768419548403e-06
116, 2.4989045414258726e-05
117, 2.5837698558461852e-06
118, 4.4983042357671366e-07
119, 9.282410246669315e-06
120, 1.3890257832827047e-05
121, 3.8134539863676764e-06
122, 5.191024683881551e-06
123, 9.427594136468542e-07
124, 2.6658211936592124e-05
125, 1.068807250703685e-05
126, 1.1343214282533154e-05
127, 1.2334358871157747e-05
128, 1.4896842230882612e-06
129, 8.356418402399868e-05
130, 1.0497537004994228e-05
131, 1.516315751359798e-05
132, 4.608414747053757e-05
133, 1.412815095136466e-06
134, 5.4713827921659686e-06
135, 1.7545105947647244e-05
136, 1.4491060028376523e-05
137, 8.520090887031984e-06
138, 1.204583986691432e-05
139, 5.771165888290852e-05
140, 1.8047369820806125e-08
141, 2.7149162633577362e-05
142, 6.094749551266432e-06
143, 3.3832471672212705e-05
144, 2.514011794119142e-05
145, 1.5469851859961636e-05
146, 2.2649690436082892e-05
147, 1.1148824341944419e-05
148, 1.9293484001536854e-05
149, 5.848889941262314e-06
150, 1.6617968867649324e-05
151, 3.739106614375487e-05
152, 8.946883463067934e-05
153, 1.0184551683778409e-05
154, 3.2556840778852347e-06
155, 2.1300200387486257e-05
156, 9.72577527136309e-06
157, 8.584759598306846e-06
158, 3.289825326646678e-05
159, 3.36253293653499e-07
160, 7.427370292134583e-06
161, 3.473324977676384e-05
162, 1.4334434126794804e-05
163, 1.2528664228739217e-05
164, 7.4056551966350526e-06
165, 2.8212571123731323e-05
166, 2.61007335211616e-05
167, 2.6698517103795893e-06
168, 7.608976829942549e-06
169, 1.8687060219235718e-06
170, 1.943691495398525e-05
171, 1.3087574188830331e-05
172, 7.798242222634144e-06
173, 6.558027052960824e-06
174, 2.5806459234445356e-05
175, 1.0489243322808761e-06
176, 1.0172904694627505e-05
177, 1.7836995880315953e-07
178, 9.26246229937533e-06
179, 3.2733898933656747e-06
180, 1.7240232409676537e-05
181, 2.6687093850341626e-05
182, 1.529026576463366e-06
183, 8.194981091946829e-06
184, 5.515355587704107e-05
185, 2.908566420956049e-05
186, 1.3613625924335793e-05
187, 1.0892820682784077e-05
188, 4.8955930651573e-06
189, 1.2709214388451073e-05
190, 2.5734327664395096e-06
191, 9.048568244907074e-06
192, 1.0266244316881057e-05
193, 2.9662180622835876e-06
194, 2.3104817955754697e-05
195, 1.8047627236228436e-05
196, 1.2000928109046072e-06
197, 5.885513746761717e-05
198, 6.639507773797959e-05
199, 3.844489037874155e-05
200, 2.618837697809795e-06
201, 7.854178875277285e-06
202, 1.210907612403389e-05
203, 5.665621301886858e-06
204, 1.9331606381456368e-05
205, 2.6092564439750277e-05
206, 4.677375181927346e-05
207, 9.75333296082681e-06
208, 3.968225428252481e-06
209, 1.9964347302448004e-05
210, 2.4851594844221836e-06
211, 1.7728945067574386e-06
212, 7.667834324820433e-06
213, 9.308289918408263e-06
214, 6.643949745921418e-06
215, 2.0071844119229354e-05
216, 1.808396882552188e-05
217, 3.8755642890464514e-05
218, 3.6821835237788036e-05
219, 1.0048592230305076e-05
220, 2.031614894804079e-05
221, 5.768776100012474e-05
222, 3.591062341001816e-05
223, 4.285398517822614e-06
224, 6.189722626004368e-05
225, 2.148933162970934e-05
226, 2.732858956733253e-05
227, 2.7957692509517074e-05
228, 4.237865596223855e-06
229, 4.637474830815336e-07
230, 2.029610186582431e-06
231, 3.9461188862333074e-05
232, 1.6339055946446024e-05
233, 2.020747160713654e-05
234, 8.858014552970417e-06
235, 1.0644933354342356e-05
236, 4.045058449264616e-05
237, 3.758696266231709e-06
238, 6.517181191156851e-06
239, 2.178815884690266e-05
240, 2.627168669278035e-06
241, 3.4855754620366497e-06
242, 1.817826159822289e-05
243, 7.712318620178849e-06
244, 2.566726107033901e-05
245, 3.5858520277542993e-05
246, 5.776867510576267e-06
247, 1.794946911104489e-05
248, 4.437833558768034e-05
249, 5.5215696193045005e-06
250, 1.0873985957005061e-05
251, 2.6604235245031305e-05
252, 4.971405724063516e-05
253, 7.700549758737907e-06
254, 2.7332906029187143e-05
255, 2.322617729078047e-05
256, 1.0646191185514908e-05
257, 4.319589788792655e-05
258, 1.0137855497305281e-06
259, 4.209627149975859e-06
260, 1.1088526434832602e-06
261, 4.5876655008214584e-07
262, 2.566228977229912e-05
263, 1.1480006833153311e-05
264, 5.0486619329603855e-06
265, 5.84197769057937e-05
266, 2.487204983481206e-05
267, 5.509937182068825e-07
268, 1.63787499332102e-05
269, 2.6980338589055464e-05
270, 6.047226179362042e-06
271, 3.815383479377488e-06
272, 3.976509105996229e-05
273, 4.156051545578521e-06
274, 1.3211889381636865e-05
275, 1.4896165339450818e-05
276, 8.84355995367514e-06
277, 1.5485926496694447e-06
278, 6.633959856117144e-06
279, 1.0253820619254839e-05
280, 2.541009962442331e-06
281, 1.9879857063642703e-05
282, 1.6832582332426682e-05
283, 7.197917148005217e-05
284, 9.240526992471132e-07
285, 5.154949121788377e-06
286, 1.6593519831076264e-05
287, 2.123096464856644e-06
288, 7.913935405667871e-06
289, 6.413106348190922e-06
290, 6.482197204604745e-05
291, 5.841632628289517e-06
292, 1.315888403041754e-05
293, 1.042906933435006e-05
294, 1.9961537418566877e-06
295, 1.2642371984838974e-05
296, 5.036760921939276e-05
297, 3.643362651928328e-05
298, 1.9875316866091453e-05
299, 6.273020517255645e-06
300, 4.061912932229461e-06
301, 7.901695425971411e-06
302, 1.9805418560281396e-05
303, 5.4535153140022885e-06
304, 3.1706881031823286e-07
305, 2.975998359033838e-05
306, 1.9135442926199175e-05
307, 8.331448043463752e-06
308, 2.0305300495238043e-05
309, 1.8475948309060186e-05
310, 1.4518758689519018e-05
311, 9.855717507889494e-06
312, 4.689608977059834e-05
313, 2.615655102999881e-05
314, 2.906906493294059e-09
315, 1.3423245036392473e-05
316, 1.3345247680263128e-06
317, 1.695408059276815e-06
318, 3.972398553742096e-05
319, 1.4402030501514673e-05
320, 0.00010366895730840042
321, 3.25175715261139e-05
322, 6.702606697217561e-06
323, 6.231116458366159e-06
324, 6.495213710877579e-06
325, 5.339320523489732e-06
326, 1.4498725249723066e-05
327, 1.9727109247469343e-05
328, 9.238109669240657e-06
329, 2.8346272301860154e-05
330, 2.496571141819004e-06
331, 1.5391324268421158e-05
332, 4.68307689516223e-06
333, 1.56885216711089e-05
334, 3.224667671020143e-05
335, 5.1005986279051285e-06
336, 9.524155757389963e-06
337, 1.4417606735150912e-06
338, 3.3109165087807924e-05
339, 6.609337560803397e-06
340, 3.7891736610617954e-06
341, 3.821093287115218e-06
342, 1.6255894479400013e-06
343, 1.558881649543764e-06
344, 4.240253838361241e-05
345, 2.8656770155066624e-05
346, 1.4492996342596598e-05
347, 1.4427132555283606e-05
348, 1.8974162230733782e-05
349, 3.298631327197654e-06
350, 3.855976956401719e-06
351, 1.8236909454572015e-05
352, 4.495370376389474e-06
353, 1.8969321899930947e-05
354, 6.662251507805195e-06
355, 1.3954669157101307e-05
356, 2.0839324861299247e-05
357, 3.74364826711826e-05
358, 8.199902367778122e-06
359, 3.757992817554623e-05
360, 2.5185408958350308e-05
361, 4.829001227335539e-06
362, 1.7940197949428693e-06
363, 3.935812401323346e-06
364, 1.92786319530569e-05
365, 1.0578907676972449e-05
366, 1.1593509952945169e-05
367, 2.1991258591924634e-08
368, 1.0117705642187502e-05
369, 4.3275640564388596e-06
370, 7.659308903384954e-05
371, 7.546135293523548e-06
372, 1.1445571544754785e-05
373, 2.9778209409414558e-06
374, 2.5607166662666714e-06
375, 6.740722255926812e-06
376, 7.319719770748634e-06
377, 3.7511785194510594e-05
378, 3.265036502853036e-05
379, 2.6175252060056664e-05
380, 1.7091086192522198e-05
381, 5.487514044943964e-06
382, 3.949935944547178e-06
383, 6.466218474088237e-05
384, 1.2255786714376882e-05
385, 6.004438546369784e-06
386, 5.63742833037395e-06
387, 1.682116635493003e-05
388, 6.6221150518686045e-06
389, 2.219253838120494e-05
390, 1.8127859220840037e-05
391, 6.584183574886993e-05
392, 2.5610763259464875e-05
393, 7.1337622102873866e-06
394, 7.827406989235897e-06
395, 7.237089448608458e-06
396, 9.341374607174657e-06
397, 1.7962056517717429e-06
398, 1.0949416719086003e-05
399, 5.982326001685578e-06
400, 1.3779505934508052e-05
401, 9.23267361940816e-06
402, 3.9024085708661005e-05
403, 1.7370719433529302e-05
404, 2.6374600565759465e-06
405, 9.680592484073713e-06
406, 1.9699291442520916e-05
407, 2.2651468043477507e-06
408, 5.933093234489206e-06
409, 2.9086466383887455e-05
410, 2.0926310639879375e-07
411, 1.2303109997446882e-06
412, 1.032901536746067e-06
413, 2.4091261366265826e-05
414, 3.3497474305477226e-06
415, 7.67534857004648e-06
416, 1.668142795097083e-05
417, 2.6128072931896895e-05
418, 1.4900709174980875e-05
419, 4.989580702385865e-06
420, 8.263680683739949e-06
421, 1.1084007383033168e-05
422, 1.2675328662226093e-06
423, 5.063908247393556e-06
424, 8.565681355321431e-07
425, 5.637763479171554e-06
426, 2.8998545531067066e-05
427, 9.868126653600484e-07
428, 1.2850775419792626e-05
429, 2.0433450117707253e-05
430, 2.7982532628811896e-05
431, 4.376670403871685e-05
432, 4.3422037379059475e-06
433, 8.472661647829227e-06
434, 9.102386684389785e-06
435, 4.021640052087605e-05
436, 2.2573842215933837e-05
437, 1.5207468095468357e-05
438, 1.1102657708761399e-06
439, 8.849658115650527e-06
440, 2.055316599580692e-06
441, 5.378199784900062e-05
442, 6.6706875259114895e-06
443, 8.551737664674874e-06
444, 1.772046380210668e-05
445, 5.2759955906367395e-06
446, 4.719401204056339e-06
447, 2.988144478877075e-05
448, 3.521844701026566e-05
449, 3.202357402187772e-05
450, 8.163254278770182e-06
451, 2.570725337136537e-05
452, 9.981552466342691e-06
453, 2.3952003175509162e-05
454, 7.821471626812126e-06
455, 9.605356353858951e-06
456, 2.0031755411764607e-05
457, 1.0761526027636137e-05
458, 6.086861958465306e-06
459, 2.5519029804854654e-05
460, 7.970935257617384e-06
461, 2.578662815722055e-06
462, 2.5910237582138507e-06
463, 3.677937274915166e-05
464, 2.7712971132132225e-05
465, 9.895096809486859e-06
466, 5.508085450856015e-06
467, 7.811533578205854e-06
468, 4.007945244666189e-05
469, 4.830567377211992e-06
470, 1.343689928035019e-05
471, 1.3910935194871854e-05
472, 2.2322552467812784e-05
473, 2.1942847524769604e-05
474, 7.608543910464505e-06
475, 7.192610610218253e-06
476, 5.2951891120756045e-06
477, 3.3667390653135953e-07
478, 1.3549802133638877e-05
479, 2.9912094760220498e-05
480, 4.6374265366466716e-05
481, 7.415609161398606e-06
482, 2.3179447907750728e-06
483, 1.7978715050048777e-06
484, 2.7853993742610328e-05
485, 2.3748875719320495e-06
486, 1.1062567864428274e-05
487, 4.95177971515659e-07
488, 2.9031660233158618e-05
489, 1.735042496875394e-05
490, 1.0194286005571485e-05
491, 1.5039443496789318e-05
492, 1.110114772018278e-05
493, 8.513196007697843e-06
494, 7.616470611537807e-06
495, 3.2584452469563985e-07
496, 2.1091432245157193e-06
497, 7.114715117495507e-05
498, 4.4388234528014436e-05
499, 4.840560450247722e-06
500, 3.905704215867445e-05
501, 1.2858666195825208e-05
502, 1.6567382772336714e-05
503, 5.057788257545326e-06
504, 6.425163064704975e-06
505, 1.7831083823693916e-05
506, 5.7081600971287116e-05
507, 4.117998105357401e-05
508, 1.2152858062108862e-06
509, 3.011706212419085e-06
510, 9.520964340481441e-06
511, 9.277419849240687e-06
512, 1.646728151172283e-06
513, 1.195962613564916e-05
514, 1.767339199432172e-05
515, 2.0979856344638392e-05
516, 8.271967999462504e-06
517, 6.306216619123006e-06
518, 1.3441323972074315e-05
519, 3.975800609623548e-06
520, 6.036179456714308e-06
521, 5.227509518590523e-06
522, 9.934053196047898e-06
523, 8.042052286327817e-06
524, 5.713363134418614e-05
525, 6.973042445679312e-07
526, 1.2094037629140075e-05
527, 1.311971755058039e-05
528, 1.1479736713226885e-05
529, 6.315307837212458e-05
530, 6.030233635101467e-06
531, 2.3523160052718595e-05
532, 8.94799995876383e-06
533, 1.5214573068078607e-05
534, 5.3575081437884364e-06
535, 2.962616053991951e-05
536, 3.4349241104791872e-06
537, 2.398805918346625e-07
538, 3.452763849054463e-06
539, 4.366150460555218e-05
540, 1.0174496310355607e-05
541, 2.3922410036902875e-05
542, 1.7170599448945723e-06
543, 2.7699888960341923e-05
544, 1.3091826986055821e-05
545, 4.333889137342339e-06
546, 1.6845489199113217e-06
547, 1.1181889931322075e-05
548, 1.277441333513707e-05
549, 5.844387942488538e-07
550, 2.849108750524465e-05
551, 1.4766176718694624e-05
552, 1.2117742699047085e-05
553, 1.5192169655620091e-07
554, 2.0954541469109245e-05
555, 7.782478860463016e-06
556, 5.492650871019578e-06
557, 1.5507285979765584e-06
558, 1.6028548088797834e-06
559, 5.253688505035825e-05
560, 1.3983111557536176e-06
561, 1.8857700752050732e-06
562, 1.0242220014333725e-06
563, 3.0020391932339408e-05
564, 1.0044196642411407e-05
565, 3.364241274539381e-05
566, 1.411123503203271e-05
567, 3.0730354865227127e-06
568, 1.1041555808333214e-05
569, 5.475794387166388e-05
570, 1.9738912669708952e-05
571, 9.064816367754247e-06
572, 1.094335220841458e-05
573, 1.6538928321097046e-05
574, 3.796064265770838e-05
575, 1.2254068678885233e-05
576, 1.6832840628921986e-05
577, 6.38694245935767e-06
578, 2.2106728465587366e-06
579, 3.0611150577897206e-05
580, 4.6661174565088004e-05
581, 2.6346182494307868e-05
582, 1.9174025510437787e-05
583, 9.737193067849148e-06
584, 9.87102339422563e-07
585, 6.297686013567727e-06
586, 3.792229790633428e-06
587, 1.3309568203112576e-06
588, 7.683507874389761e-07
589, 7.846683729439974e-06
590, 3.938270310754888e-06
591, 6.833901716163382e-05
592, 3.216676850570366e-05
593, 5.727273673983291e-06
594, 3.265261329943314e-05
595, 5.845408395543927e-06
596, 1.536213676445186e-05
597, 5.952944093223778e-07
598, 3.3038927540474106e-06
599, 2.5154115064651705e-05
600, 1.8071000340569299e-06
601, 2.7428754037828185e-05
602, 1.4803630620008335e-05
603, 3.4504366794863017e-06
604, 3.3477252145530656e-05
605, 7.703783921897411e-07
606, 1.5456824939974467e-06
607, 2.0403811504365876e-05
608, 1.4153409210848622e-05
609, 1.547361353004817e-05
610, 5.523271101992577e-05
611, 9.757351335792919e-07
612, 1.5949518683555652e-06
613, 1.5048805835249368e-05
614, 5.566510481003206e-06
615, 6.262027000047965e-06
616, 1.7618023775867186e-05
617, 3.0335270366776967e-06
618, 3.3988071663770825e-05
619, 8.896043368622486e-08
620, 1.4977296132201445e-06
621, 2.8075779482605867e-05
622, 6.0495744946820196e-06
623, 2.261032705064281e-06
624, 9.13714586658898e-07
625, 5.505973604158498e-06
626, 2.5266890588682145e-06
627, 2.253208185720723e-05
628, 9.269084330298938e-06
629, 3.649977770692203e-06
630, 6.994253908487735e-06
631, 2.3419079298037104e-06
632, 1.771159440977499e-05
633, 7.103095413185656e-06
634, 1.2304541996854823e-05
635, 1.2576202607306186e-05
636, 2.01341185857018e-06
637, 3.3288830309174955e-05
638, 7.341589025600115e-06
639, 1.5532314137089998e-05
640, 8.701567821844947e-06
641, 7.232767529785633e-06
642, 1.0613372978696134e-05
643, 6.021004810463637e-05
644, 1.6332289305864833e-05
645, 1.5409981642733328e-05
646, 2.0988061805837788e-05
647, 1.1536179954418913e-05
648, 9.685097211331595e-06
649, 1.3747958291787654e-05
650, 2.5219309463864192e-05
651, 6.678220233879983e-05
652, 1.7442749594920315e-05
653, 3.278298891018494e-06
654, 1.1905389328603633e-05
655, 1.4161576473270543e-05
656, 1.9287330360384658e-05
657, 1.3860512808605563e-05
658, 2.2004514903528616e-05
659, 5.8538871599012055e-06
660, 1.2404118024278432e-05
661, 4.777878348249942e-05
662, 8.533614163752645e-06
663, 2.868284809665056e-06
664, 1.0248941180179827e-05
665, 1.2873965715698432e-05
666, 8.236871508415788e-06
667, 3.116548896286986e-06
668, 2.0001025404781103e-05
669, 1.6938131011556834e-05
670, 3.3668088690319564e-06
671, 8.482264092890546e-06
672, 5.686619260814041e-06
673, 1.769757000147365e-05
674, 1.9172789507138077e-06
675, 2.336751094844658e-05
676, 6.074397788324859e-06
677, 3.000521974172443e-05
678, 3.2019379432313144e-05
679, 4.285349405108718e-06
680, 2.4118213332258165e-05
681, 5.250164758763276e-05
682, 1.9133535715809558e-06
683, 2.4169662538042758e-06
684, 2.3841566871851683e-05
685, 5.503743977897102e-06
686, 6.128478617029032e-06
687, 1.640069422137458e-05
688, 3.064239353989251e-05
689, 7.433382961608004e-06
690, 3.373445724719204e-05
691, 4.307374911149964e-05
692, 1.0053769983642269e-05
693, 4.742377495858818e-05
694, 1.7316666344413534e-05
695, 3.5973349440610036e-05
696, 2.412617322988808e-05
697, 1.1368397281330545e-05
698, 6.626314643654041e-06
699, 3.3626023650867864e-05
700, 3.584438672987744e-05
701, 4.73252885058173e-06
702, 1.5118924238777254e-05
703, 2.0139657863182947e-05
704, 6.210078026924748e-06
705, 7.3699438871699385e-06
706, 6.681895229121437e-06
707, 5.712194251827896e-06
708, 1.3112772649037652e-05
709, 6.200741609063698e-06
710, 4.796623670699773e-06
711, 4.1728508648475326e-08
712, 1.5933403119561262e-05
713, 8.349184099643026e-06
714, 8.372857337235473e-06
715, 8.885566785465926e-06
716, 1.9934834199375473e-05
717, 1.3743034287472256e-05
718, 1.6666144802002236e-05
719, 2.2623784388997592e-05
720, 2.1370658942032605e-05
721, 2.3548634999315254e-05
722, 6.725480261593475e-07
723, 1.3316318472789135e-05
724, 7.661650670343079e-06
725, 1.3653151654580142e-05
726, 3.2548647141084075e-05
727, 1.2887488082924392e-05
728, 5.370544022298418e-05
729, 7.606676081195474e-05
730, 3.5000288335140795e-05
731, 1.7969807231565937e-05
732, 9.864615094556939e-06
733, 3.422142253839411e-05
734, 1.149730906035984e-05
735, 7.331204869842622e-07
736, 4.962251750839641e-06
737, 2.6475470804143697e-05
738, 9.440874237043317e-06
739, 7.893022484495305e-06
740, 2.651812792464625e-05
741, 2.5031173208844848e-05
742, 6.0727493291778956e-06
743, 3.888972514687339e-06
744, 3.351416307850741e-05
745, 5.758626684837509e-06
746, 3.2901748454605695e-06
747, 1.7853110421128804e-06
748, 1.6091429642983712e-05
749, 2.5322083274659235e-07
750, 2.9862283554393798e-05
751, 1.762115425663069e-05
752, 2.1818421373609453e-05
753, 2.4203616703744046e-05
754, 1.6744415916036814e-05
755, 1.7369698980473913e-05
756, 2.5229610400856473e-05
757, 1.544840301903605e-06
758, 1.929511927301064e-05
759, 2.4420385670964606e-05
760, 1.907167757053685e-06
761, 4.489592811296461e-06
762, 1.8139739040634595e-05
763, 2.6941150281345472e-05
764, 8.926393206820649e-07
765, 1.0581120477581862e-05
766, 7.701812592131319e-07
767, 7.3784231062745675e-06
768, 2.1174942958168685e-05
769, 4.299234205973335e-06
770, 1.1190722943865694e-05
771, 5.506875822902657e-06
772, 2.0682507965830155e-05
773, 2.3108501409296878e-05
774, 2.926745219156146e-05
775, 3.4440733998053474e-07
776, 7.989789082785137e-06
777, 1.536941795166058e-06
778, 2.8920385375386104e-05
779, 1.792785042198375e-05
780, 5.166784467292018e-05
781, 4.135286872042343e-05
782, 2.08405326702632e-05
783, 3.6932149782842316e-07
784, 1.9159631847287528e-05
785, 1.1672860864564427e-06
786, 1.0072050827147905e-05
787, 1.7441436739318306e-07
788, 3.3751686714822426e-05
789, 2.6643485398381017e-05
790, 3.7759651604574174e-05
791, 1.5636485841241665e-05
792, 4.828419696423225e-05
793, 1.854373113019392e-05
794, 5.7332290452905e-06
795, 2.2243502826313488e-05
796, 3.68354121746961e-05
797, 3.238253702875227e-05
798, 5.017161129217129e-06
799, 1.4738880963705014e-05
800, 2.3743150450172834e-06
801, 2.378929639235139e-05
802, 4.411087138578296e-05
803, 2.3421911464538425e-05
804, 9.917760507960338e-06
805, 1.3601455066236667e-05
806, 8.40584704064895e-08
807, 3.3027065455826232e-06
808, 3.8630224707958405e-07
809, 8.461513061774895e-06
810, 2.6274301490047947e-05
811, 4.817500303033739e-05
812, 2.4108667275868356e-06
813, 1.4183418898028322e-05
814, 7.554008789156796e-06
815, 1.4604284842789639e-05
816, 2.257519372506067e-05
817, 7.421906957461033e-06
818, 3.6323715903563425e-05
819, 2.558270534791518e-05
820, 2.2677470042253844e-05
821, 4.252944199834019e-05
822, 1.682210131548345e-05
823, 2.5692184863146394e-05
824, 5.085219527245499e-06
825, 2.732593884502421e-06
826, 1.0442928214615677e-05
827, 3.3730652830854524e-06
828, 3.0651845008833334e-05
829, 8.037902262003627e-06
830, 1.7508123164589051e-06
831, 9.429124361304275e-07
832, 5.4096603889775e-06
833, 1.2311650721130718e-07
834, 2.8719754482153803e-05
835, 8.109900591080077e-06
836, 3.1856423447607085e-05
837, 7.517964149883483e-06
838, 4.4017106120008975e-06
839, 2.2815704141976312e-05
840, 2.8943859433638863e-06
841, 5.0670619202719536e-06
842, 2.3936472643981688e-05
843, 1.0020989975600969e-05
844, 3.529736432028585e-06
845, 6.69393648422556e-06
846, 4.830157195101492e-05
847, 2.1236470274743624e-05
848, 2.6906151106231846e-05
849, 1.6126683476613835e-05
850, 3.456763079157099e-05
851, 1.0897505262619234e-06
852, 3.9591856193510466e-07
853, 2.038041020568926e-05
854, 3.2536088838241994e-05
855, 5.769380550191272e-06
856, 2.9718879886786453e-05
857, 4.762811840919312e-06
858, 6.430170287785586e-06
859, 2.2695794541505165e-06
860, 1.3166843928047456e-05
861, 3.602748165576486e-06
862, 2.3832966689951718e-05
863, 1.1691076906572562e-05
864, 5.048656021244824e-06
865, 6.536104137921939e-07
866, 2.607881833682768e-05
867, 4.864647507929476e-06
868, 7.472670404240489e-06
869, 1.3993721950100735e-05
870, 4.5056208364258055e-06
871, 4.054590135638136e-06
872, 5.706861884391401e-06
873, 4.5171385863795877e-05
874, 4.51408732260461e-06
875, 5.04050258314237e-05
876, 9.399783266417217e-06
877, 1.2280103874218185e-05
878, 3.711773388204165e-05
879, 7.614240166731179e-05
880, 3.1226831197272986e-05
881, 1.0035883860837203e-05
882, 7.073022970871534e-06
883, 3.123435817542486e-06
884, 1.1098903996753506e-05
885, 1.8570111933513544e-05
886, 8.358848390344065e-06
887, 1.1451127193140564e-06
888, 4.2126008338527754e-05
889, 2.2912333861313527e-06
890, 8.367017471755389e-06
891, 3.048144753847737e-05
892, 3.026192462129984e-05
893, 1.0713293704611715e-05
894, 1.1028127119061537e-05
895, 5.563402010011487e-05
896, 3.6854609788861126e-05
897, 8.163947313732933e-06
898, 5.008865628042258e-06
899, 4.068931502843043e-06
900, 1.858377629559982e-07
901, 7.818582162144594e-06
902, 4.802412604476558e-06
903, 6.301589916546391e-09
904, 3.2757455414866854e-07
905, 2.834505539794918e-05
906, 1.2585120430230745e-06
907, 1.3536916412704159e-05
908, 7.597901003464358e-06
909, 3.697773354360834e-05
910, 7.841637852834538e-06
911, 2.8331658540992066e-05
912, 6.222600177352433e-07
913, 2.2685888325213455e-05
914, 1.183267704618629e-05
915, 2.778201633191202e-06
916, 2.485566983523313e-05
917, 1.0585041309241205e-05
918, 4.3607549741864204e-05
919, 3.039911234736792e-06
920, 1.5158035239437595e-05
921, 1.731353950162884e-05
922, 4.263486061972799e-06
923, 9.37077584239887e-06
924, 4.125084615225205e-06
925, 9.398831934959162e-06
926, 3.3552291824889835e-06
927, 1.2547597179946024e-05
928, 9.32450348045677e-06
929, 5.4199549595068675e-06
930, 1.3668681276612915e-05
931, 9.653758752392605e-07
932, 6.610867421841249e-05
933, 2.511026650608983e-06
934, 1.3079481504973955e-05
935, 1.4438044672715478e-05
936, 8.212176180677488e-05
937, 9.406388016941492e-06
938, 1.803334271244239e-05
939, 1.3911487712903181e-06
940, 2.1314450350473635e-05
941, 2.0404460883582942e-05
942, 6.245740223675966e-05
943, 2.910147850343492e-05
944, 2.9288887162692845e-05
945, 3.072361550948699e-06
946, 2.9187011023168452e-05
947, 1.0597890650387853e-05
948, 7.904440280981362e-06
949, 9.615193994250149e-05
950, 6.1927848946652375e-06
951, 6.0310841945465654e-05
952, 2.125767605321016e-05
953, 9.58131658990169e-06
954, 8.110589988064021e-06
955, 3.969095814682078e-06
956, 1.746156340232119e-05
957, 2.9864220778108574e-05
958, 3.0072976642259164e-06
959, 8.202723620343022e-06
960, 1.0016743544838391e-05
961, 9.846661669143941e-06
962, 1.581001697559259e-06
963, 1.4018352203493123e-06
964, 1.0744830433395691e-05
965, 5.473182227433426e-07
966, 1.2426006833266001e-05
967, 7.690392749282182e-07
968, 1.8504180161471595e-06
969, 1.8806082152877934e-05
970, 1.891073952720035e-05
971, 1.981490640901029e-05
972, 1.0571861821517814e-06
973, 9.501756721874699e-06
974, 1.2685096407949459e-05
975, 1.7129537809523754e-05
976, 7.962672680150717e-05
977, 3.678014536490082e-06
978, 2.7071891963714734e-06
979, 6.022862635290949e-06
980, 8.873594197211787e-06
981, 3.1142622901825234e-05
982, 1.315195913775824e-05
983, 4.334564891905757e-06
984, 2.036089199464186e-06
985, 5.989850251353346e-05
986, 4.580733275361126e-06
987, 7.72737075749319e-06
988, 7.484591606043978e-06
989, 9.639758218327188e-07
990, 3.004072368639754e-06
991, 1.3411471627478022e-05
992, 3.510775786708109e-05
993, 1.8214137526229024e-05
994, 3.379027111805044e-05
995, 1.748673093970865e-05
996, 5.944792064838111e-06
997, 7.311617082450539e-06
998, 3.097165745202801e-06
999, 1.8367030861554667e-05
1000, 4.222178631607676e-06
1001, 1.5972213077475317e-05
1002, 5.233507636148715e-06
1003, 1.0395185199740808e-05
1004, 2.673272092579282e-06
1005, 5.7312518038088456e-05
1006, 2.064708269244875e-06
1007, 3.739948851944064e-06
1008, 1.8506192645872943e-05
1009, 4.553651888272725e-05
1010, 1.645680094952695e-05
1011, 1.2786726983904373e-05
1012, 8.762959282648808e-07
1013, 5.27186130057089e-05
1014, 1.0540502444200683e-05
1015, 1.949098759723711e-06
1016, 9.105767276196275e-06
1017, 2.1332820324460045e-05
1018, 7.326939521590248e-05
1019, 5.478791717905551e-05
1020, 1.708424315438606e-05
1021, 7.324236321437638e-06
1022, 5.454332040244481e-06
1023, 1.8495928088668734e-05
1024, 1.649973273742944e-05
1025, 4.5443844101100694e-06
1026, 8.487993000017013e-06
1027, 3.193007069057785e-05
1028, 8.383743079320993e-06
1029, 4.949499270878732e-06
1030, 5.696372681995854e-06
1031, 5.101309398014564e-06
1032, 1.1021697901014704e-05
1033, 1.7778918845579028e-05
1034, 2.2651056497124955e-05
1035, 1.4309640619103448e-06
1036, 3.2882912819331978e-06
1037, 1.0511093023524154e-05
1038, 1.0699775884859264e-05
1039, 2.406590340342518e-07
1040, 2.053783282462973e-05
1041, 1.1862692872455227e-06
1042, 2.1550924884650158e-06
1043, 1.7999334431806346e-06
1044, 9.585987754689995e-06
1045, 1.5085247468960006e-05
1046, 8.253478881670162e-06
1047, 2.4232194846263155e-06
1048, 3.194175587850623e-05
1049, 5.598277857643552e-05
1050, 3.5913158171752e-06
1051, 5.3393196139950305e-05
1052, 5.244925887382124e-06
1053, 1.9581755623221397e-05
1054, 4.279951099306345e-05
1055, 7.172560344770318e-06
1056, 6.021475201123394e-06
1057, 1.4107590686762705e-05
1058, 2.0381230569910258e-05
1059, 1.6301906725857407e-05
1060, 2.4379889509873465e-05
1061, 6.081365313548304e-07
1062, 8.823385542200413e-06
1063, 1.051910930982558e-05
1064, 7.117957011359977e-06
1065, 2.3954867174325045e-06
1066, 1.6070227957243333e-06
1067, 3.0866311135469005e-05
1068, 2.125199171132408e-05
1069, 4.710935172624886e-06
1070, 5.073613010608824e-06
1071, 7.1536651375936344e-06
1072, 1.4587465557269752e-05
1073, 2.3723951017018408e-05
1074, 2.9928535241197096e-06
1075, 3.7237863580230623e-05
1076, 6.981053593335673e-05
1077, 4.121081656194292e-05
1078, 5.192217486182926e-06
1079, 2.3639910068595782e-05
1080, 3.6908320453221677e-06
1081, 5.1981642172904685e-06
1082, 1.7578700862941332e-05
1083, 6.187075882735371e-07
1084, 1.2968797818757594e-05
1085, 1.916362464271515e-07
1086, 2.1752179236500524e-05
1087, 3.39735415764153e-05
1088, 2.7839609174407087e-05
1089, 2.1383772036642767e-05
1090, 2.3234686523210257e-05
1091, 9.392822903464548e-06
1092, 2.9402350264717825e-05
1093, 1.3269102964841295e-05
1094, 2.181288982683327e-05
1095, 1.0663016837497707e-05
1096, 3.4766580938594416e-06
1097, 1.105914506638328e-07
1098, 1.4181988262862433e-05
1099, 2.1489333448698744e-05
1100, 4.264441304258071e-05
1101, 1.7004855180857703e-05
1102, 1.3530096111935563e-05
1103, 2.5357854610774666e-05
1104, 8.33678222988965e-06
1105, 1.5897765479166992e-05
1106, 1.7093389033107087e-05
1107, 1.1968688340857625e-05
1108, 2.131118435499957e-06
1109, 4.581788289215183e-06
1110, 6.19898855802603e-05
1111, 2.2511778297484852e-05
1112, 2.6136141968891025e-05
1113, 8.868576514942106e-06
1114, 2.0459323479826708e-07
1115, 3.793829455389641e-05
1116, 3.8290720112854615e-05
1117, 1.7244494301849045e-05
1118, 8.172325578925665e-06
1119, 1.0099276551045477e-05
1120, 8.232983418565709e-06
1121, 1.0692829164327122e-05
1122, 5.994334969727788e-06
1123, 1.3562315871240571e-05
1124, 1.845651786425151e-05
1125, 1.4468498193309642e-05
1126, 2.06860713660717e-05
1127, 1.5105596276043798e-06
1128, 2.5212717446265742e-05
1129, 3.215595597794163e-06
1130, 3.1346506148111075e-05
1131, 8.32113471460616e-07
1132, 4.1318637045151263e-07
1133, 1.3871777809981722e-05
1134, 1.223709205078194e-06
1135, 2.4206356101785786e-05
1136, 5.242016777629033e-05
1137, 1.9213801351725124e-05
1138, 5.57311477678013e-06
1139, 2.4565104467910714e-05
1140, 1.1115580491605215e-05
1141, 9.220972970069852e-06
1142, 4.5996621338417754e-05
1143, 9.957178008335177e-06
1144, 3.068022124352865e-05
1145, 2.330597226318787e-06
1146, 6.751333785359748e-06
1147, 9.260658771381713e-06
1148, 5.496835001395084e-05
1149, 5.32537123945076e-05
1150, 1.12712650661706e-05
1151, 2.3951515686349012e-05
1152, 1.133003843278857e-05
1153, 4.7785008064238355e-05
1154, 9.738715743878856e-05
1155, 7.631218977621756e-06
1156, 2.637147372297477e-05
1157, 5.49066605515236e-08
1158, 1.2297465218580328e-05
1159, 2.0982062778784893e-05
1160, 3.6304489185567945e-05
1161, 2.490219230821822e-07
1162, 0.00010443304927321151
1163, 1.2741329555865377e-06
1164, 2.573012352513615e-06
1165, 7.978292160260025e-06
1166, 9.280382982979063e-06
1167, 1.688757402007468e-05
1168, 2.5026245566550642e-05
1169, 3.248086431995034e-05
1170, 1.1066661500080954e-05
1171, 2.3196087568067014e-05
1172, 1.9159841031068936e-05
1173, 5.417608190327883e-05
1174, 1.632553176023066e-05
1175, 1.1929780157515779e-05
1176, 2.9550052204285748e-05
1177, 1.9693832200573524e-06
1178, 5.87429622100899e-06
1179, 1.1612333764787763e-05
1180, 1.593797242094297e-05
1181, 1.5863541193539277e-05
1182, 9.27626206248533e-06
1183, 7.03462319506798e-08
1184, 2.629675691423472e-05
1185, 3.739948078873567e-05
1186, 1.6761914594098926e-05
1187, 1.0769051186798606e-05
1188, 5.26984013049514e-06
1189, 1.7480236920164316e-06
1190, 8.97826066648122e-06
1191, 3.217976336600259e-05
1192, 2.0505078168753244e-07
1193, 4.530541264102794e-05
1194, 2.704553298826795e-05
1195, 2.320563726243563e-05
1196, 2.8135878892499022e-05
1197, 1.027610051096417e-05
1198, 2.6993460778612643e-05
1199, 4.214647560729645e-05
1200, 1.8109825759893283e-05
1201, 2.2557338525075465e-05
1202, 6.487485734396614e-06
1203, 5.9798303482239135e-06
1204, 9.521374522591941e-06
1205, 4.320469088270329e-06
1206, 7.132787141017616e-05
1207, 6.068885340937413e-05
1208, 4.289948628866114e-05
1209, 1.0769423397505307e-06
1210, 1.1307724889775272e-05
1211, 1.6178531950572506e-05
1212, 4.617687955033034e-05
1213, 3.012665956703131e-06
1214, 5.03545470564859e-06
1215, 8.489241736242548e-06
1216, 1.257175699720392e-05
1217, 4.176219954388216e-05
1218, 1.6375746781704947e-05
1219, 3.448287998253363e-06
1220, 7.73701503931079e-06
1221, 7.061547876219265e-06
1222, 2.9600943889818154e-05
1223, 7.610170086991275e-06
1224, 3.3685623748169746e-06
1225, 1.2795332622772548e-05
1226, 5.204894932830939e-06
1227, 2.757721176749328e-06
1228, 2.5542782168486156e-05
1229, 1.3409133316599764e-05
1230, 4.7622077545383945e-05
1231, 1.9784822143265046e-05
1232, 1.4554765584762208e-05
1233, 1.200293263536878e-05
1234, 5.4817869568069e-06
1235, 2.807179953379091e-05
1236, 1.0289229066984262e-05
1237, 9.573008355800994e-06
1238, 3.4181298360635992e-06
1239, 1.1376531574569526e-06
1240, 2.355248034291435e-05
1241, 4.880483629676746e-06
1242, 4.592120149027323e-06
1243, 3.816666321654338e-06
1244, 1.6798869182821363e-05
1245, 1.2705576409643982e-05
1246, 8.844667718221899e-07
1247, 1.955662128239055e-06
1248, 3.107137672486715e-05
1249, 5.240443897491787e-06
1250, 1.561328645038884e-05
1251, 1.6385516573791392e-05
1252, 9.549869446345838e-07
1253, 9.196680821332848e-07
1254, 7.330792755055882e-07
1255, 3.3009855542331934e-05
1256, 1.0529839528317098e-05
1257, 3.8895919715287164e-05
1258, 2.167435195588041e-05
1259, 1.8380793335381895e-05
1260, 5.678821707988391e-06
1261, 8.56053793540923e-06
1262, 1.922185765579343e-05
1263, 6.5726535467547365e-06
1264, 7.050439307931811e-07
1265, 1.9676938336488092e-06
1266, 3.353971987962723e-05
1267, 2.7809812763734953e-06
1268, 2.9346239898586646e-05
1269, 1.8489391777620767e-06
1270, 1.124595928558847e-05
1271, 7.154272225307068e-06
1272, 3.296619252068922e-05
1273, 2.0475984001677716e-06
1274, 1.0326346455258317e-05
1275, 3.632806692621671e-05
1276, 1.3101361219014507e-05
1277, 7.068658305797726e-05
1278, 8.879909728420898e-06
1279, 5.8335481298854575e-05
1280, 8.088324648269918e-06
1281, 9.061534365173429e-05
1282, 1.9553074253053637e-06
1283, 3.210200929970597e-06
1284, 1.5625415471731685e-05
1285, 1.892982800200116e-05
1286, 1.5556417565676384e-05
1287, 4.006091330666095e-06
1288, 5.6499058700865135e-05
1289, 3.631043364293873e-05
1290, 2.0786039385711774e-05
1291, 5.450881417345954e-06
1292, 1.1733778592315502e-05
1293, 3.6168080441711936e-06
1294, 8.181073098967317e-06
1295, 3.817673587036552e-06
1296, 1.3727090845350176e-05
1297, 4.176926267973613e-06
1298, 4.6524527874680643e-07
1299, 3.0560211143892957e-06
1300, 2.16772446037794e-06
1301, 9.965006029233336e-05
1302, 9.939943765857606e-07
1303, 5.0900336646009237e-05
1304, 1.473144584451802e-05
1305, 9.100686838792171e-06
1306, 2.1766329155070707e-05
1307, 3.424572423682548e-05
1308, 2.3390135538647883e-05
1309, 2.1886571630602702e-06
1310, 5.999361292197136e-06
1311, 8.967183384811506e-05
1312, 3.5419503547018394e-05
1313, 1.2517665709310677e-05
1314, 1.4140033272269648e-05
1315, 1.2950550853929599e-06
1316, 2.166813465009909e-05
1317, 2.940278864116408e-05
1318, 6.271558049775194e-06
1319, 8.173448804882355e-06
1320, 7.899860975157935e-06
1321, 6.7988735281687696e-06
1322, 6.34968409940484e-06
1323, 2.5176697818096727e-05
1324, 7.532727522630012e-06
1325, 1.2788522326445673e-05
1326, 1.8659942725207657e-05
1327, 3.1785821192897856e-05
1328, 1.015000725601567e-05
1329, 1.2311032151046675e-05
1330, 2.579772080935072e-05
1331, 1.7971566194319166e-05
1332, 0.00013974952162243426
1333, 5.4546608225791715e-06
1334, 2.6201563741778955e-05
1335, 1.920936119859107e-05
1336, 3.2188836485147476e-05
1337, 7.587814252474345e-06
1338, 4.681416612584144e-06
1339, 1.7831964214565232e-05
1340, 3.607065445976332e-05
1341, 9.796242011361755e-06
1342, 3.416898107388988e-05
1343, 1.8603278704176773e-06
1344, 1.8144570276490413e-05
1345, 2.4251123704743804e-06
1346, 4.0958966565085575e-05
1347, 1.7340178146696417e-06
1348, 1.7079554481824744e-06
1349, 8.412816896452568e-07
1350, 1.932050690811593e-05
1351, 1.2574359971040394e-05
1352, 2.0273095287848264e-05
1353, 1.7157821048385813e-06
1354, 2.3368154870695435e-05
1355, 4.045306468469789e-06
1356, 4.631999217963312e-06
1357, 6.132194357633125e-06
1358, 3.298095180070959e-05
1359, 9.003150807984639e-06
1360, 1.6875963410711847e-05
1361, 4.93344668939244e-05
1362, 1.5142768461373635e-06
1363, 1.1611489753704518e-05
1364, 1.9053744836128317e-05
1365, 1.2011935268674279e-06
1366, 2.574484096840024e-05
1367, 8.133130904752761e-06
1368, 1.485154189140303e-05
1369, 1.4746037777513266e-05
1370, 8.292002348753158e-06
1371, 1.1668000297504477e-05
1372, 1.939850153576117e-05
1373, 1.141504867518961e-06
1374, 2.569659045548178e-07
1375, 3.467745727903093e-06
1376, 2.2574831746169366e-05
1377, 1.9033297576243058e-05
1378, 4.512886789598269e-06
1379, 2.5791166535782395e-06
1380, 1.5012218455012771e-06
1381, 1.1690462997648865e-05
1382, 5.861408226337517e-06
1383, 1.8978040827732912e-07
1384, 5.481701373355463e-05
1385, 2.815118568832986e-05
1386, 3.0346566290972987e-06
1387, 2.661377948243171e-05
1388, 3.747273876797408e-05
1389, 1.9079599951510318e-05
1390, 4.812563565792516e-05
1391, 6.530814425786957e-05
1392, 1.2214928574394435e-05
1393, 1.6984024114208296e-05
1394, 2.2786942281527445e-05
1395, 2.1901632862864062e-05
1396, 7.791733764861419e-07
1397, 1.2630697710847016e-05
1398, 1.1187847121618688e-05
1399, 3.676182313938625e-05
1400, 8.840821465128101e-06
1401, 7.884363185439724e-06
1402, 1.6839894669828936e-05
1403, 2.0234987459843978e-05
1404, 1.1011552487616427e-05
1405, 2.7316209525451995e-05
1406, 4.579712185659446e-05
1407, 8.16004649095703e-06
1408, 8.44460737425834e-06
1409, 1.3439974281936884e-05
1410, 4.365501808933914e-06
1411, 3.599038245738484e-05
1412, 3.645888682513032e-06
1413, 1.048788362822961e-05
1414, 1.7965990991797298e-05
1415, 7.426549473166233e-06
1416, 8.550361599191092e-06
1417, 2.7837274956254987e-06
1418, 2.6562202037894167e-05
1419, 8.820358743832912e-06
1420, 2.180949923058506e-05
1421, 6.369500624714419e-07
1422, 1.173557052425167e-06
1423, 3.4186066386610037e-06
1424, 1.3879999869459425e-06
1425, 4.2865499381150585e-06
1426, 3.5924620078731095e-06
1427, 1.4758194993191864e-05
1428, 1.8238490156363696e-05
1429, 2.6602470825309865e-05
1430, 4.890775471722009e-06
1431, 4.697047552326694e-05
1432, 3.385099262231961e-05
1433, 4.3475347411003895e-06
1434, 4.337367954576621e-06
1435, 1.0141455959455925e-06
1436, 9.02310694073094e-06
1437, 3.623751126724528e-06
1438, 1.1124898264824878e-06
1439, 1.3759095054410864e-05
1440, 1.2232194421812892e-05
1441, 7.3425394475634675e-06
1442, 7.800203093211167e-06
1443, 6.875572580611333e-06
1444, 4.0521463233744726e-06
1445, 9.002252227219287e-06
1446, 1.3964001482236199e-05
1447, 3.83492952096276e-05
1448, 3.1265135476132855e-05
1449, 1.5280333172995597e-05
1450, 1.4781858226342592e-05
1451, 1.213118048326578e-05
1452, 2.984305319841951e-05
1453, 2.1401590856839903e-05
1454, 1.5171143786574248e-05
1455, 2.705738188524265e-05
1456, 1.0468508662597742e-05
1457, 1.1796235412475653e-05
1458, 9.355886504636146e-06
1459, 1.1481548426672816e-05
1460, 1.1875464224431198e-05
1461, 6.493252385553205e-06
1462, 1.581414653628599e-05
1463, 8.107707571980427e-07
1464, 2.001692155317869e-05
1465, 6.501826192106819e-06
1466, 7.721027941443026e-06
1467, 3.0180453904904425e-05
1468, 3.1207341635308694e-06
1469, 8.472726221953053e-06
1470, 1.783693915058393e-05
1471, 9.368803148390725e-05
1472, 2.3715149382042e-06
1473, 1.251817502634367e-05
1474, 4.335229459684342e-05
1475, 1.62628639372997e-05
1476, 1.4133906915958505e-06
1477, 9.884634891932365e-06
1478, 5.5104464991018176e-08
1479, 6.309815944405273e-05
1480, 1.4373609928952646e-06
1481, 4.356395947979763e-06
1482, 3.404973540455103e-06
1483, 1.2652275472646579e-05
1484, 2.798246214297251e-06
1485, 3.684022158267908e-05
1486, 1.235815307154553e-05
1487, 4.135139079153305e-06
1488, 7.384747959804372e-07
1489, 1.9371987036720384e-07
1490, 5.802547775601852e-07
1491, 5.662099056280567e-08
1492, 1.1407803867768962e-05
1493, 1.0002140697906725e-05
1494, 1.4630608347943053e-05
1495, 9.981672519643325e-06
1496, 2.50364828389138e-05
1497, 5.418009095592424e-06
1498, 5.402469832915813e-05
1499, 4.848735989071429e-05
1500, 2.6091995550814318e-06
1501, 8.34477486932883e-06
1502, 2.023853267019149e-05
1503, 2.2323790744849248e-06
1504, 1.1335399904055521e-05
1505, 5.779643785785993e-08
1506, 2.3483178210881306e-06
1507, 3.2382828067056835e-05
1508, 2.3748045805405127e-06
1509, 9.976079127227422e-07
1510, 8.532019819540437e-06
1511, 3.532047412591055e-05
1512, 1.4551933702477982e-07
1513, 3.371799039086909e-06
1514, 4.286763578420505e-05
1515, 2.435792521282565e-05
1516, 5.8976718719350174e-05
1517, 3.2832689612405375e-05
1518, 8.916690603655297e-07
1519, 5.868611197001883e-07
1520, 3.10736068058759e-05
1521, 1.2388438335619867e-05
1522, 2.174983274016995e-05
1523, 7.249779173434945e-06
1524, 6.102666156948544e-05
1525, 8.099445949483197e-06
1526, 4.022011125925928e-06
1527, 7.602212917845463e-06
1528, 9.190139280690346e-06
1529, 2.827504658853286e-06
1530, 6.495257548522204e-05
1531, 1.4916710824763868e-05
1532, 8.589588105678558e-06
1533, 1.930312646436505e-05
1534, 1.0254068001813721e-05
1535, 3.331562766106799e-05
1536, 1.658517066971399e-05
1537, 5.243251052888809e-06
1538, 3.66609419870656e-05
1539, 6.764169484085869e-06
1540, 1.9195462300558574e-05
1541, 9.250671269001032e-07
1542, 1.2453748240659479e-05
1543, 3.560434197424911e-05
1544, 2.2879763491800986e-05
1545, 7.233858013933059e-06
1546, 6.966694400034612e-06
1547, 3.902649768861011e-05
1548, 8.920100299292244e-06
1549, 9.966222478396958e-07
1550, 8.636462780486909e-07
1551, 3.325583747937344e-05
1552, 1.4848900491415407e-06
1553, 3.457778075244278e-05
1554, 2.158762981707696e-06
1555, 1.1902103551619803e-06
1556, 2.3037426217342727e-05
1557, 3.047597374461475e-06
1558, 1.7767058579920558e-06
1559, 7.639416253368836e-06
1560, 9.08031506696716e-05
1561, 4.357753277872689e-05
1562, 8.891949619282968e-06
1563, 2.896404839702882e-05
1564, 1.304389752476709e-05
1565, 7.41447479413182e-07
1566, 3.5343352919881e-06
1567, 1.9818038708763197e-05
1568, 1.3544008652388584e-06
1569, 1.541596429888159e-05
1570, 2.2504304070025682e-05
1571, 5.0715561883407645e-06
1572, 6.0678281442960724e-05
1573, 1.167385016742628e-05
1574, 8.837958489493758e-07
1575, 2.0283590856706724e-05
1576, 4.3982463466818444e-06
1577, 1.1747431472031167e-06
1578, 2.7490938009577803e-05
1579, 6.50163201498799e-06
1580, 6.214130735315848e-06
1581, 5.859817065356765e-06
1582, 2.2705637093167752e-05
1583, 1.657296161283739e-05
1584, 2.3549855541205034e-05
1585, 7.261275186465355e-06
1586, 3.732116601895541e-05
1587, 3.941797331208363e-05
1588, 1.538612377771642e-05
1589, 3.6721041396958753e-05
1590, 1.013907603919506e-05
1591, 1.0695063792809378e-05
1592, 1.3186839169065934e-05
1593, 2.461139956722036e-05
1594, 4.231823822919978e-06
1595, 1.8278333300258964e-05
1596, 9.827833309827838e-06
1597, 7.56308008931228e-06
1598, 8.58205294207437e-06
1599, 2.8010512323817238e-05
1600, 9.45278679864714e-06
1601, 1.849682848842349e-05
1602, 3.0624010832980275e-05
1603, 1.8812828784575686e-05
1604, 4.914720648230286e-06
1605, 2.014829260588158e-05
1606, 2.3597795006935485e-06
1607, 1.168033941212343e-05
1608, 1.1323139915475622e-05
1609, 5.1976794566144235e-06
1610, 6.613649748032913e-05
1611, 1.6348429880963522e-06
1612, 1.843293603087659e-06
1613, 9.869634232018143e-05
1614, 1.1269498827459756e-06
1615, 1.2094452358724084e-05
1616, 2.0030036466778256e-05
1617, 2.070360551442718e-06
1618, 6.543258677993435e-06
1619, 7.441059324264643e-07
1620, 1.3407992582870065e-06
1621, 4.072680894751102e-06
1622, 3.11059775413014e-05
1623, 9.542414773022756e-06
1624, 1.5842288121348247e-06
1625, 1.8796576114255004e-05
1626, 1.084299583453685e-05
1627, 3.3089147564169252e-06
1628, 5.5833274927863386e-06
1629, 1.0750485671451315e-05
1630, 1.2176335076219402e-05
1631, 1.9848308511427604e-05
1632, 1.567757317388896e-05
1633, 1.1344370250299107e-05
1634, 2.029923962254543e-05
1635, 9.743843065734836e-08
1636, 3.655934415291995e-05
1637, 2.488770633135573e-06
1638, 8.601820809417404e-06
1639, 5.822597813676111e-06
1640, 3.004954123753123e-06
1641, 2.5262899725930765e-05
1642, 1.2813177363568684e-07
1643, 5.065996447228827e-06
1644, 4.5034212234895676e-05
1645, 3.993270638602553e-06
1646, 5.956781023996882e-05
1647, 1.7763026335160248e-05
1648, 2.581009903224185e-05
1649, 1.0636913430062123e-05
1650, 2.595712612674106e-05
1651, 5.072973863207153e-07
1652, 6.919263250892982e-05
1653, 4.4495736801764e-06
1654, 1.0623632988426834e-05
1655, 3.203253072570078e-05
1656, 6.747891802660888e-06
1657, 1.0085922440339345e-05
1658, 1.442801203666022e-05
1659, 4.9186198225470434e-08
1660, 4.65652419734397e-06
1661, 1.7620584458200028e-06
1662, 2.2594822439714335e-05
1663, 2.449492967571132e-06
1664, 1.7474672858952545e-05
1665, 1.7909037524077576e-06
1666, 6.919680163264275e-05
1667, 1.6107653209473938e-05
1668, 3.675868720165454e-05
1669, 2.2931599232833833e-06
1670, 1.3003096682950854e-05
1671, 8.236911526182666e-06
1672, 5.1277671445859596e-05
1673, 1.0572332485025981e-06
1674, 2.260255496366881e-05
1675, 1.4758699080630322e-06
1676, 2.0980211047572084e-05
1677, 1.3726817996939644e-05
1678, 2.0674265215347987e-06
1679, 2.1047837890364463e-06
1680, 1.9045440069476172e-07
1681, 3.7007444916525856e-05
1682, 3.5804365325020626e-05
1683, 1.828996028052643e-05
1684, 1.9668910681502894e-05
1685, 4.3798695514851715e-06
1686, 4.2322859371779487e-05
1687, 4.9860545914270915e-06
1688, 1.4664548189102788e-06
1689, 9.004495950648561e-06
1690, 2.2344182070810348e-05
1691, 7.884789374656975e-05
1692, 1.0964104149024934e-05
1693, 1.416920099472918e-06
1694, 2.190244686062215e-06
1695, 3.9261958590941504e-05
1696, 1.47469791045296e-05
1697, 3.3059127417800482e-06
1698, 4.8068817704916e-05
1699, 2.599159961391706e-05
1700, 2.30812220252119e-05
1701, 9.693419997347519e-06
1702, 2.667260923772119e-05
1703, 1.599655115569476e-05
1704, 0.00011026470747310668
1705, 5.1136557885911316e-06
1706, 3.773601201828569e-05
1707, 1.1567052752070595e-05
1708, 1.6696534657967277e-05
1709, 3.347437086631544e-05
1710, 1.2526757927844301e-05
1711, 7.592090014441055e-07
1712, 4.875825197814265e-06
1713, 3.051332271297724e-07
1714, 8.29886175779393e-06
1715, 1.8985088900080882e-05
1716, 4.3160607674508356e-06
1717, 1.841688026615884e-05
1718, 4.21251615989604e-06
1719, 1.0673925316950772e-06
1720, 3.8497382774949074e-05
1721, 8.502162927470636e-06
1722, 2.8597228265425656e-06
1723, 9.034068170876708e-06
1724, 2.031929398071952e-05
1725, 4.7013701987452805e-05
1726, 7.837490556994453e-06
1727, 1.0114322321896907e-05
1728, 7.572634331154404e-06
1729, 3.316262882435694e-05
1730, 1.4571865904144943e-05
1731, 2.150994760086178e-06
1732, 5.1661063480423763e-05
1733, 1.4250766071199905e-05
1734, 1.1550125236681197e-05
1735, 4.102344064449426e-06
1736, 7.0891669565753546e-06
1737, 1.799478013708722e-05
1738, 1.6069505363702774e-05
1739, 7.651934538444038e-06
1740, 1.1677714610414114e-05
1741, 1.2971116120752413e-05
1742, 2.7422576749813743e-05
1743, 3.7390982470242307e-05
1744, 1.321890431427164e-05
1745, 3.5223797567596193e-06
1746, 3.9326478145085275e-05
1747, 7.3062619776465e-06
1748, 4.851831545238383e-05
1749, 2.2795980839873664e-05
1750, 2.7357824365026318e-05
1751, 7.023194939392852e-06
1752, 2.6178500775131397e-05
1753, 3.4936938391183503e-06
1754, 7.172303867264418e-06
1755, 2.7243237127549946e-05
1756, 1.2790487744496204e-05
1757, 9.19746707950253e-06
1758, 4.2395713535370305e-05
1759, 2.498725734767504e-05
1760, 3.674117351692985e-06
1761, 2.7296686312183738e-05
1762, 1.271488940801646e-06
1763, 4.6910120232723784e-08
1764, 7.923184966784902e-06
1765, 3.4758875699480996e-05
1766, 5.985270490782568e-06
1767, 6.29035184829263e-06
1768, 1.014060399029404e-05
1769, 2.9101697691658046e-06
1770, 1.6646093854433275e-06
1771, 2.5996907424996607e-05
1772, 4.8587294259050395e-06
1773, 5.10493919136934e-06
1774, 1.4413116105060908e-06
1775, 4.283789894543588e-05
1776, 2.1864774680580013e-05
1777, 1.5074316252139397e-05
1778, 4.176193215243984e-06
1779, 1.870955566118937e-05
1780, 5.271637564874254e-05
1781, 1.9214607164030895e-05
1782, 7.731502591923345e-06
1783, 1.2354575119388755e-05
1784, 2.626073910505511e-05
1785, 1.2546815923997201e-05
1786, 1.730386065901257e-05
1787, 2.967048203572631e-06
1788, 1.252479796676198e-05
1789, 3.199513230356388e-06
1790, 3.127499439870007e-05
1791, 1.5184301446424797e-05
1792, 5.579922799370252e-06
1793, 1.9866176444338635e-05
1794, 2.792679879348725e-05
1795, 4.957995770382695e-05
1796, 3.2151110644917935e-05
1797, 6.399287940439535e-06
1798, 2.355787728447467e-06
1799, 1.1375286703696474e-05
1800, 3.893724624504102e-06


==> images/lime.csv <==
x, y
0, 0.0
1, 0.0
2, 0.0
3, 0.0
4, 0.0
5, 0.0
6, 0.0
7, 0.0
8, 0.0
9, 0.0
10, 0.0
11, 0.0
12, 0.0
13, 0.0
14, 0.0
15, 0.0
16, 0.0
17, 0.0
18, 0.0
19, 0.0
20, 0.0
21, 0.0
22, 0.0
23, 0.0
24, 0.0
25, 0.0
26, 0.0
27, 0.0
28, 0.0
29, 0.0
30, 0.0
31, 0.00025772973205902966
32, 0.0006083689618696913
33, 0.0009590081916803529
34, 0.0013096474214910163
35, 0.001660286651301678
36, 0.0020109258811123396
37, 0.0020791148330369107
38, 0.001985903626169425
39, 0.0018926924193019396
40, 0.001799481212434454
41, 0.0017062700055669685
42, 0.001613058798699483
43, 0.0015198475918319974
44, 0.0014266363849645119
45, 0.0013334251780970263
46, 0.0012402139712295408
47, 0.001147002764362055
48, 0.0010537915574945695
49, 0.000960580350627084
50, 0.0008673691437595984
51, 0.0007741579368921129
52, 0.0006809467300246273
53, 0.0005877355231571416
54, 0.000494524316289656
55, 0.0004013131094221705
56, 0.00030810190255468493
57, 0.0002148906956871994
58, 0.00012167948881971384
59, 2.84682819522283e-05
60, 0.0
61, 0.0
62, 0.0
63, 0.0
64, 0.0
65, 0.0
66, 0.0
67, 0.0
68, 0.0
69, 0.0
70, 0.0
71, 0.0
72, 0.0
73, 0.0
74, 0.0
75, 0.0
76, 0.0
77, 0.0
78, 8.746415499034932e-06
79, 0.0002476766173267113
80, 0.00048660681915438765
81, 0.000725537020982064
82, 0.0009644672228097402
83, 0.0012033974246374163
84, 0.0014423276264650929
85, 0.001681257828292769
86, 0.0019201880301204452
87, 0.002159118231948122
88, 0.002398048433775798
89, 0.0026369786356034743
90, 0.0028759088374311504
91, 0.0031148390392588265
92, 0.0033537692410865027
93, 0.003592699442914179
94, 0.003831629644741855
95, 0.004070559846569532
96, 0.004309490048397208
97, 0.004548420250224884
98, 0.00478735045205256
99, 0.005026280653880237
100, 0.005265210855707913
101, 0.005504141057535589
102, 0.005743071259363266
103, 0.005982001461190942
104, 0.006220931663018618
105, 0.006459861864846294
106, 0.006698792066673971
107, 0.0069377222685016475
108, 0.007176652470329324
109, 0.007415582672157
110, 0.007620084415771742
111, 0.00782114331356519
112, 0.008022202211358638
113, 0.008223261109152086
114, 0.008424320006945533
115, 0.008625378904738981
116, 0.008826437802532429
117, 0.009027496700325877
118, 0.009228555598119324
119, 0.009429614495912772
120, 0.009630673393706221
121, 0.00983173229149967
122, 0.010032791189293117
123, 0.010233850087086565
124, 0.010434908984880012
125, 0.01063596788267346
126, 0.010837026780466908
127, 0.011038085678260355
128, 0.011239144576053805
129, 0.011440203473847253
130, 0.0116412623716407
131, 0.011842321269434148
132, 0.012043380167227596
133, 0.012244439065021043
134, 0.012445497962814491
135, 0.012646556860607939
136, 0.012847615758401387
137, 0.013048674656194834
138, 0.013249733553988282
139, 0.01345079245178173
140, 0.013651851349575177
141, 0.013852910247368625
142, 0.014053969145162073
143, 0.014255028042955522
144, 0.01445608694074897
145, 0.014657145838542418
146, 0.014449025241630732
147, 0.013899921732464751
148, 0.01335081822329877
149, 0.01280171471413279
150, 0.01225261120496681
151, 0.011703507695800829
152, 0.011154404186634848
153, 0.010605300677468867
154, 0.010056197168302888
155, 0.009507093659136906
156, 0.008957990149970927
157, 0.008408886640804945
158, 0.007859783131638966
159, 0.007310679622472984
160, 0.006761576113307003
161, 0.006212472604141022
162, 0.005663369094975041
163, 0.005114265585809061
164, 0.00456516207664308
165, 0.0040160585674770995
166, 0.003466955058311119
167, 0.002917851549145138
168, 0.0023687480399791575
169, 0.0018196445308131769
170, 0.0012705410216471962
171, 0.0007214375124812156
172, 0.00017233400331523492
173, 0.0
174, 0.0
175, 0.0
176, 0.0
177, 0.0
178, 0.0
179, 0.0
180, 0.0
181, 0.0
182, 0.0
183, 0.0
184, 0.0
185, 0.0
186, 0.0
187, 0.0
188, 0.0
189, 0.0
190, 0.0
191, 0.0
192, 0.0
193, 0.0
194, 7.662723097164904e-06
195, 0.0004367059686757272
196, 0.0008657492142542904
197, 0.0012947924598328527
198, 0.0017238357054114159
199, 0.002152878950989978
200, 0.0025819221965685413
201, 0.0030109654421471028
202, 0.003440008687725666
203, 0.003869051933304229
204, 0.004298095178882792
205, 0.004727138424461354
206, 0.005156181670039917
207, 0.00558522491561848
208, 0.006014268161197043
209, 0.006443311406775605
210, 0.006872354652354168
211, 0.007301397897932731
212, 0.0077304411435112925
213, 0.008159484389089856
214, 0.008588527634668419
215, 0.009017570880246982
216, 0.009446614125825543
217, 0.009875657371404107
218, 0.01030470061698267
219, 0.010313632977716852
220, 0.010229207364041166
221, 0.010144781750365482
222, 0.010060356136689798
223, 0.009975930523014112
224, 0.009891504909338428
225, 0.009807079295662744
226, 0.009722653681987058
227, 0.009638228068311374
228, 0.00955380245463569
229, 0.009469376840960005
230, 0.00938495122728432
231, 0.009300525613608637
232, 0.00921609999993295
233, 0.009131674386257267
234, 0.009047248772581583
235, 0.008962823158905897
236, 0.008878397545230213
237, 0.008793971931554529
238, 0.008709546317878843
239, 0.00862512070420316
240, 0.008540695090527475
241, 0.00845626947685179
242, 0.008371843863176106
243, 0.008287418249500422
244, 0.008202992635824736
245, 0.008118567022149052
246, 0.008034141408473368
247, 0.007949715794797682
248, 0.007865290181121998
249, 0.007780864567446313
250, 0.007696438953770628
251, 0.007612013340094944
252, 0.0075275877264192595
253, 0.007443162112743575
254, 0.007358736499067891
255, 0.0073342721869053395
256, 0.007381761436558553
257, 0.007429250686211766
258, 0.007476739935864981
259, 0.007524229185518194
260, 0.0075717184351714074
261, 0.007619207684824621
262, 0.007666696934477834
263, 0.0077141861841310486
264, 0.007761675433784262
265, 0.007809164683437475
266, 0.00785665393309069
267, 0.007904143182743902
268, 0.007951632432397117
269, 0.00799912168205033
270, 0.008046610931703543
271, 0.008094100181356758
272, 0.00814158943100997
273, 0.008189078680663184
274, 0.008236567930316399
275, 0.008284057179969611
276, 0.008331546429622826
277, 0.00837903567927604
278, 0.008426524928929252
279, 0.008474014178582467
280, 0.00852150342823568
281, 0.008568992677888894
282, 0.008616481927542108
283, 0.00866397117719532
284, 0.008711460426848535
285, 0.008758949676501749
286, 0.008806438926154962
287, 0.008853928175808176
288, 0.008901417425461388
289, 0.008948906675114603
290, 0.008996395924767817
291, 0.009040686227493147
292, 0.009052987060939639
293, 0.00906528789438613
294, 0.009077588727832622
295, 0.009089889561279112
296, 0.009102190394725604
297, 0.009114491228172095
298, 0.009126792061618587
299, 0.009139092895065077
300, 0.00915139372851157
301, 0.00916369456195806
302, 0.009175995395404552
303, 0.009188296228851043
304, 0.009200597062297535
305, 0.009212897895744025
306, 0.009225198729190517
307, 0.009237499562637008
308, 0.0092498003960835
309, 0.00926210122952999
310, 0.009274402062976483
311, 0.009286702896422975
312, 0.009299003729869465
313, 0.009311304563315958
314, 0.009323605396762448
315, 0.00933590623020894
316, 0.00934820706365543
317, 0.009360507897101923
318, 0.009372808730548413
319, 0.009385109563994905
320, 0.009397410397441396
321, 0.009409711230887888
322, 0.009422012064334379
323, 0.00943431289778087
324, 0.009446613731227361
325, 0.009458914564673853
326, 0.009471215398120344
327, 0.009483516231566836
328, 0.009358758847069
329, 0.009182604630842032
330, 0.009006450414615064
331, 0.008830296198388096
332, 0.008654141982161127
333, 0.00847798776593416
334, 0.008301833549707191
335, 0.008125679333480223
336, 0.007949525117253255
337, 0.007773370901026287
338, 0.007597216684799319
339, 0.007421062468572351
340, 0.007244908252345383
341, 0.007068754036118415
342, 0.006892599819891447
343, 0.006716445603664479
344, 0.006540291387437511
345, 0.006364137171210543
346, 0.006187982954983575
347, 0.0060118287387566065
348, 0.005835674522529638
349, 0.00565952030630267
350, 0.005483366090075702
351, 0.005307211873848734
352, 0.005131057657621767
353, 0.004954903441394798
354, 0.00477874922516783
355, 0.004602595008940862
356, 0.004426440792713894
357, 0.004250286576486926
358, 0.0040741323602599576
359, 0.0038979781440329894
360, 0.003721823927806022
361, 0.003545669711579054
362, 0.0033695154953520857
363, 0.0031933612791251176
364, 0.0031821905095616456
365, 0.0034597407716593477
366, 0.0037372910337570495
367, 0.004014841295854752
368, 0.004292391557952454
369, 0.0045699418200501555
370, 0.004847492082147858
371, 0.005125042344245559
372, 0.0054025926063432615
373, 0.005680142868440964
374, 0.005957693130538665
375, 0.0062352433926363676
376, 0.00651279365473407
377, 0.006790343916831771
378, 0.007067894178929474
379, 0.007345444441027176
380, 0.007622994703124877
381, 0.00790054496522258
382, 0.008178095227320282
383, 0.008455645489417983
384, 0.008733195751515686
385, 0.009010746013613388
386, 0.009288296275711089
387, 0.009565846537808792
388, 0.009843396799906494
389, 0.010120947062004195
390, 0.010398497324101898
391, 0.010676047586199599
392, 0.010953597848297301
393, 0.011231148110395004
394, 0.011508698372492705
395, 0.011786248634590407
396, 0.01206379889668811
397, 0.01234134915878581
398, 0.012618899420883513
399, 0.012896449682981214
400, 0.013173999945078917
401, 0.013185520686025952
402, 0.013197041426972972
403, 0.013208562167919994
404, 0.013220082908867014
405, 0.013231603649814036
406, 0.013243124390761056
407, 0.013254645131708077
408, 0.013266165872655097
409, 0.013277686613602117
410, 0.013289207354549139
411, 0.013300728095496159
412, 0.01331224883644318
413, 0.0133237695773902
414, 0.01333529031833722
415, 0.013346811059284243
416, 0.013358331800231263
417, 0.013369852541178284
418, 0.013381373282125304
419, 0.013392894023072326
420, 0.013404414764019346
421, 0.013415935504966366
422, 0.013427456245913388
423, 0.013438976986860408
424, 0.01345049772780743
425, 0.01346201846875445
426, 0.01347353920970147
427, 0.013485059950648491
428, 0.013496580691595511
429, 0.013508101432542533
430, 0.013519622173489553
431, 0.013531142914436575
432, 0.013542663655383595
433, 0.013554184396330615
434, 0.013565705137277636
435, 0.013577225878224656
436, 0.013588746619171678
437, 0.013486451731000425
438, 0.01331911934047587
439, 0.013151786949951316
440, 0.012984454559426761
441, 0.012817122168902207
442, 0.012649789778377652
443, 0.0124824573878531
444, 0.012315124997328545
445, 0.01214779260680399
446, 0.011980460216279435
447, 0.01181312782575488
448, 0.011645795435230326
449, 0.011478463044705772
450, 0.011311130654181219
451, 0.011143798263656662
452, 0.01097646587313211
453, 0.010809133482607555
454, 0.010641801092083
455, 0.010474468701558446
456, 0.010307136311033891
457, 0.010139803920509336
458, 0.009972471529984782
459, 0.009805139139460229
460, 0.009637806748935673
461, 0.00947047435841112
462, 0.009303141967886565
463, 0.00913580957736201
464, 0.008968477186837456
465, 0.008801144796312901
466, 0.008633812405788348
467, 0.008466480015263792
468, 0.00829914762473924
469, 0.008131815234214685
470, 0.00796448284369013
471, 0.0077971504531655755
472, 0.007629818062641021
473, 0.007530576522674125
474, 0.007612910584194336
475, 0.007695244645714546
476, 0.007777578707234756
477, 0.007859912768754966
478, 0.007942246830275177
479, 0.008024580891795387
480, 0.008106914953315598
481, 0.008189249014835809
482, 0.00827158307635602
483, 0.00835391713787623
484, 0.008436251199396439
485, 0.00851858526091665
486, 0.00860091932243686
487, 0.008683253383957071
488, 0.008765587445477282
489, 0.008847921506997493
490, 0.008930255568517703
491, 0.009012589630037912
492, 0.009094923691558123
493, 0.009177257753078333
494, 0.009259591814598544
495, 0.009341925876118755
496, 0.009424259937638966
497, 0.009506593999159176
498, 0.009588928060679385
499, 0.009671262122199596
500, 0.009753596183719807
501, 0.009835930245240017
502, 0.009918264306760228
503, 0.010000598368280437
504, 0.01008293242980065
505, 0.010165266491320858
506, 0.010247600552841069
507, 0.01032993461436128
508, 0.01041226867588149
509, 0.010494602737401701
510, 0.010757457613119312
511, 0.011038364570256672
512, 0.011319271527394032
513, 0.011600178484531392
514, 0.011881085441668751
515, 0.012161992398806111
516, 0.01244289935594347
517, 0.01272380631308083
518, 0.01300471327021819
519, 0.013285620227355549
520, 0.013566527184492909
521, 0.013847434141630269
522, 0.014128341098767629
523, 0.014409248055904988
524, 0.014690155013042347
525, 0.014971061970179706
526, 0.015251968927317066
527, 0.015532875884454424
528, 0.015813782841591784
529, 0.016094689798729144
530, 0.016375596755866504
531, 0.016656503713003864
532, 0.016937410670141224
533, 0.017218317627278584
534, 0.017499224584415943
535, 0.017780131541553303
536, 0.018061038498690663
537, 0.01834194545582802
538, 0.01862285241296538
539, 0.01890375937010274
540, 0.0191846663272401
541, 0.01946557328437746
542, 0.01974648024151482
543, 0.02002738719865218
544, 0.02030829415578954
545, 0.0205892011129269
546, 0.02036137017417186
547, 0.01970959098883976
548, 0.019057811803507657
549, 0.018406032618175555
550, 0.017754253432843453
551, 0.017102474247511348
552, 0.016450695062179246
553, 0.015798915876847144
554, 0.015147136691515042
555, 0.014495357506182938
556, 0.013843578320850834
557, 0.013191799135518732
558, 0.01254001995018663
559, 0.011888240764854527
560, 0.011236461579522425
561, 0.01058468239419032
562, 0.009932903208858219
563, 0.009281124023526115
564, 0.008629344838194013
565, 0.007977565652861911
566, 0.007325786467529807
567, 0.006674007282197705
568, 0.006022228096865602
569, 0.0053704489115335
570, 0.004718669726201396
571, 0.004066890540869294
572, 0.003415111355537192
573, 0.00276333217020509
574, 0.0021115529848729844
575, 0.0014597737995408824
576, 0.0008079946142087804
577, 0.00015621542887667844
578, 0.0
579, 0.0
580, 0.0
581, 0.0
582, 0.0
583, 0.0
584, 0.0
585, 0.0
586, 0.0
587, 0.0
588, 0.0
589, 0.0
590, 0.0
591, 0.0
592, 0.0
593, 0.00026614151632682907
594, 0.0005568202462825494
595, 0.0008474989762382703
596, 0.0011381777061939906
597, 0.0014288564361497114
598, 0.0017195351661054323
599, 0.002010213896061153
600, 0.002300892626016873
601, 0.002591571355972594
602, 0.0028822500859283146
603, 0.0031729288158840355
604, 0.0034636075458397563
605, 0.003754286275795477
606, 0.0040449650057511975
607, 0.004335643735706917
608, 0.004626322465662639
609, 0.004917001195618359
610, 0.005207679925574081
611, 0.005498358655529801
612, 0.005789037385485522
613, 0.006079716115441242
614, 0.006370394845396962
615, 0.006661073575352684
616, 0.006951752305308404
617, 0.0072424310352641255
618, 0.0075331097652198455
619, 0.007289468599948323
620, 0.006927089680181807
621, 0.00656471076041529
622, 0.006202331840648775
623, 0.005839952920882258
624, 0.005477574001115742
625, 0.005115195081349225
626, 0.004752816161582709
627, 0.004390437241816193
628, 0.004028058322049677
629, 0.0036656794022831606
630, 0.003303300482516644
631, 0.0029409215627501286
632, 0.002578542642983612
633, 0.0022161637232170957
634, 0.0018537848034505793
635, 0.0014914058836840638
636, 0.0011290269639175473
637, 0.0007666480441510309
638, 0.0004042691243845145
639, 4.1890204617998916e-05
640, 0.0
641, 0.0
642, 0.0
643, 0.0
644, 0.0
645, 0.0
646, 0.0
647, 0.0
648, 0.0
649, 0.0
650, 0.0
651, 0.0
652, 0.0
653, 0.0
654, 0.0
655, 0.0
656, 0.0
657, 0.0
658, 0.0
659, 0.0
660, 0.0
661, 0.0
662, 0.0
663, 0.0
664, 0.0
665, 0.0
666, 0.0
667, 0.0
668, 0.0
669, 0.0
670, 0.0002994593701317579
671, 0.0006806361707242647
672, 0.0010618129713167715
673, 0.001442989771909279
674, 0.0018241665725017859
675, 0.0022053433730942927
676, 0.0025865201736867995
677, 0.002967696974279307
678, 0.0033488737748718148
679, 0.0037300505754643207
680, 0.004111227376056828
681, 0.004492404176649336
682, 0.004873580977241844
683, 0.0052547577778343495
684, 0.005635934578426857
685, 0.006017111379019365
686, 0.006398288179611871
687, 0.006779464980204378
688, 0.007160641780796886
689, 0.007541818581389392
690, 0.0079229953819819
691, 0.008303256005305574
692, 0.0086743548559409
693, 0.009045453706576228
694, 0.009416552557211556
695, 0.009787651407846883
696, 0.01015875025848221
697, 0.010529849109117539
698, 0.010900947959752865
699, 0.011272046810388193
700, 0.011643145661023521
701, 0.012014244511658848
702, 0.012385343362294176
703, 0.012756442212929504
704, 0.01312754106356483
705, 0.01349863991420016
706, 0.013869738764835486
707, 0.014240837615470812
708, 0.014611936466106142
709, 0.014983035316741469
710, 0.015354134167376795
711, 0.015725233018012125
712, 0.01609633186864745
713, 0.016467430719282777
714, 0.016838529569918104
715, 0.017209628420553433
716, 0.017580727271188763
717, 0.01795182612182409
718, 0.018322924972459416
719, 0.018694023823094742
720, 0.019065122673730072
721, 0.0194362215243654
722, 0.019807320375000728
723, 0.020178419225636055
724, 0.02054951807627138
725, 0.020920616926906707
726, 0.021291715777542037
727, 0.021662814628177363
728, 0.02161735827242771
729, 0.021415693714283614
730, 0.021214029156139517
731, 0.02101236459799542
732, 0.020810700039851325
733, 0.020609035481707227
734, 0.020407370923563133
735, 0.020205706365419036
736, 0.02000404180727494
737, 0.019802377249130844
738, 0.019600712690986746
739, 0.019399048132842652
740, 0.019197383574698555
741, 0.01899571901655446
742, 0.018794054458410363
743, 0.01859238990026627
744, 0.01839072534212217
745, 0.018189060783978077
746, 0.01798739622583398
747, 0.01778573166768988
748, 0.017584067109545787
749, 0.01738240255140169
750, 0.017180737993257596
751, 0.016979073435113498
752, 0.0167774088769694
753, 0.016575744318825306
754, 0.016374079760681212
755, 0.016172415202537115
756, 0.015970750644393017
757, 0.015769086086248923
758, 0.015567421528104825
759, 0.015365756969960731
760, 0.015164092411816633
761, 0.014962427853672538
762, 0.014760763295528442
763, 0.014559098737384346
764, 0.014433900006067797
765, 0.014442516471699514
766, 0.01445113293733123
767, 0.014459749402962947
768, 0.014468365868594665
769, 0.014476982334226382
770, 0.014485598799858099
771, 0.014494215265489817
772, 0.014502831731121534
773, 0.01451144819675325
774, 0.014520064662384969
775, 0.014528681128016686
776, 0.014537297593648402
777, 0.01454591405928012
778, 0.014554530524911838
779, 0.014563146990543554
780, 0.014571763456175271
781, 0.01458037992180699
782, 0.014588996387438706
783, 0.014597612853070423
784, 0.014606229318702141
785, 0.014614845784333858
786, 0.014623462249965575
787, 0.014632078715597293
788, 0.01464069518122901
789, 0.014649311646860726
790, 0.014657928112492443
791, 0.014666544578124161
792, 0.014675161043755878
793, 0.014683777509387595
794, 0.014692393975019313
795, 0.01470101044065103
796, 0.014709626906282747
797, 0.014718243371914465
798, 0.014726859837546182
799, 0.014735476303177899
800, 0.014744092768809615
801, 0.014697429373450453
802, 0.014650765978091281
803, 0.014604102582732112
804, 0.014557439187372942
805, 0.01451077579201377
806, 0.014464112396654601
807, 0.014417449001295431
808, 0.01437078560593626
809, 0.01432412221057709
810, 0.01427745881521792
811, 0.01423079541985875
812, 0.01418413202449958
813, 0.01413746862914041
814, 0.014090805233781239
815, 0.01404414183842207
816, 0.0139974784430629
817, 0.013950815047703728
818, 0.013904151652344559
819, 0.013857488256985389
820, 0.013810824861626218
821, 0.013764161466267048
822, 0.013717498070907878
823, 0.013670834675548707
824, 0.013624171280189537
825, 0.013577507884830368
826, 0.013530844489471196
827, 0.013484181094112027
828, 0.013437517698752857
829, 0.013390854303393686
830, 0.013344190908034516
831, 0.013297527512675347
832, 0.013250864117316175
833, 0.013204200721957006
834, 0.013157537326597836
835, 0.013110873931238665
836, 0.013064210535879495
837, 0.012810543397834953
838, 0.012438588406827279
839, 0.012066633415819605
840, 0.01169467842481193
841, 0.011322723433804256
842, 0.010950768442796582
843, 0.010578813451788908
844, 0.010206858460781234
845, 0.00983490346977356
846, 0.009462948478765885
847, 0.009090993487758211
848, 0.008719038496750537
849, 0.008347083505742862
850, 0.007975128514735188
851, 0.007603173523727514
852, 0.00723121853271984
853, 0.006859263541712166
854, 0.006487308550704491
855, 0.006115353559696817
856, 0.005743398568689143
857, 0.005371443577681469
858, 0.0049994885866737945
859, 0.00462753359566612
860, 0.004255578604658446
861, 0.003883623613650772
862, 0.0035116686226430976
863, 0.0031397136316354234
864, 0.002767758640627749
865, 0.002395803649620075
866, 0.0020238486586124007
867, 0.0016518936676047265
868, 0.0012799386765970523
869, 0.000907983685589378
870, 0.0005360286945817038
871, 0.0001640737035740296
872, 0.0
873, 0.0
874, 0.0
875, 0.0
876, 0.0
877, 0.0
878, 0.0
879, 0.0
880, 0.0
881, 0.0
882, 0.0
883, 0.0
884, 0.0
885, 0.0
886, 0.0
887, 0.0
888, 0.0
889, 0.0
890, 0.0
891, 0.0
892, 0.0
893, 0.0
894, 0.0
895, 0.0
896, 0.0
897, 0.0
898, 0.0
899, 0.0
900, 0.0
901, 0.0
902, 0.0
903, 0.0
904, 0.0
905, 0.0
906, 0.0
907, 0.0
908, 0.0
909, 0.0
910, 0.0
911, 0.0
912, 0.0
913, 0.0
914, 0.0
915, 0.0
916, 0.0
917, 0.0
918, 0.0
919, 0.0
920, 0.0
921, 0.0
922, 0.0
923, 0.0
924, 0.0
925, 0.0
926, 0.0
927, 0.0
928, 0.0
929, 0.0
930, 0.0
931, 0.0
932, 0.0
933, 0.0
934, 0.0
935, 0.0
936, 0.0
937, 0.0
938, 0.0
939, 0.0004282716454125906
940, 0.000919800186037106
941, 0.0014113287266616197
942, 0.001902857267286135
943, 0.0023943858079106504
944, 0.002885914348535166
945, 0.0033774428891596812
946, 0.003495343650174882
947, 0.003301887928182268
948, 0.0031084322061896543
949, 0.0029149764841970406
950, 0.002721520762204427
951, 0.0025280650402118134
952, 0.0023346093182191998
953, 0.0021411535962265857
954, 0.001947697874233972
955, 0.0017542421522413584
956, 0.0015607864302487448
957, 0.0013673307082561308
958, 0.0011738749862635171
959, 0.0009804192642709035
960, 0.0007869635422782899
961, 0.0005935078202856763
962, 0.0004000520982930626
963, 0.00020659637630044856
964, 1.3140654307834936e-05
965, 0.0
966, 0.0
967, 0.0
968, 0.0
969, 0.0
970, 0.0
971, 0.0
972, 0.0
973, 0.0
974, 0.0
975, 0.0
976, 0.0
977, 0.0
978, 0.0
979, 0.0
980, 0.0
981, 0.0
982, 0.0
983, 0.0
984, 0.0
985, 0.0
986, 0.0
987, 0.0
988, 0.0006495716988233358
989, 0.001310131448826619
990, 0.001970691198829903
991, 0.0026312509488331864
992, 0.0032918106988364705
993, 0.003952370448839754
994, 0.004612930198843037
995, 0.00527348994884632
996, 0.005934049698849605
997, 0.006594609448852888
998, 0.007255169198856172
999, 0.007915728948859455
1000, 0.008576288698862738
1001, 0.009236848448866021
1002, 0.009897408198869306
1003, 0.01055796794887259
1004, 0.011218527698875873
1005, 0.011879087448879156
1006, 0.012539647198882441
1007, 0.013200206948885724
1008, 0.013860766698889007
1009, 0.01452132644889229
1010, 0.015181886198895574
1011, 0.01584244594889886
1012, 0.01650300569890214
1013, 0.017163565448905425
1014, 0.017824125198908705
1015, 0.018484684948911992
1016, 0.01914524469891528
1017, 0.01980580444891856
1018, 0.020466364198921845
1019, 0.02047594423083162
1020, 0.020340862103165
1021, 0.02020577997549838
1022, 0.020070697847831758
1023, 0.019935615720165136
1024, 0.019800533592498518
1025, 0.019665451464831896
1026, 0.019530369337165277
1027, 0.019395287209498655
1028, 0.019260205081832033
1029, 0.019125122954165415
1030, 0.018990040826498793
1031, 0.018854958698832174
1032, 0.018719876571165552
1033, 0.01858479444349893
1034, 0.018449712315832312
1035, 0.01831463018816569
1036, 0.01817954806049907
1037, 0.01804446593283245
1038, 0.01790938380516583
1039, 0.01777430167749921
1040, 0.017639219549832587
1041, 0.01750413742216597
1042, 0.017369055294499346
1043, 0.017233973166832728
1044, 0.017098891039166106
1045, 0.016963808911499484
1046, 0.016828726783832865
1047, 0.016693644656166243
1048, 0.016558562528499625
1049, 0.016423480400833003
1050, 0.01628839827316638
1051, 0.016153316145499762
1052, 0.01601823401783314
1053, 0.015883151890166522
1054, 0.0157480697624999
1055, 0.015702154190909142
1056, 0.0157632384866095
1057, 0.01582432278230986
1058, 0.01588540707801022
1059, 0.01594649137371058
1060, 0.01600757566941094
1061, 0.0160686599651113
1062, 0.016129744260811655
1063, 0.016190828556512014
1064, 0.016251912852212374
1065, 0.016312997147912733
1066, 0.016374081443613093
1067, 0.016435165739313452
1068, 0.016496250035013812
1069, 0.01655733433071417
1070, 0.01661841862641453
1071, 0.01667950292211489
1072, 0.016740587217815246
1073, 0.016801671513515606
1074, 0.016862755809215965
1075, 0.016923840104916325
1076, 0.016984924400616684
1077, 0.017046008696317044
1078, 0.017107092992017403
1079, 0.017168177287717763
1080, 0.017229261583418122
1081, 0.017290345879118478
1082, 0.017351430174818838
1083, 0.017412514470519197
1084, 0.017473598766219556
1085, 0.017534683061919916
1086, 0.017595767357620275
1087, 0.017656851653320635
1088, 0.017717935949020994
1089, 0.017779020244721354
1090, 0.01784010454042171
1091, 0.01789333981247418
1092, 0.017868084848047663
1093, 0.017842829883621146
1094, 0.01781757491919463
1095, 0.017792319954768113
1096, 0.017767064990341593
1097, 0.017741810025915076
1098, 0.01771655506148856
1099, 0.017691300097062043
1100, 0.017666045132635526
1101, 0.01764079016820901
1102, 0.017615535203782492
1103, 0.017590280239355972
1104, 0.017565025274929456
1105, 0.01753977031050294
1106, 0.017514515346076422
1107, 0.017489260381649906
1108, 0.01746400541722339
1109, 0.01743875045279687
1110, 0.017413495488370352
1111, 0.017388240523943835
1112, 0.01736298555951732
1113, 0.017337730595090802
1114, 0.017312475630664285
1115, 0.017287220666237765
1116, 0.01726196570181125
1117, 0.017236710737384732
1118, 0.017211455772958215
1119, 0.0171862008085317
1120, 0.017160945844105182
1121, 0.017135690879678665
1122, 0.017110435915252145
1123, 0.01708518095082563
1124, 0.017059925986399112
1125, 0.017034671021972595
1126, 0.01700941605754608
1127, 0.016984161093119562
1128, 0.016804446020561165
1129, 0.016566808407453254
1130, 0.01632917079434534
1131, 0.01609153318123743
1132, 0.01585389556812952
1133, 0.015616257955021605
1134, 0.015378620341913694
1135, 0.015140982728805782
1136, 0.01490334511569787
1137, 0.01466570750258996
1138, 0.014428069889482047
1139, 0.014190432276374135
1140, 0.013952794663266224
1141, 0.013715157050158312
1142, 0.013477519437050401
1143, 0.013239881823942489
1144, 0.013002244210834579
1145, 0.012764606597726666
1146, 0.012526968984618754
1147, 0.012289331371510843
1148, 0.012051693758402931
1149, 0.011814056145295019
1150, 0.011576418532187108
1151, 0.011338780919079196
1152, 0.011101143305971284
1153, 0.010863505692863373
1154, 0.010625868079755461
1155, 0.010388230466647549
1156, 0.010150592853539638
1157, 0.009912955240431726
1158, 0.009675317627323814
1159, 0.009437680014215903
1160, 0.00920004240110799
1161, 0.00896240478800008
1162, 0.008724767174892168
1163, 0.008487129561784256
1164, 0.008402180087497612
1165, 0.008584434856148302
1166, 0.008766689624798993
1167, 0.008948944393449683
1168, 0.009131199162100374
1169, 0.009313453930751064
1170, 0.009495708699401754
1171, 0.009677963468052445
1172, 0.009860218236703135
1173, 0.010042473005353826
1174, 0.010224727774004516
1175, 0.010406982542655208
1176, 0.010589237311305897
1177, 0.010771492079956587
1178, 0.010953746848607279
1179, 0.01113600161725797
1180, 0.01131825638590866
1181, 0.01150051115455935
1182, 0.011682765923210041
1183, 0.01186502069186073
1184, 0.012047275460511422
1185, 0.012229530229162112
1186, 0.012411784997812803
1187, 0.012594039766463493
1188, 0.012776294535114183
1189, 0.012958549303764874
1190, 0.013140804072415566
1191, 0.013323058841066255
1192, 0.013505313609716945
1193, 0.013687568378367636
1194, 0.013869823147018328
1195, 0.014052077915669016
1196, 0.014234332684319707
1197, 0.014416587452970399
1198, 0.014598842221621089
1199, 0.014781096990271778
1200, 0.01496335175892247
1201, 0.015312851926764874
1202, 0.015662352094607278
1203, 0.01601185226244968
1204, 0.016361352430292082
1205, 0.016710852598134485
1206, 0.01706035276597689
1207, 0.017409852933819293
1208, 0.017759353101661695
1209, 0.0181088532695041
1210, 0.018458353437346503
1211, 0.018807853605188905
1212, 0.019157353773031308
1213, 0.019506853940873713
1214, 0.019856354108716116
1215, 0.02020585427655852
1216, 0.020555354444400924
1217, 0.020904854612243326
1218, 0.021254354780085728
1219, 0.021603854947928134
1220, 0.021953355115770536
1221, 0.02230285528361294
1222, 0.022652355451455344
1223, 0.023001855619297747
1224, 0.02335135578714015
1225, 0.02370085595498255
1226, 0.024050356122824953
1227, 0.02439985629066736
1228, 0.024749356458509765
1229, 0.025098856626352167
1230, 0.02544835679419457
1231, 0.025797856962036972
1232, 0.026147357129879374
1233, 0.02649685729772178
1234, 0.026846357465564182
1235, 0.027195857633406588
1236, 0.02754535780124899
1237, 0.0274484071227921
1238, 0.027096341675021195
1239, 0.02674427622725029
1240, 0.02639221077947938
1241, 0.026040145331708474
1242, 0.025688079883937568
1243, 0.025336014436166662
1244, 0.024983948988395753
1245, 0.024631883540624847
1246, 0.02427981809285394
1247, 0.023927752645083036
1248, 0.023575687197312126
1249, 0.02322362174954122
1250, 0.022871556301770315
1251, 0.02251949085399941
1252, 0.0221674254062285
1253, 0.021815359958457594
1254, 0.021463294510686688
1255, 0.02111122906291578
1256, 0.020759163615144873
1257, 0.020407098167373967
1258, 0.02005503271960306
1259, 0.019702967271832156
1260, 0.019350901824061247
1261, 0.01899883637629034
1262, 0.018646770928519435
1263, 0.018294705480748526
1264, 0.01794264003297762
1265, 0.017590574585206714
1266, 0.017238509137435805
1267, 0.016886443689664903
1268, 0.016534378241893993
1269, 0.016182312794123084
1270, 0.01583024734635218
1271, 0.015478181898581272
1272, 0.015126116450810367
1273, 0.014748311546093502
1274, 0.014301868089520746
1275, 0.01385542463294799
1276, 0.013408981176375234
1277, 0.012962537719802478
1278, 0.012516094263229721
1279, 0.012069650806656965
1280, 0.011623207350084208
1281, 0.011176763893511452
1282, 0.010730320436938695
1283, 0.010283876980365939
1284, 0.009837433523793182
1285, 0.009390990067220426
1286, 0.008944546610647669
1287, 0.008498103154074912
1288, 0.008051659697502158
1289, 0.007605216240929401
1290, 0.007158772784356645
1291, 0.006712329327783888
1292, 0.006265885871211132
1293, 0.005819442414638375
1294, 0.0053729989580656185
1295, 0.004926555501492862
1296, 0.004480112044920107
1297, 0.004033668588347351
1298, 0.003587225131774594
1299, 0.0031407816752018376
1300, 0.002694338218629081
1301, 0.0022478947620563246
1302, 0.001801451305483568
1303, 0.0013550078489108115
1304, 0.000908564392338055
1305, 0.0004621209357652985
1306, 1.567747919254195e-05
1307, 0.0
1308, 0.0
1309, 0.0
1310, 0.0
1311, 0.0001705486193996394
1312, 0.0009744848130069617
1313, 0.0017784210066142836
1314, 0.002582357200221606
1315, 0.003386293393828928
1316, 0.00419022958743625
1317, 0.004994165781043573
1318, 0.005798101974650895
1319, 0.0066020381682582166
1320, 0.007405974361865539
1321, 0.008209910555472863
1322, 0.009013846749080184
1323, 0.009817782942687507
1324, 0.01062171913629483
1325, 0.01142565532990215
1326, 0.012229591523509473
1327, 0.013033527717116796
1328, 0.013837463910724117
1329, 0.014641400104331442
1330, 0.015445336297938761
1331, 0.016249272491546084
1332, 0.017053208685153406
1333, 0.01785714487876073
1334, 0.018661081072368052
1335, 0.019465017265975375
1336, 0.020268953459582694
1337, 0.021072889653190017
1338, 0.02187682584679734
1339, 0.022680762040404662
1340, 0.023484698234011985
1341, 0.024288634427619308
1342, 0.02509257062122663
1343, 0.02589650681483395
1344, 0.026700443008441273
1345, 0.027504379202048596
1346, 0.02764733442754615
1347, 0.027239472179618807
1348, 0.02683160993169146
1349, 0.026423747683764112
1350, 0.02601588543583677
1351, 0.025608023187909425
1352, 0.025200160939982078
1353, 0.02479229869205473
1354, 0.024384436444127387
1355, 0.02397657419620004
1356, 0.023568711948272696
1357, 0.02316084970034535
1358, 0.022752987452418005
1359, 0.022345125204490657
1360, 0.021937262956563314
1361, 0.021529400708635966
1362, 0.021121538460708623
1363, 0.020713676212781276
1364, 0.020305813964853932
1365, 0.019897951716926585
1366, 0.019490089468999237
1367, 0.019082227221071894
1368, 0.01867436497314455
1369, 0.018266502725217203
1370, 0.017858640477289855
1371, 0.017450778229362512
1372, 0.017042915981435168
1373, 0.01663505373350782
1374, 0.016227191485580474
1375, 0.01581932923765313
1376, 0.015411466989725784
1377, 0.015003604741798439
1378, 0.014595742493871093
1379, 0.014187880245943748
1380, 0.013780017998016402
1381, 0.013372155750089057
1382, 0.013094492644226585
1383, 0.013402725677656692
1384, 0.0137109587110868
1385, 0.014019191744516907
1386, 0.014327424777947014
1387, 0.014635657811377122
1388, 0.014943890844807229
1389, 0.015252123878237336
1390, 0.015560356911667444
1391, 0.01586858994509755
1392, 0.01617682297852766
1393, 0.016485056011957766
1394, 0.016793289045387873
1395, 0.01710152207881798
1396, 0.01740975511224809
1397, 0.017717988145678196
1398, 0.018026221179108303
1399, 0.01833445421253841
1400, 0.018642687245968518
1401, 0.018950920279398625
1402, 0.019259153312828733
1403, 0.01956738634625884
1404, 0.019875619379688948
1405, 0.020183852413119055
1406, 0.020492085446549162
1407, 0.02080031847997927
1408, 0.021108551513409377
1409, 0.021416784546839485
1410, 0.021725017580269592
1411, 0.0220332506136997
1412, 0.022341483647129807
1413, 0.022649716680559914
1414, 0.02295794971399002
1415, 0.02326618274742013
1416, 0.023574415780850237
1417, 0.023882648814280344
1418, 0.02419088184771045
1419, 0.024428773075215755
1420, 0.024651032790293317
1421, 0.02487329250537088
1422, 0.02509555222044844
1423, 0.025317811935526003
1424, 0.02554007165060357
1425, 0.02576233136568113
1426, 0.025984591080758693
1427, 0.026206850795836255
1428, 0.026429110510913817
1429, 0.02665137022599138
1430, 0.02687362994106894
1431, 0.027095889656146503
1432, 0.027318149371224065
1433, 0.027540409086301627
1434, 0.02776266880137919
1435, 0.02798492851645675
1436, 0.028207188231534314
1437, 0.02842944794661188
1438, 0.02865170766168944
1439, 0.028873967376767003
1440, 0.029096227091844565
1441, 0.029318486806922128
1442, 0.02954074652199969
1443, 0.029763006237077252
1444, 0.029985265952154814
1445, 0.030207525667232376
1446, 0.03042978538230994
1447, 0.030652045097387504
1448, 0.030874304812465066
1449, 0.031096564527542628
1450, 0.03131882424262019
1451, 0.03154108395769775
1452, 0.031763343672775314
1453, 0.031985603387852876
1454, 0.03220786310293044
1455, 0.0321868556356091
1456, 0.031873927549408876
1457, 0.031560999463208644
1458, 0.031248071377008413
1459, 0.03093514329080818
1460, 0.03062221520460795
1461, 0.030309287118407722
1462, 0.02999635903220749
1463, 0.02968343094600726
1464, 0.02937050285980703
1465, 0.0290575747736068
1466, 0.028744646687406568
1467, 0.028431718601206336
1468, 0.02811879051500611
1469, 0.027805862428805877
1470, 0.027492934342605645
1471, 0.027180006256405417
1472, 0.026867078170205186
1473, 0.026554150084004954
1474, 0.026241221997804723
1475, 0.025928293911604495
1476, 0.025615365825404263
1477, 0.025302437739204035
1478, 0.024989509653003804
1479, 0.024676581566803572
1480, 0.02436365348060334
1481, 0.02405072539440311
1482, 0.02373779730820288
1483, 0.02342486922200265
1484, 0.023111941135802422
1485, 0.02279901304960219
1486, 0.02248608496340196
1487, 0.022173156877201727
1488, 0.021860228791001496
1489, 0.021547300704801268
1490, 0.02123437261860104
1491, 0.02092296258714068
1492, 0.020626733103079053
1493, 0.020330503619017427
1494, 0.0200342741349558
1495, 0.019738044650894175
1496, 0.01944181516683255
1497, 0.019145585682770923
1498, 0.018849356198709297
1499, 0.01855312671464767
1500, 0.018256897230586044
1501, 0.01796066774652442
1502, 0.017664438262462796
1503, 0.01736820877840117
1504, 0.017071979294339543
1505, 0.016775749810277917
1506, 0.01647952032621629
1507, 0.016183290842154665
1508, 0.01588706135809304
1509, 0.015590831874031413
1510, 0.015294602389969788
1511, 0.014998372905908162
1512, 0.014702143421846536
1513, 0.014405913937784912
1514, 0.014109684453723285
1515, 0.01381345496966166
1516, 0.013517225485600033
1517, 0.013220996001538407
1518, 0.012924766517476781
1519, 0.012628537033415155
1520, 0.01233230754935353
1521, 0.012036078065291904
1522, 0.011739848581230278
1523, 0.011443619097168652
1524, 0.011147389613107026
1525, 0.010851160129045401
1526, 0.010554930644983775
1527, 0.01025870116092215
1528, 0.01028384629473541
1529, 0.010429506910251879
1530, 0.010575167525768347
1531, 0.010720828141284817
1532, 0.010866488756801285
1533, 0.011012149372317754
1534, 0.011157809987834224
1535, 0.011303470603350692
1536, 0.01144913121886716
1537, 0.01159479183438363
1538, 0.011740452449900098
1539, 0.011886113065416568
1540, 0.012031773680933036
1541, 0.012177434296449505
1542, 0.012323094911965975
1543, 0.012468755527482443
1544, 0.012614416142998911
1545, 0.012760076758515381
1546, 0.01290573737403185
1547, 0.013051397989548318
1548, 0.013197058605064788
1549, 0.013342719220581256
1550, 0.013488379836097724
1551, 0.013634040451614194
1552, 0.013779701067130662
1553, 0.01392536168264713
1554, 0.0140710222981636
1555, 0.014216682913680069
1556, 0.014362343529196537
1557, 0.014508004144713007
1558, 0.014653664760229477
1559, 0.014799325375745943
1560, 0.014944985991262413
1561, 0.015090646606778883
1562, 0.015236307222295352
1563, 0.01538196783781182
1564, 0.01542760967759978
1565, 0.015298218659862771
1566, 0.015168827642125763
1567, 0.015039436624388756
1568, 0.014910045606651746
1569, 0.014780654588914739
1570, 0.01465126357117773
1571, 0.014521872553440722
1572, 0.014392481535703713
1573, 0.014263090517966705
1574, 0.014133699500229698
1575, 0.014004308482492688
1576, 0.01387491746475568
1577, 0.013745526447018673
1578, 0.013616135429281664
1579, 0.013486744411544656
1580, 0.013357353393807647
1581, 0.01322796237607064
1582, 0.01309857135833363
1583, 0.012969180340596622
1584, 0.012839789322859615
1585, 0.012710398305122605
1586, 0.012581007287385598
1587, 0.01245161626964859
1588, 0.012322225251911581
1589, 0.012192834234174572
1590, 0.012063443216437564
1591, 0.011934052198700557
1592, 0.011804661180963547
1593, 0.01167527016322654
1594, 0.011545879145489532
1595, 0.011416488127752523
1596, 0.011287097110015513
1597, 0.011157706092278508
1598, 0.011028315074541498
1599, 0.010898924056804489
1600, 0.010769533039067481
1601, 0.010965162486511783
1602, 0.011160791933956159
1603, 0.011356421381400535
1604, 0.01155205082884491
1605, 0.011747680276289287
1606, 0.011943309723733662
1607, 0.012138939171178038
1608, 0.012334568618622414
1609, 0.01253019806606679
1610, 0.012725827513511166
1611, 0.012921456960955542
1612, 0.013117086408399918
1613, 0.013312715855844294
1614, 0.01350834530328867
1615, 0.013703974750733046
1616, 0.013899604198177422
1617, 0.014095233645621798
1618, 0.014290863093066174
1619, 0.01448649254051055
1620, 0.014682121987954926
1621, 0.014877751435399302
1622, 0.015073380882843677
1623, 0.015269010330288053
1624, 0.015464639777732428
1625, 0.015660269225176805
1626, 0.01585589867262118
1627, 0.016051528120065557
1628, 0.016247157567509933
1629, 0.01644278701495431
1630, 0.016638416462398685
1631, 0.01683404590984306
1632, 0.017029675357287437
1633, 0.017225304804731813
1634, 0.01742093425217619
1635, 0.01761656369962056
1636, 0.017812193147064937
1637, 0.017441923055912634
1638, 0.01674828179984776
1639, 0.016054640543782892
1640, 0.015360999287718023
1641, 0.014667358031653154
1642, 0.013973716775588283
1643, 0.013280075519523413
1644, 0.012586434263458544
1645, 0.011892793007393675
1646, 0.011199151751328804
1647, 0.010505510495263935
1648, 0.009811869239199064
1649, 0.009118227983134195
1650, 0.008424586727069324
1651, 0.007730945471004455
1652, 0.007037304214939586
1653, 0.006343662958874716
1654, 0.005650021702809847
1655, 0.004956380446744976
1656, 0.004262739190680107
1657, 0.003569097934615236
1658, 0.002875456678550367
1659, 0.002181815422485498
1660, 0.001488174166420629
1661, 0.0007945329103557566
1662, 0.00010089165429088762
1663, 0.0
1664, 0.0
1665, 0.0
1666, 0.0
1667, 0.0
1668, 0.0
1669, 0.0
1670, 0.0
1671, 0.0
1672, 0.0
1673, 0.0
1674, 0.0
1675, 0.0
1676, 0.0
1677, 0.0
1678, 0.0
1679, 0.0
1680, 0.0
1681, 0.0
1682, 0.0
1683, 0.0
1684, 0.0
1685, 0.0
1686, 0.0
1687, 0.0
1688, 0.0
1689, 0.0
1690, 0.0
1691, 0.0
1692, 0.0
1693, 0.0
1694, 0.0
1695, 0.0
1696, 0.0
1697, 0.0
1698, 0.0
1699, 0.0
1700, 0.0
1701, 0.0
1702, 0.0
1703, 0.0
1704, 0.0
1705, 0.0
1706, 0.0
1707, 0.0
1708, 0.0
1709, 0.0
1710, 0.0
1711, 0.0
1712, 0.0
1713, 0.0008639754054324059
1714, 0.0018517327498488627
1715, 0.0028394900942653204
1716, 0.0038272474386817773
1717, 0.004815004783098235
1718, 0.005802762127514693
1719, 0.006790519471931149
1720, 0.0077782768163476065
1721, 0.008766034160764064
1722, 0.009753791505180522
1723, 0.010741548849596978
1724, 0.011729306194013436
1725, 0.012717063538429893
1726, 0.01370482088284635
1727, 0.014692578227262809
1728, 0.015680335571679263
1729, 0.016668092916095723
1730, 0.017655850260512182
1731, 0.018643607604928635
1732, 0.019631364949345094
1733, 0.020619122293761553
1734, 0.021606879638178006
1735, 0.022594636982594465
1736, 0.023582394327010925
1737, 0.024570151671427377
1738, 0.025557909015843837
1739, 0.026545666360260296
1740, 0.027533423704676756
1741, 0.02852118104909321
1742, 0.029508938393509668
1743, 0.03049669573792612
1744, 0.03148445308234258
1745, 0.03247221042675904
1746, 0.032777440613000815
1747, 0.032513898167430264
1748, 0.032250355721859705
1749, 0.031986813276289154
1750, 0.031723270830718596
1751, 0.031459728385148045
1752, 0.03119618593957749
1753, 0.030932643494006935
1754, 0.03066910104843638
1755, 0.030405558602865826
1756, 0.03014201615729527
1757, 0.029878473711724716
1758, 0.029614931266154162
1759, 0.029351388820583607
1760, 0.029087846375013056
1761, 0.0288243039294425
1762, 0.028560761483871946
1763, 0.028297219038301392
1764, 0.028033676592730837
1765, 0.027770134147160282
1766, 0.027506591701589728
1767, 0.027243049256019176
1768, 0.02697950681044862
1769, 0.026715964364878067
1770, 0.026452421919307512
1771, 0.026188879473736958
1772, 0.025925337028166403
1773, 0.025661794582595848
1774, 0.025398252137025297
1775, 0.02513470969145474
1776, 0.024871167245884188
1777, 0.024607624800313633
1778, 0.024344082354743078
1779, 0.024080539909172523
1780, 0.02381699746360197
1781, 0.023553455018031418
1782, 0.023330869378424997
1783, 0.02329258936565739
1784, 0.023254309352889784
1785, 0.02321602934012218
1786, 0.02317774932735457
1787, 0.023139469314586967
1788, 0.023101189301819362
1789, 0.023062909289051754
1790, 0.02302462927628415
1791, 0.022986349263516545
1792, 0.022948069250748937
1793, 0.022909789237981332
1794, 0.022871509225213724
1795, 0.02283322921244612
1796, 0.022794949199678515
1797, 0.022756669186910907
1798, 0.022718389174143303
1799, 0.022680109161375698
1800, 0.02264182914860809
1801, 0.022603549135840485
1802, 0.022565269123072877
1803, 0.022526989110305273
1804, 0.022488709097537668
1805, 0.02245042908477006
1806, 0.022412149072002455
1807, 0.02237386905923485
1808, 0.022335589046467243
1809, 0.022297309033699638
1810, 0.022259029020932034
1811, 0.022220749008164425
1812, 0.02218246899539682
1813, 0.022144188982629213
1814, 0.022105908969861608
1815, 0.022067628957094004
1816, 0.022029348944326396
1817, 0.02199106893155879
1818, 0.021952788918791186
1819, 0.021123251078999424
1820, 0.02011787816653555
1821, 0.019112505254071682
1822, 0.018107132341607813
1823, 0.01710175942914394
1824, 0.01609638651668007
1825, 0.015091013604216202
1826, 0.01408564069175233
1827, 0.01308026777928846
1828, 0.01207489486682459
1829, 0.01106952195436072
1830, 0.010064149041896849
1831, 0.00905877612943298
1832, 0.008053403216969108
1833, 0.007048030304505237
1834, 0.006042657392041368
1835, 0.005037284479577499
1836, 0.004031911567113626
1837, 0.0030265386546497568
1838, 0.0020211657421858875
1839, 0.0010157928297220148
1840, 1.0419917258145533e-05
1841, 0.0
1842, 0.0
1843, 0.0
1844, 0.0
1845, 0.0
1846, 0.0
1847, 0.0
1848, 0.0
1849, 0.0
1850, 0.0
1851, 0.0
1852, 0.0
1853, 0.0
1854, 0.0
1855, 0.0
1856, 0.0
1857, 0.0
1858, 0.0
1859, 0.0
1860, 0.0
1861, 0.0
1862, 0.0
1863, 0.0
1864, 0.0
1865, 0.0
1866, 0.0
1867, 0.0
1868, 0.0
1869, 0.0
1870, 0.0
1871, 0.0
1872, 0.0
1873, 0.00017735095282972978
1874, 0.000978808624679535
1875, 0.0017802662965293384
1876, 0.002581723968379142
1877, 0.0033831816402289487
1878, 0.004184639312078752
1879, 0.004986096983928556
1880, 0.005787554655778359
1881, 0.006589012327628166
1882, 0.007390469999477969
1883, 0.008191927671327773
1884, 0.00899338534317758
1885, 0.009794843015027383
1886, 0.010596300686877187
1887, 0.01139775835872699
1888, 0.012199216030576797
1889, 0.0130006737024266
1890, 0.013802131374276404
1891, 0.014557987078550714
1892, 0.014857823107069627
1893, 0.015157659135588539
1894, 0.015457495164107452
1895, 0.015757331192626366
1896, 0.016057167221145276
1897, 0.01635700324966419
1898, 0.0166568392781831
1899, 0.016956675306702015
1900, 0.01725651133522093
1901, 0.01755634736373984
1902, 0.01785618339225875
1903, 0.018156019420777665
1904, 0.01845585544929658
1905, 0.01875569147781549
1906, 0.019055527506334404
1907, 0.019355363534853315
1908, 0.01965519956337223
1909, 0.019955035591891143
1910, 0.020254871620410054
1911, 0.020554707648928965
1912, 0.02085454367744788
1913, 0.021154379705966793
1914, 0.021454215734485704
1915, 0.021754051763004618
1916, 0.02205388779152353
1917, 0.022353723820042443
1918, 0.022653559848561357
1919, 0.022953395877080267
1920, 0.023253231905599178
1921, 0.023553067934118092
1922, 0.023852903962637007
1923, 0.024152739991155917
1924, 0.024452576019674828
1925, 0.024752412048193742
1926, 0.025052248076712656
1927, 0.025352084105231567
1928, 0.02535021704305709
1929, 0.025235211321872474
1930, 0.02512020560068786
1931, 0.025005199879503243
1932, 0.02489019415831863
1933, 0.024775188437134013
1934, 0.024660182715949396
1935, 0.024545176994764783
1936, 0.024430171273580166
1937, 0.024315165552395553
1938, 0.024200159831210936
1939, 0.02408515411002632
1940, 0.023970148388841706
1941, 0.02385514266765709
1942, 0.023740136946472472
1943, 0.02362513122528786
1944, 0.02351012550410324
1945, 0.023395119782918628
1946, 0.02328011406173401
1947, 0.023165108340549394
1948, 0.02305010261936478
1949, 0.022935096898180164
1950, 0.02282009117699555
1951, 0.022705085455810934
1952, 0.022590079734626317
1953, 0.022475074013441704
1954, 0.022360068292257087
1955, 0.02224506257107247
1956, 0.022130056849887857
1957, 0.02201505112870324
1958, 0.021900045407518626
1959, 0.02178503968633401
1960, 0.021670033965149393
1961, 0.02155502824396478
1962, 0.021440022522780162
1963, 0.02132501680159555
1964, 0.021299074462481044
1965, 0.0214289930419893
1966, 0.02155891162149756
1967, 0.021688830201005815
1968, 0.021818748780514072
1969, 0.02194866736002233
1970, 0.02207858593953059
1971, 0.022208504519038847
1972, 0.022338423098547104
1973, 0.02246834167805536
1974, 0.022598260257563618
1975, 0.022728178837071875
1976, 0.022858097416580132
1977, 0.022988015996088393
1978, 0.02311793457559665
1979, 0.023247853155104907
1980, 0.023377771734613164
1981, 0.02350769031412142
1982, 0.02363760889362968
1983, 0.02376752747313794
1984, 0.023897446052646196
1985, 0.024027364632154453
1986, 0.02415728321166271
1987, 0.024287201791170967
1988, 0.024417120370679224
1989, 0.024547038950187484
1990, 0.02467695752969574
1991, 0.024806876109204
1992, 0.024936794688712256
1993, 0.025066713268220513
1994, 0.025196631847728773
1995, 0.02532655042723703
1996, 0.025456469006745287
1997, 0.025586387586253544
1998, 0.0257163061657618
1999, 0.02584622474527006
2000, 0.025976143324778316
2001, 0.02611424860774258
2002, 0.026252353890706848
2003, 0.026390459173671114
2004, 0.02652856445663538
2005, 0.026666669739599646
2006, 0.026804775022563912
2007, 0.026942880305528178
2008, 0.027080985588492444
2009, 0.02721909087145671
2010, 0.027357196154420976
2011, 0.027495301437385242
2012, 0.02763340672034951
2013, 0.027771512003313775
2014, 0.02790961728627804
2015, 0.028047722569242307
2016, 0.028185827852206573
2017, 0.02832393313517084
2018, 0.028462038418135105
2019, 0.02860014370109937
2020, 0.028738248984063637
2021, 0.028876354267027903
2022, 0.02901445954999217
2023, 0.029152564832956435
2024, 0.0292906701159207
2025, 0.029428775398884964
2026, 0.029566880681849234
2027, 0.029704985964813496
2028, 0.029843091247777766
2029, 0.02998119653074203
2030, 0.030119301813706298
2031, 0.03025740709667056
2032, 0.03039551237963483
2033, 0.030533617662599093
2034, 0.030671722945563362
2035, 0.030809828228527625
2036, 0.030947933511491894
2037, 0.03098023190888282
2038, 0.030952069228803232
2039, 0.030923906548723647
2040, 0.030895743868644063
2041, 0.030867581188564475
2042, 0.03083941850848489
2043, 0.030811255828405305
2044, 0.030783093148325717
2045, 0.030754930468246133
2046, 0.030726767788166548
2047, 0.03069860510808696
2048, 0.030670442428007375
2049, 0.03064227974792779
2050, 0.030614117067848202
2051, 0.030585954387768618
2052, 0.030557791707689033
2053, 0.030529629027609445
2054, 0.03050146634752986
2055, 0.030473303667450276
2056, 0.030445140987370688
2057, 0.030416978307291103
2058, 0.03038881562721152
2059, 0.03036065294713193
2060, 0.030332490267052346
2061, 0.03030432758697276
2062, 0.030276164906893173
2063, 0.03024800222681359
2064, 0.030219839546734004
2065, 0.030191676866654416
2066, 0.03016351418657483
2067, 0.030135351506495246
2068, 0.030107188826415658
2069, 0.030079026146336073
2070, 0.03005086346625649
2071, 0.0300227007861769
2072, 0.029994538106097316
2073, 0.029904711114035375
2074, 0.029650445956686956
2075, 0.029396180799338537
2076, 0.029141915641990118
2077, 0.028887650484641696
2078, 0.028633385327293277
2079, 0.028379120169944858
2080, 0.02812485501259644
2081, 0.027870589855248016
2082, 0.027616324697899597
2083, 0.027362059540551178
2084, 0.02710779438320276
2085, 0.026853529225854336
2086, 0.026599264068505917
2087, 0.026344998911157498
2088, 0.02609073375380908
2089, 0.02583646859646066
2090, 0.025582203439112237
2091, 0.02532793828176382
2092, 0.0250736731244154
2093, 0.024819407967066977
2094, 0.024565142809718558
2095, 0.02431087765237014
2096, 0.02405661249502172
2097, 0.0238023473376733
2098, 0.023548082180324878
2099, 0.02329381702297646
2100, 0.02303955186562804
2101, 0.022785286708279617
2102, 0.0225310215509312
2103, 0.02227675639358278
2104, 0.022022491236234357
2105, 0.02176822607888594
2106, 0.02151396092153752
2107, 0.0212596957641891
2108, 0.02100543060684068
2109, 0.020751165449492258
2110, 0.02060616946657608
2111, 0.02047210040110318
2112, 0.020338031335630277
2113, 0.020203962270157375
2114, 0.02006989320468447
2115, 0.019935824139211567
2116, 0.019801755073738665
2117, 0.01966768600826576
2118, 0.019533616942792858
2119, 0.019399547877319956
2120, 0.01926547881184705
2121, 0.01913140974637415
2122, 0.018997340680901247
2123, 0.01886327161542834
2124, 0.01872920254995544
2125, 0.018595133484482537
2126, 0.018461064419009632
2127, 0.01832699535353673
2128, 0.018192926288063828
2129, 0.018058857222590922
2130, 0.01792478815711802
2131, 0.01779071909164512
2132, 0.017656650026172217
2133, 0.01752258096069931
2134, 0.01738851189522641
2135, 0.017254442829753507
2136, 0.017120373764280602
2137, 0.0169863046988077
2138, 0.016852235633334798
2139, 0.016718166567861896
2140, 0.01658409750238899
2141, 0.01645002843691609
2142, 0.016315959371443187
2143, 0.01618189030597028
2144, 0.01604782124049738
2145, 0.015913752175024477
2146, 0.01613179560091009
2147, 0.016643266102927854
2148, 0.017154736604945618
2149, 0.01766620710696338
2150, 0.018177677608981143
2151, 0.018689148110998904
2152, 0.019200618613016668
2153, 0.01971208911503443
2154, 0.020223559617052193
2155, 0.020735030119069957
2156, 0.021246500621087717
2157, 0.02175797112310548
2158, 0.022269441625123246
2159, 0.022780912127141006
2160, 0.02329238262915877
2161, 0.02380385313117653
2162, 0.024315323633194295
2163, 0.024826794135212056
2164, 0.02533826463722982
2165, 0.025849735139247584
2166, 0.026361205641265345
2167, 0.02687267614328311
2168, 0.027384146645300873
2169, 0.027895617147318634
2170, 0.028407087649336395
2171, 0.02891855815135416
2172, 0.029430028653371923
2173, 0.029941499155389684
2174, 0.030452969657407448
2175, 0.030964440159425212
2176, 0.03147591066144297
2177, 0.03198738116346074
2178, 0.0324988516654785
2179, 0.03301032216749626
2180, 0.03352179266951402
2181, 0.03403326317153178
2182, 0.03443569404896383
2183, 0.03434744661575959
2184, 0.03425919918255535
2185, 0.034170951749351114
2186, 0.03408270431614688
2187, 0.033994456882942635
2188, 0.0339062094497384
2189, 0.033817962016534156
2190, 0.03372971458332992
2191, 0.03364146715012568
2192, 0.03355321971692144
2193, 0.0334649722837172
2194, 0.03337672485051296
2195, 0.03328847741730872
2196, 0.03320022998410448
2197, 0.03311198255090024
2198, 0.033023735117696004
2199, 0.03293548768449176
2200, 0.032847240251287525
2201, 0.03275899281808328
2202, 0.032670745384879046
2203, 0.03258249795167481
2204, 0.03249425051847057
2205, 0.03240600308526633
2206, 0.03231775565206209
2207, 0.03222950821885785
2208, 0.03214126078565361
2209, 0.032053013352449373
2210, 0.03196476591924513
2211, 0.031876518486040895
2212, 0.03178827105283665
2213, 0.031700023619632416
2214, 0.03161177618642817
2215, 0.03152352875322394
2216, 0.031435281320019694
2217, 0.03134703388681546
2218, 0.031258786453611215
2219, 0.03134976055729029
2220, 0.03148056166916572
2221, 0.03161136278104115
2222, 0.03174216389291659
2223, 0.031872965004792024
2224, 0.032003766116667456
2225, 0.032134567228542896
2226, 0.03226536834041833
2227, 0.03239616945229376
2228, 0.0325269705641692
2229, 0.03265777167604463
2230, 0.032788572787920064
2231, 0.032919373899795504
2232, 0.033050175011670936
2233, 0.03318097612354637
2234, 0.03331177723542181
2235, 0.03344257834729724
2236, 0.03357337945917267
2237, 0.03370418057104811
2238, 0.033834981682923544
2239, 0.03396578279479898
2240, 0.034096583906674416
2241, 0.03422738501854985
2242, 0.03435818613042528
2243, 0.03448898724230072
2244, 0.03461978835417615
2245, 0.034750589466051585
2246, 0.034881390577927024
2247, 0.035012191689802456
2248, 0.03514299280167789
2249, 0.03527379391355333
2250, 0.03540459502542876
2251, 0.03553539613730419
2252, 0.03566619724917963
2253, 0.035796998361055064
2254, 0.0359277994729305
2255, 0.0359880557065265
2256, 0.035963658086187046
2257, 0.03593926046584759
2258, 0.035914862845508135
2259, 0.03589046522516868
2260, 0.03586606760482923
2261, 0.035841669984489774
2262, 0.03581727236415032
2263, 0.03579287474381086
2264, 0.03576847712347141
2265, 0.03574407950313195
2266, 0.035719681882792495
2267, 0.03569528426245304
2268, 0.03567088664211359
2269, 0.035646489021774135
2270, 0.03562209140143468
2271, 0.03559769378109522
2272, 0.03557329616075577
2273, 0.03554889854041631
2274, 0.035524500920076856
2275, 0.0355001032997374
2276, 0.03547570567939795
2277, 0.035451308059058495
2278, 0.03542691043871904
2279, 0.03540251281837958
2280, 0.03537811519804013
2281, 0.03535371757770067
2282, 0.035329319957361216
2283, 0.03530492233702176
2284, 0.03528052471668231
2285, 0.035256127096342856
2286, 0.0352317294760034
2287, 0.035207331855663944
2288, 0.03518293423532449
2289, 0.03515853661498503
2290, 0.035134138994645576
2291, 0.03508980232205456
2292, 0.034846075126947706
2293, 0.03460234793184085
2294, 0.034358620736734
2295, 0.034114893541627146
2296, 0.03387116634652029
2297, 0.03362743915141344
2298, 0.033383711956306586
2299, 0.03313998476119973
2300, 0.03289625756609288
2301, 0.032652530370986026
2302, 0.03240880317587917
2303, 0.032165075980772326
2304, 0.03192134878566547
2305, 0.03167762159055862
2306, 0.031433894395451766
2307, 0.03119016720034491
2308, 0.03094644000523806
2309, 0.030702712810131205
2310, 0.030458985615024352
2311, 0.0302152584199175
2312, 0.029971531224810645
2313, 0.02972780402970379
2314, 0.029484076834596938
2315, 0.029240349639490085
2316, 0.02899662244438323
2317, 0.028752895249276378
2318, 0.028509168054169524
2319, 0.02826544085906267
2320, 0.028021713663955818
2321, 0.027777986468848964
2322, 0.027534259273742114
2323, 0.027290532078635257
2324, 0.027046804883528407
2325, 0.026803077688421554
2326, 0.0265593504933147
2327, 0.026315623298207847
2328, 0.026659944260551672
2329, 0.02722478328193973
2330, 0.027789622303327786
2331, 0.028354461324715845
2332, 0.028919300346103904
2333, 0.029484139367491963
2334, 0.030048978388880022
2335, 0.030613817410268078
2336, 0.031178656431656137
2337, 0.031743495453044196
2338, 0.03230833447443225
2339, 0.032873173495820314
2340, 0.03343801251720837
2341, 0.03400285153859643
2342, 0.03456769055998449
2343, 0.03513252958137254
2344, 0.035697368602760605
2345, 0.03626220762414866
2346, 0.03682704664553672
2347, 0.03739188566692478
2348, 0.037956724688312835
2349, 0.0385215637097009
2350, 0.03908640273108895
2351, 0.039651241752477015
2352, 0.04021608077386507
2353, 0.040780919795253126
2354, 0.04134575881664119
2355, 0.04191059783802925
2356, 0.042475436859417307
2357, 0.04304027588080536
2358, 0.04360511490219342
2359, 0.04416995392358148
2360, 0.04473479294496954
2361, 0.0452996319663576
2362, 0.045864470987745654
2363, 0.04642931000913371
2364, 0.04671445850402432
2365, 0.04651014857754371
2366, 0.046305838651063094
2367, 0.04610152872458247
2368, 0.04589721879810186
2369, 0.045692908871621245
2370, 0.045488598945140624
2371, 0.04528428901866001
2372, 0.04507997909217939
2373, 0.044875669165698774
2374, 0.04467135923921816
2375, 0.04446704931273754
2376, 0.044262739386256925
2377, 0.04405842945977631
2378, 0.04385411953329569
2379, 0.043649809606815075
2380, 0.043445499680334454
2381, 0.04324118975385384
2382, 0.043036879827373226
2383, 0.042832569900892604
2384, 0.04262825997441199
2385, 0.042423950047931376
2386, 0.042219640121450755
2387, 0.04201533019497014
2388, 0.04181102026848953
2389, 0.041606710342008905
2390, 0.04140240041552829
2391, 0.04119809048904767
2392, 0.040993780562567056
2393, 0.04078947063608644
2394, 0.04058516070960582
2395, 0.040380850783125206
2396, 0.040176540856644585
2397, 0.03997223093016397
2398, 0.03976792100368336
2399, 0.039563611077202736
2400, 0.03935930115072212
2401, 0.03929350584546335
2402, 0.03922771054020459
2403, 0.03916191523494582
2404, 0.039096119929687055
2405, 0.039030324624428285
2406, 0.038964529319169515
2407, 0.03889873401391075
2408, 0.03883293870865198
2409, 0.03876714340339322
2410, 0.03870134809813445
2411, 0.03863555279287568
2412, 0.038569757487616915
2413, 0.038503962182358145
2414, 0.038438166877099375
2415, 0.03837237157184061
2416, 0.03830657626658184
2417, 0.03824078096132308
2418, 0.03817498565606431
2419, 0.03810919035080554
2420, 0.038043395045546775
2421, 0.037977599740288005
2422, 0.03791180443502924
2423, 0.03784600912977047
2424, 0.0377802138245117
2425, 0.03771441851925294
2426, 0.03764862321399417
2427, 0.037582827908735406
2428, 0.037517032603476635
2429, 0.037451237298217865
2430, 0.0373854419929591
2431, 0.03731964668770033
2432, 0.03725385138244157
2433, 0.0371880560771828
2434, 0.03712226077192403
2435, 0.037056465466665266
2436, 0.036990670161406496
2437, 0.036634717807932975
2438, 0.036112961426908084
2439, 0.03559120504588319
2440, 0.03506944866485829
2441, 0.03454769228383339
2442, 0.0340259359028085
2443, 0.033504179521783604
2444, 0.03298242314075871
2445, 0.03246066675973382
2446, 0.03193891037870892
2447, 0.03141715399768402
2448, 0.030895397616659128
2449, 0.03037364123563423
2450, 0.029851884854609337
2451, 0.02933012847358444
2452, 0.028808372092559546
2453, 0.02828661571153465
2454, 0.027764859330509754
2455, 0.027243102949484857
2456, 0.026721346568459963
2457, 0.02619959018743507
2458, 0.025677833806410172
2459, 0.025156077425385278
2460, 0.024634321044360384
2461, 0.024112564663335487
2462, 0.02359080828231059
2463, 0.023069051901285696
2464, 0.0225472955202608
2465, 0.022025539139235904
2466, 0.02150378275821101
2467, 0.020982026377186113
2468, 0.02046026999616122
2469, 0.019938513615136322
2470, 0.019416757234111428
2471, 0.018895000853086534
2472, 0.018373244472061637
2473, 0.018039846197919623
2474, 0.01820873620879926
2475, 0.018377626219678894
2476, 0.01854651623055853
2477, 0.01871540624143816
2478, 0.018884296252317797
2479, 0.019053186263197432
2480, 0.019222076274077068
2481, 0.019390966284956703
2482, 0.01955985629583634
2483, 0.019728746306715974
2484, 0.01989763631759561
2485, 0.020066526328475245
2486, 0.020235416339354877
2487, 0.020404306350234512
2488, 0.020573196361114147
2489, 0.020742086371993783
2490, 0.020910976382873418
2491, 0.021079866393753054
2492, 0.02124875640463269
2493, 0.021417646415512324
2494, 0.02158653642639196
2495, 0.021755426437271595
2496, 0.02192431644815123
2497, 0.022093206459030863
2498, 0.022262096469910498
2499, 0.022430986480790133
2500, 0.02259987649166977
2501, 0.022768766502549404
2502, 0.02293765651342904
2503, 0.02310654652430867
2504, 0.023275436535188307
2505, 0.023444326546067942
2506, 0.023613216556947578
2507, 0.023782106567827213
2508, 0.02395099657870685
2509, 0.024119886589586484
2510, 0.024278147040226725
2511, 0.024435344534843022
2512, 0.02459254202945932
2513, 0.024749739524075616
2514, 0.024906937018691913
2515, 0.02506413451330821
2516, 0.025221332007924507
2517, 0.025378529502540804
2518, 0.0255357269971571
2519, 0.025692924491773395
2520, 0.025850121986389692
2521, 0.02600731948100599
2522, 0.026164516975622287
2523, 0.026321714470238584
2524, 0.02647891196485488
2525, 0.026636109459471178
2526, 0.026793306954087475
2527, 0.026950504448703772
2528, 0.02710770194332007
2529, 0.027264899437936366
2530, 0.027422096932552664
2531, 0.02757929442716896
2532, 0.027736491921785258
2533, 0.02789368941640155
2534, 0.02805088691101785
2535, 0.028208084405634146
2536, 0.028365281900250443
2537, 0.02852247939486674
2538, 0.028679676889483037
2539, 0.028836874384099334
2540, 0.02899407187871563
2541, 0.02915126937333193
2542, 0.029308466867948225
2543, 0.029465664362564523
2544, 0.02962286185718082
2545, 0.029780059351797117
2546, 0.029840522598997474
2547, 0.029820373973351206
2548, 0.029800225347704937
2549, 0.029780076722058665
2550, 0.029759928096412397
2551, 0.02973977947076613
2552, 0.02971963084511986
2553, 0.02969948221947359
2554, 0.02967933359382732
2555, 0.02965918496818105
2556, 0.029639036342534782
2557, 0.029618887716888514
2558, 0.029598739091242242
2559, 0.029578590465595973
2560, 0.029558441839949705
2561, 0.029538293214303436
2562, 0.029518144588657164
2563, 0.029497995963010896
2564, 0.029477847337364627
2565, 0.02945769871171836
2566, 0.02943755008607209
2567, 0.02941740146042582
2568, 0.02939725283477955
2569, 0.02937710420913328
2570, 0.029356955583487013
2571, 0.02933680695784074
2572, 0.029316658332194472
2573, 0.029296509706548204
2574, 0.029276361080901935
2575, 0.029256212455255667
2576, 0.029236063829609395
2577, 0.029215915203963126
2578, 0.029195766578316858
2579, 0.02917561795267059
2580, 0.029155469327024317
2581, 0.02913532070137805
2582, 0.029058041057205556
2583, 0.028723671829664763
2584, 0.028389302602123967
2585, 0.028054933374583174
2586, 0.02772056414704238
2587, 0.02738619491950159
2588, 0.027051825691960796
2589, 0.026717456464420003
2590, 0.02638308723687921
2591, 0.026048718009338417
2592, 0.02571434878179762
2593, 0.02537997955425683
2594, 0.025045610326716036
2595, 0.024711241099175243
2596, 0.02437687187163445
2597, 0.024042502644093657
2598, 0.023708133416552864
2599, 0.023373764189012068
2600, 0.023039394961471275
2601, 0.022705025733930483
2602, 0.02237065650638969
2603, 0.022036287278848897
2604, 0.021701918051308104
2605, 0.02136754882376731
2606, 0.02103317959622652
2607, 0.020698810368685726
2608, 0.020364441141144933
2609, 0.02003007191360414
2610, 0.019695702686063344
2611, 0.01936133345852255
2612, 0.01902696423098176
2613, 0.018692595003440966
2614, 0.01835822577590017
2615, 0.018023856548359377
2616, 0.017689487320818584
2617, 0.01735511809327779
2618, 0.017020748865736998
2619, 0.016972164743268087
2620, 0.016987088421926384
2621, 0.01700201210058468
2622, 0.017016935779242976
2623, 0.017031859457901276
2624, 0.017046783136559572
2625, 0.01706170681521787
2626, 0.017076630493876165
2627, 0.01709155417253446
2628, 0.017106477851192757
2629, 0.017121401529851057
2630, 0.017136325208509353
2631, 0.01715124888716765
2632, 0.017166172565825946
2633, 0.017181096244484242
2634, 0.017196019923142538
2635, 0.017210943601800834
2636, 0.017225867280459134
2637, 0.01724079095911743
2638, 0.017255714637775726
2639, 0.017270638316434023
2640, 0.01728556199509232
2641, 0.017300485673750615
2642, 0.017315409352408915
2643, 0.01733033303106721
2644, 0.017345256709725507
2645, 0.017360180388383804
2646, 0.0173751040670421
2647, 0.017390027745700396
2648, 0.017404951424358692
2649, 0.017419875103016992
2650, 0.01743479878167529
2651, 0.017449722460333585
2652, 0.01746464613899188
2653, 0.017479569817650177
2654, 0.017494493496308473
2655, 0.01743261080829169
2656, 0.017278560480264656
2657, 0.017124510152237624
2658, 0.01697045982421059
2659, 0.016816409496183553
2660, 0.01666235916815652
2661, 0.016508308840129486
2662, 0.01635425851210245
2663, 0.01620020818407542
2664, 0.016046157856048383
2665, 0.015892107528021348
2666, 0.015738057199994316
2667, 0.01558400687196728
2668, 0.015429956543940247
2669, 0.015275906215913213
2670, 0.015121855887886178
2671, 0.014967805559859144
2672, 0.01481375523183211
2673, 0.014659704903805075
2674, 0.014505654575778041
2675, 0.014351604247751008
2676, 0.014197553919723974
2677, 0.01404350359169694
2678, 0.013889453263669905
2679, 0.013735402935642871
2680, 0.013581352607615838
2681, 0.013427302279588802
2682, 0.013273251951561768
2683, 0.013119201623534735
2684, 0.0129651512955077
2685, 0.012811100967480666
2686, 0.012657050639453632
2687, 0.012503000311426597
2688, 0.012348949983399565
2689, 0.01219489965537253
2690, 0.012040849327345494
2691, 0.011957582973014682
2692, 0.012582156355646789
2693, 0.013206729738278897
2694, 0.013831303120911003
2695, 0.01445587650354311
2696, 0.015080449886175216
2697, 0.015705023268807322
2698, 0.016329596651439432
2699, 0.01695417003407154
2700, 0.017578743416703645
2701, 0.01820331679933575
2702, 0.018827890181967857
2703, 0.019452463564599967
2704, 0.020077036947232074
2705, 0.02070161032986418
2706, 0.021326183712496286
2707, 0.021950757095128393
2708, 0.022575330477760502
2709, 0.023199903860392605
2710, 0.023824477243024715
2711, 0.02444905062565682
2712, 0.025073624008288928
2713, 0.025698197390921038
2714, 0.02632277077355314
2715, 0.02694734415618525
2716, 0.02757191753881736
2717, 0.028196490921449463
2718, 0.028821064304081573
2719, 0.029445637686713676
2720, 0.030070211069345786
2721, 0.03069478445197789
2722, 0.03131935783461
2723, 0.03194393121724211
2724, 0.03256850459987421
2725, 0.03319307798250632
2726, 0.033817651365138424
2727, 0.03444222474777053
2728, 0.03442438733396086
2729, 0.03416564587148527
2730, 0.03390690440900968
2731, 0.03364816294653409
2732, 0.033389421484058504
2733, 0.03313068002158291
2734, 0.03287193855910732
2735, 0.032613197096631734
2736, 0.03235445563415614
2737, 0.032095714171680556
2738, 0.031836972709204964
2739, 0.03157823124672937
2740, 0.031319489784253786
2741, 0.031060748321778194
2742, 0.030802006859302605
2743, 0.030543265396827016
2744, 0.030284523934351427
2745, 0.030025782471875838
2746, 0.029767041009400245
2747, 0.029508299546924657
2748, 0.029249558084449068
2749, 0.02899081662197348
2750, 0.02873207515949789
2751, 0.028473333697022297
2752, 0.02821459223454671
2753, 0.02795585077207112
2754, 0.02769710930959553
2755, 0.027438367847119942
2756, 0.02717962638464435
2757, 0.02692088492216876
2758, 0.02666214345969317
2759, 0.026403401997217583
2760, 0.026144660534741994
2761, 0.0258859190722664
2762, 0.025627177609790816
2763, 0.025368436147315224
2764, 0.025191093087063347
2765, 0.025156197230703167
2766, 0.025121301374342986
2767, 0.02508640551798281
2768, 0.025051509661622628
2769, 0.025016613805262447
2770, 0.024981717948902266
2771, 0.02494682209254209
2772, 0.02491192623618191
2773, 0.024877030379821728
2774, 0.024842134523461547
2775, 0.02480723866710137
2776, 0.02477234281074119
2777, 0.024737446954381008
2778, 0.02470255109802083
2779, 0.02466765524166065
2780, 0.02463275938530047
2781, 0.02459786352894029
2782, 0.02456296767258011
2783, 0.02452807181621993
2784, 0.02449317595985975
2785, 0.02445828010349957
2786, 0.02442338424713939
2787, 0.02438848839077921
2788, 0.02435359253441903
2789, 0.024318696678058853
2790, 0.024283800821698672
2791, 0.02424890496533849
2792, 0.02421400910897831
2793, 0.024179113252618133
2794, 0.024144217396257953
2795, 0.024109321539897772
2796, 0.02407442568353759
2797, 0.024039529827177414
2798, 0.024004633970817233
2799, 0.023969738114457052
2800, 0.023934842258096875
2801, 0.02425858093692365
2802, 0.02458231961575059
2803, 0.02490605829457753
2804, 0.02522979697340447
2805, 0.02555353565223141
2806, 0.02587727433105835
2807, 0.02620101300988529
2808, 0.02652475168871223
2809, 0.02684849036753917
2810, 0.027172229046366108
2811, 0.027495967725193048
2812, 0.027819706404019987
2813, 0.028143445082846927
2814, 0.028467183761673863
2815, 0.028790922440500806
2816, 0.029114661119327742
2817, 0.029438399798154685
2818, 0.02976213847698162
2819, 0.030085877155808564
2820, 0.0304096158346355
2821, 0.030733354513462444
2822, 0.03105709319228938
2823, 0.03138083187111632
2824, 0.03170457054994326
2825, 0.0320283092287702
2826, 0.03235204790759714
2827, 0.03267578658642408
2828, 0.03299952526525102
2829, 0.03332326394407796
2830, 0.0336470026229049
2831, 0.03397074130173184
2832, 0.034294479980558776
2833, 0.03461821865938572
2834, 0.034941957338212655
2835, 0.0352656960170396
2836, 0.035589434695866534
2837, 0.0355181586346097
2838, 0.03522115986473344
2839, 0.03492416109485718
2840, 0.03462716232498092
2841, 0.03433016355510466
2842, 0.0340331647852284
2843, 0.03373616601535215
2844, 0.03343916724547589
2845, 0.03314216847559963
2846, 0.03284516970572337
2847, 0.03254817093584711
2848, 0.03225117216597085
2849, 0.03195417339609459
2850, 0.03165717462621833
2851, 0.03136017585634207
2852, 0.031063177086465815
2853, 0.030766178316589555
2854, 0.030469179546713295
2855, 0.030172180776837036
2856, 0.02987518200696078
2857, 0.02957818323708452
2858, 0.02928118446720826
2859, 0.028984185697332
2860, 0.02868718692745574
2861, 0.02839018815757948
2862, 0.02809318938770322
2863, 0.02779619061782696
2864, 0.027499191847950705
2865, 0.027202193078074446
2866, 0.02690519430819819
2867, 0.02660819553832193
2868, 0.02631119676844567
2869, 0.02601419799856941
2870, 0.02571719922869315
2871, 0.02542020045881689
2872, 0.02512320168894063
2873, 0.024583075243423454
2874, 0.023394608329529686
2875, 0.022206141415635913
2876, 0.02101767450174214
2877, 0.019829207587848372
2878, 0.0186407406739546
2879, 0.01745227376006083
2880, 0.01626380684616706
2881, 0.015075339932273286
2882, 0.013886873018379516
2883, 0.012698406104485745
2884, 0.011509939190591975
2885, 0.010321472276698202
2886, 0.009133005362804432
2887, 0.00794453844891066
2888, 0.006756071535016891
2889, 0.0055676046211231185
2890, 0.00437913770722935
2891, 0.0031906707933355774
2892, 0.002002203879441805
2893, 0.0008137369655480363
2894, 0.0
2895, 0.0
2896, 0.0
2897, 0.0
2898, 0.0
2899, 0.0
2900, 0.0
2901, 0.0
2902, 0.0
2903, 0.0
2904, 0.0
2905, 0.0
2906, 0.0
2907, 0.0
2908, 0.0
2909, 0.0
2910, 0.0
2911, 0.0
2912, 0.0
2913, 0.0
2914, 0.0
2915, 0.0
2916, 0.0
2917, 0.0
2918, 0.0
2919, 0.0
2920, 0.0
2921, 0.0
2922, 0.0
2923, 0.0
2924, 0.0
2925, 0.0
2926, 0.0
2927, 0.0
2928, 0.0
2929, 0.0
2930, 0.0
2931, 0.0
2932, 0.0
2933, 0.0
2934, 0.0
2935, 0.0
2936, 0.0
2937, 0.0
2938, 0.0
2939, 0.0
2940, 0.0
2941, 0.0
2942, 0.0
2943, 0.0
2944, 0.0
2945, 0.0
2946, 0.0
2947, 0.0
2948, 0.0
2949, 0.0
2950, 0.0
2951, 0.0
2952, 0.0
2953, 0.0
2954, 0.0
2955, 0.0
2956, 0.0
2957, 0.0
2958, 0.001533065699489928
2959, 0.0030766752566673376
2960, 0.004620284813844747
2961, 0.006163894371022157
2962, 0.007707503928199563
2963, 0.009251113485376973
2964, 0.010794723042554383
2965, 0.012338332599731792
2966, 0.013881942156909199
2967, 0.015425551714086608
2968, 0.016969161271264018
2969, 0.018512770828441428
2970, 0.020056380385618838
2971, 0.021599989942796247
2972, 0.02314359949997365
2973, 0.02468720905715106
2974, 0.02623081861432847
2975, 0.02777442817150588
2976, 0.02931803772868329
2977, 0.0308616472858607
2978, 0.032405256843038105
2979, 0.03394886640021552
2980, 0.035492475957392924
2981, 0.03703608551457033
2982, 0.03823729267220314
2983, 0.037897689031883536
2984, 0.03755808539156394
2985, 0.037218481751244335
2986, 0.03687887811092474
2987, 0.036539274470605135
2988, 0.03619967083028554
2989, 0.03586006718996594
2990, 0.03552046354964634
2991, 0.03518085990932674
2992, 0.03484125626900714
2993, 0.03450165262868754
2994, 0.03416204898836794
2995, 0.03382244534804834
2996, 0.03348284170772874
2997, 0.03314323806740914
2998, 0.03280363442708954
2999, 0.032464030786769946
3000, 0.03212442714645034
3001, 0.031784823506130745
3002, 0.03144521986581114
3003, 0.031105616225491545
3004, 0.030766012585171944
3005, 0.030426408944852344
3006, 0.030086805304532747
3007, 0.029747201664213144
3008, 0.029407598023893547
3009, 0.029067994383573947
3010, 0.028728390743254346
3011, 0.028388787102934746
3012, 0.028049183462615146
3013, 0.02770957982229555
3014, 0.027369976181975945
3015, 0.02703037254165635
3016, 0.02669076890133675
3017, 0.026351165261017148
3018, 0.02601156162069755
3019, 0.02577294239640269
3020, 0.0255567641534467
3021, 0.02534058591049071
3022, 0.025124407667534723
3023, 0.024908229424578734
3024, 0.024692051181622744
3025, 0.024475872938666758
3026, 0.02425969469571077
3027, 0.024043516452754782
3028, 0.023827338209798793
3029, 0.023611159966842807
3030, 0.023394981723886817
3031, 0.023178803480930828
3032, 0.02296262523797484
3033, 0.022746446995018852
3034, 0.022530268752062863
3035, 0.022314090509106876
3036, 0.022097912266150887
3037, 0.021881734023194897
3038, 0.02166555578023891
3039, 0.02144937753728292
3040, 0.021233199294326936
3041, 0.021017021051370946
3042, 0.02080084280841496
3043, 0.02058466456545897
3044, 0.02036848632250298
3045, 0.020152308079546995
3046, 0.019936129836591005
3047, 0.019719951593635016
3048, 0.01950377335067903
3049, 0.01928759510772304
3050, 0.019071416864767054
3051, 0.018855238621811064
3052, 0.018639060378855078
3053, 0.01842288213589909
3054, 0.0182067038929431
3055, 0.01805078460049865
3056, 0.01796717604866817
3057, 0.017883567496837696
3058, 0.017799958945007216
3059, 0.017716350393176736
3060, 0.017632741841346257
3061, 0.017549133289515777
3062, 0.0174655247376853
3063, 0.017381916185854822
3064, 0.017298307634024342
3065, 0.017214699082193863
3066, 0.017131090530363383
3067, 0.017047481978532907
3068, 0.016963873426702428
3069, 0.016880264874871948
3070, 0.01679665632304147
3071, 0.01671304777121099
3072, 0.01662943921938051
3073, 0.016545830667550034
3074, 0.016462222115719554
3075, 0.016378613563889075
3076, 0.016295005012058595
3077, 0.016211396460228115
3078, 0.01612778790839764
3079, 0.01604417935656716
3080, 0.01596057080473668
3081, 0.0158769622529062
3082, 0.01579335370107572
3083, 0.015709745149245245
3084, 0.015626136597414766
3085, 0.015542528045584286
3086, 0.015458919493753808
3087, 0.015375310941923329
3088, 0.015291702390092851
3089, 0.015208093838262372
3090, 0.015124485286431892
3091, 0.015056547404076581
3092, 0.015145316216473104
3093, 0.015234085028869629
3094, 0.015322853841266151
3095, 0.015411622653662674
3096, 0.015500391466059197
3097, 0.015589160278455721
3098, 0.015677929090852243
3099, 0.015766697903248767
3100, 0.01585546671564529
3101, 0.015944235528041813
3102, 0.016033004340438337
3103, 0.016121773152834862
3104, 0.016210541965231383
3105, 0.016299310777627907
3106, 0.01638807959002443
3107, 0.016476848402420953
3108, 0.016565617214817478
3109, 0.016654386027214
3110, 0.016743154839610523
3111, 0.016831923652007048
3112, 0.01692069246440357
3113, 0.017009461276800093
3114, 0.017098230089196614
3115, 0.01718699890159314
3116, 0.017275767713989663
3117, 0.017364536526386185
3118, 0.01745330533878271
3119, 0.017542074151179234
3120, 0.017630842963575755
3121, 0.01771961177597228
3122, 0.017808380588368804
3123, 0.017897149400765325
3124, 0.01798591821316185
3125, 0.01807468702555837
3126, 0.018163455837954895
3127, 0.01825222465035142
3128, 0.018232322595595627
3129, 0.018171668965657674
3130, 0.01811101533571972
3131, 0.018050361705781767
3132, 0.017989708075843817
3133, 0.017929054445905864
3134, 0.01786840081596791
3135, 0.017807747186029958
3136, 0.017747093556092004
3137, 0.017686439926154054
3138, 0.0176257862962161
3139, 0.017565132666278148
3140, 0.017504479036340195
3141, 0.01744382540640224
3142, 0.01738317177646429
3143, 0.017322518146526338
3144, 0.017261864516588385
3145, 0.01720121088665043
3146, 0.01714055725671248
3147, 0.01707990362677453
3148, 0.017019249996836575
3149, 0.016958596366898622
3150, 0.01689794273696067
3151, 0.016837289107022715
3152, 0.016776635477084766
3153, 0.016715981847146812
3154, 0.01665532821720886
3155, 0.016594674587270906
3156, 0.016534020957332952
3157, 0.016473367327395003
3158, 0.01641271369745705
3159, 0.016352060067519096
3160, 0.016291406437581143
3161, 0.01623075280764319
3162, 0.01617009917770524
3163, 0.016109445547767286
3164, 0.016054861611240874
3165, 0.01601089963818468
3166, 0.015966937665128484
3167, 0.015922975692072287
3168, 0.01587901371901609
3169, 0.015835051745959897
3170, 0.0157910897729037
3171, 0.015747127799847504
3172, 0.015703165826791307
3173, 0.015659203853735114
3174, 0.015615241880678917
3175, 0.01557127990762272
3176, 0.015527317934566525
3177, 0.015483355961510329
3178, 0.015439393988454134
3179, 0.015395432015397937
3180, 0.015351470042341742
3181, 0.015307508069285547
3182, 0.01526354609622935
3183, 0.015219584123173155
3184, 0.015175622150116959
3185, 0.015131660177060764
3186, 0.015087698204004567
3187, 0.015043736230948372
3188, 0.014999774257892175
3189, 0.01495581228483598
3190, 0.014911850311779783
3191, 0.014867888338723588
3192, 0.014823926365667392
3193, 0.014779964392611197
3194, 0.014736002419555
3195, 0.014692040446498805
3196, 0.01464807847344261
3197, 0.014604116500386413
3198, 0.014560154527330216
3199, 0.014516192554274021
3200, 0.014472230581217826
3201, 0.014750362805101619
3202, 0.015028495028985558
3203, 0.015306627252869498
3204, 0.015584759476753439
3205, 0.01586289170063738
3206, 0.016141023924521318
3207, 0.016419156148405258
3208, 0.016697288372289197
3209, 0.016975420596173137
3210, 0.017253552820057076
3211, 0.017531685043941016
3212, 0.017809817267824955
3213, 0.018087949491708895
3214, 0.018366081715592834
3215, 0.018644213939476774
3216, 0.018922346163360713
3217, 0.019200478387244653
3218, 0.019478610611128596
3219, 0.019756742835012536
3220, 0.020034875058896475
3221, 0.020313007282780415
3222, 0.020591139506664354
3223, 0.020869271730548294
3224, 0.021147403954432233
3225, 0.021425536178316173
3226, 0.021703668402200112
3227, 0.021981800626084052
3228, 0.02225993284996799
3229, 0.022538065073851934
3230, 0.022816197297735874
3231, 0.023094329521619814
3232, 0.023372461745503753
3233, 0.023650593969387693
3234, 0.023928726193271632
3235, 0.024206858417155572
3236, 0.02448499064103951
3237, 0.02425802134357024
3238, 0.02374242260532755
3239, 0.02322682386708486
3240, 0.02271122512884217
3241, 0.022195626390599483
3242, 0.02168002765235679
3243, 0.021164428914114103
3244, 0.020648830175871415
3245, 0.020133231437628723
3246, 0.019617632699386035
3247, 0.019102033961143346
3248, 0.018586435222900655
3249, 0.018070836484657966
3250, 0.017555237746415278
3251, 0.01703963900817259
3252, 0.016524040269929898
3253, 0.01600844153168721
3254, 0.01549284279344452
3255, 0.01497724405520183
3256, 0.014461645316959142
3257, 0.013946046578716452
3258, 0.013430447840473763
3259, 0.012914849102231073
3260, 0.012399250363988383
3261, 0.011883651625745695
3262, 0.011368052887503005
3263, 0.010852454149260315
3264, 0.010336855411017627
3265, 0.009821256672774937
3266, 0.009305657934532249
3267, 0.008790059196289557
3268, 0.008274460458046869
3269, 0.00775886171980418
3270, 0.007243262981561492
3271, 0.0067276642433188
3272, 0.006212065505076112
3273, 0.005824445057344353
3274, 0.0057781000509755
3275, 0.005731755044606647
3276, 0.005685410038237793
3277, 0.00563906503186894
3278, 0.005592720025500086
3279, 0.005546375019131233
3280, 0.005500030012762379
3281, 0.005453685006393526
3282, 0.005407340000024672
3283, 0.005360994993655819
3284, 0.005314649987286965
3285, 0.005268304980918112
3286, 0.005221959974549258
3287, 0.005175614968180405
3288, 0.005129269961811551
3289, 0.005082924955442698
3290, 0.005036579949073844
3291, 0.004990234942704991
3292, 0.004943889936336137
3293, 0.004897544929967284
3294, 0.004851199923598431
3295, 0.004804854917229577
3296, 0.004758509910860723
3297, 0.00471216490449187
3298, 0.004665819898123017
3299, 0.004619474891754163
3300, 0.004573129885385309
3301, 0.004526784879016456
3302, 0.004480439872647603
3303, 0.004434094866278749
3304, 0.004387749859909896
3305, 0.004341404853541042
3306, 0.004295059847172189
3307, 0.004248714840803335
3308, 0.004202369834434482
3309, 0.004156024828065628
3310, 0.003915745608227149
3311, 0.00365607296704162
3312, 0.003396400325856091
3313, 0.0031367276846705626
3314, 0.002877055043485034
3315, 0.002617382402299505
3316, 0.002357709761113976
3317, 0.002098037119928447
3318, 0.0018383644787429185
3319, 0.0015786918375573895
3320, 0.0013190191963718609
3321, 0.0010593465551863319
3322, 0.0007996739140008029
3323, 0.0005400012728152743
3324, 0.0002803286316297453
3325, 2.0655990444216725e-05
3326, 0.0
3327, 0.0
3328, 0.0
3329, 0.0
3330, 0.0
3331, 0.0
3332, 0.0
3333, 0.0
3334, 0.0
3335, 0.0
3336, 0.0
3337, 0.0
3338, 0.0
3339, 0.0
3340, 0.0
3341, 0.0
3342, 0.0
3343, 0.0
3344, 0.0
3345, 0.0
3346, 0.0
3347, 0.0
3348, 0.0
3349, 0.0
3350, 0.0
3351, 0.0
3352, 0.0
3353, 0.0
3354, 0.0
3355, 0.0
3356, 0.0
3357, 0.0
3358, 0.0
3359, 0.0
3360, 0.0
3361, 0.0
3362, 0.0
3363, 0.0
3364, 0.0
3365, 9.771526668417817e-05
3366, 0.0003734082727557429
3367, 0.0006491012788273076
3368, 0.0009247942848988732
3369, 0.001200487290970438
3370, 0.0014761802970420035
3371, 0.0017518733031135682
3372, 0.002027566309185134
3373, 0.0023032593152566986
3374, 0.002578952321328264
3375, 0.002854645327399828
3376, 0.0031303383334713936
3377, 0.003406031339542959
3378, 0.0036817243456145248
3379, 0.003957417351686089
3380, 0.004233110357757654
3381, 0.00450880336382922
3382, 0.004722402810672452
3383, 0.004656581240987872
3384, 0.004590759671303292
3385, 0.004524938101618713
3386, 0.004459116531934133
3387, 0.0043932949622495525
3388, 0.004327473392564973
3389, 0.004261651822880393
3390, 0.0041958302531958135
3391, 0.004130008683511234
3392, 0.004064187113826654
3393, 0.0039983655441420745
3394, 0.003932543974457495
3395, 0.0038667224047729152
3396, 0.0038009008350883356
3397, 0.003735079265403756
3398, 0.003669257695719176
3399, 0.003603436126034596
3400, 0.0035376145563500165
3401, 0.0034717929866654364
3402, 0.003405971416980857
3403, 0.003340149847296277
3404, 0.0032743282776116975
3405, 0.003208506707927118
3406, 0.003142685138242538
3407, 0.0030768635685579585
3408, 0.003011041998873379
3409, 0.002945220429188799
3410, 0.002879398859504219
3411, 0.0028135772898196395
3412, 0.00274775572013506
3413, 0.00268193415045048
3414, 0.0026161125807659005
3415, 0.0025502910110813204
3416, 0.0024844694413967408
3417, 0.002418647871712161
3418, 0.0023528263020275815
3419, 0.002478354277978541
3420, 0.0026464043751819252
3421, 0.0028144544723853098
3422, 0.002982504569588694
3423, 0.003150554666792078
3424, 0.003318604763995462
3425, 0.0034866548611988462
3426, 0.0036547049584022308
3427, 0.003822755055605615
3428, 0.003990805152808999
3429, 0.0041588552500123836
3430, 0.004326905347215767
3431, 0.004494955444419152
3432, 0.004663005541622536
3433, 0.00483105563882592
3434, 0.0049991057360293046
3435, 0.005167155833232689
3436, 0.005335205930436073
3437, 0.0055032560276394565
3438, 0.005671306124842842
3439, 0.0058393562220462256
3440, 0.006007406319249609
3441, 0.006175456416452994
3442, 0.006343506513656378
3443, 0.006511556610859762
3444, 0.0066796067080631474
3445, 0.006847656805266531
3446, 0.007015706902469915
3447, 0.0071837569996732985
3448, 0.007351807096876684
3449, 0.007519857194080068
3450, 0.007687907291283451
3451, 0.007855957388486837
3452, 0.00802400748569022
3453, 0.008192057582893604
3454, 0.00836010768009699
3455, 0.008554361931355949
3456, 0.008780061167481654
3457, 0.00900576040360736
3458, 0.009231459639733063
3459, 0.009457158875858768
3460, 0.009682858111984473
3461, 0.009908557348110176
3462, 0.010134256584235881
3463, 0.010359955820361585
3464, 0.01058565505648729
3465, 0.010811354292612995
3466, 0.0110370535287387
3467, 0.011262752764864404
3468, 0.011488452000990109
3469, 0.011714151237115812
3470, 0.011939850473241517
3471, 0.012165549709367222
3472, 0.012391248945492928
3473, 0.012616948181618631
3474, 0.012842647417744334
3475, 0.01306834665387004
3476, 0.013294045889995745
3477, 0.01351974512612145
3478, 0.013745444362247155
3479, 0.013971143598372858
3480, 0.014196842834498562
3481, 0.014422542070624267
3482, 0.014648241306749972
3483, 0.014873940542875677
3484, 0.015099639779001382
3485, 0.015325339015127086
3486, 0.015551038251252789
3487, 0.015776737487378494
3488, 0.0160024367235042
3489, 0.016228135959629904
3490, 0.016453835195755606
3491, 0.01660231253516604
3492, 0.015978570907422985
3493, 0.01535482927967993
3494, 0.014731087651936876
3495, 0.014107346024193822
3496, 0.013483604396450766
3497, 0.012859862768707712
3498, 0.012236121140964656
3499, 0.011612379513221601
3500, 0.010988637885478547
3501, 0.010364896257735491
3502, 0.009741154629992437
3503, 0.009117413002249383
3504, 0.008493671374506327
3505, 0.007869929746763272
3506, 0.007246188119020218
3507, 0.006622446491277162
3508, 0.005998704863534108
3509, 0.005374963235791052
3510, 0.004751221608047997
3511, 0.004127479980304943
3512, 0.003503738352561887
3513, 0.0028799967248188327
3514, 0.0022562550970757784
3515, 0.0016325134693327224
3516, 0.001008771841589668
3517, 0.00038503021384661204
3518, 0.0
3519, 0.0
3520, 0.0
3521, 0.0
3522, 0.0
3523, 0.0
3524, 0.0
3525, 0.0
3526, 0.0
3527, 0.0
3528, 0.0
3529, 0.0
3530, 0.0
3531, 0.0
3532, 0.0
3533, 0.0
3534, 0.0
3535, 0.0
3536, 0.0
3537, 0.0
3538, 0.0
3539, 0.0
3540, 0.0
3541, 0.0
3542, 0.0
3543, 0.0
3544, 0.0
3545, 0.0
3546, 0.0
3547, 0.0
3548, 0.0
3549, 0.0
3550, 0.0
3551, 0.0
3552, 0.0
3553, 0.0
3554, 0.0
3555, 0.0
3556, 0.0
3557, 4.807641561357587e-05
3558, 0.0002522853212845351
3559, 0.0004564942269554943
3560, 0.0006607031326264536
3561, 0.0008649120382974128
3562, 0.001069120943968372
3563, 0.0012733298496393312
3564, 0.0013272531491874396
3565, 0.0011181766380201816
3566, 0.0009091001268529238
3567, 0.0007000236156856659
3568, 0.0004909471045184081
3569, 0.00028187059335115015
3570, 7.279408218389223e-05
3571, 0.0
3572, 0.0
3573, 0.0
3574, 0.0
3575, 0.0
3576, 0.0
3577, 0.0
3578, 0.0
3579, 0.0
3580, 0.0
3581, 0.0
3582, 0.0
3583, 0.0
3584, 0.0
3585, 0.0
3586, 0.0
3587, 0.0
3588, 0.0
3589, 0.0
3590, 0.0
3591, 0.0
3592, 0.0
3593, 0.0
3594, 0.0
3595, 0.0
3596, 0.0
3597, 0.0
3598, 0.0
3599, 0.0


==> images/lime_psd.csv <==
x, y
0, 1.8657747262805158e-33
1, 0.18730137731961466
2, 0.03266681096302735
3, 0.004323076333409388
4, 0.03047997382858657
5, 0.0009448242826880397
6, 0.0008131756639896915
7, 0.0006369773296350547
8, 0.0016105785826772963
9, 0.013672117203381195
10, 0.0011657067222381314
11, 0.020842234443286586
12, 0.006817249265732084
13, 5.3593391500955535e-05
14, 0.012040721057484733
15, 0.007577987739932316
16, 0.009996315637865523
17, 0.009536927543724405
18, 0.012480296798189818
19, 0.002994267875227479
20, 0.0035478638632952314
21, 0.0024066215447822643
22, 0.006832727218628776
23, 0.008130635571465436
24, 0.011508460482386466
25, 0.0001844148660369318
26, 0.004916214441532624
27, 0.007789734936840798
28, 0.0009968474328624214
29, 0.0040623414751713985
30, 0.0021977696440105316
31, 0.0029642689145764384
32, 0.00023565970712155273
33, 0.0004320746398448948
34, 0.0014507124978074227
35, 0.0036135460100290375
36, 0.0035264752208465622
37, 0.000455943042578148
38, 4.3870714479837366e-05
39, 0.003207554979978065
40, 0.00103798528987962
41, 0.00041710481879074274
42, 0.0004114431158114236
43, 0.0005992571114829232
44, 0.0019107232681495991
45, 0.0007743360395420772
46, 0.0015027194146280992
47, 4.758971153614122e-05
48, 0.00011488427531863916
49, 7.492527107576579e-05
50, 0.00022609606541110265
51, 0.0001342289081085134
52, 0.0004656160517038373
53, 0.0014410167090765282
54, 0.00014548805907558558
55, 0.0007054490700128925
56, 0.0003173110277822794
57, 0.00041114428470846417
58, 0.0005342360203572793
59, 0.0005662484946554102
60, 0.00018655186252934626
61, 0.00011810373762422043
62, 0.00010429517225571789
63, 0.0003197437469690887
64, 0.0008654499619585731
65, 2.9899799399156323e-05
66, 0.0001238239600166664
67, 1.7164440221393156e-05
68, 0.00023792895117768286
69, 5.972603422275812e-05
70, 0.000335169421071872
71, 0.00011343101828014642
72, 0.00021270981456832365
73, 5.322117144427579e-05
74, 4.048145907577347e-06
75, 7.333637610867984e-05
76, 8.806891045345907e-05
77, 2.9219093542250656e-05
78, 2.861048715907495e-06
79, 8.437008737610144e-07
80, 6.281762024732616e-05
81, 4.0765570865217125e-05
82, 9.863684990085365e-06
83, 6.5716695525143495e-06
84, 1.8330655968364194e-05
85, 1.9075917133608505e-07
86, 3.084301240264615e-05
87, 1.218920764877389e-06
88, 3.943433923960336e-06
89, 9.546467018042693e-06
90, 3.6745793925535694e-05
91, 1.2520727753274587e-05
92, 2.3476992479454506e-05
93, 3.5728358525240137e-05
94, 1.0602660337614534e-06
95, 1.1792653620327479e-05
96, 3.819703404142749e-05
97, 1.5175403919624398e-05
98, 4.959791842796643e-06
99, 0.0001501648018929813
100, 1.9089821554169134e-06
101, 6.513149789511447e-07
102, 2.8914988638038515e-05
103, 3.590412703490047e-05
104, 4.730069116390805e-06
105, 2.392559642455915e-05
106, 1.696584807512745e-05
107, 2.2087599139547156e-05
108, 1.5562739103216046e-05
109, 7.848137892224418e-06
110, 2.029511244980956e-05
111, 7.597493476431119e-07
112, 1.2496338108399323e-05
113, 4.322682248841132e-06
114, 5.587479750910742e-06
115, 1.0058661012296719e-06
116, 2.001226110741829e-05
117, 2.6541439970913563e-07
118, 4.784178270413439e-06
119, 1.2593746442338986e-05
120, 4.251151137702815e-06
121, 3.922230965401097e-06
122, 2.043735061250703e-06
123, 1.6980796943907241e-06
124, 1.1095604956168883e-06
125, 5.199250540087099e-07
126, 1.2911575524280502e-05
127, 5.616908446752529e-06
128, 1.730605731004316e-06
129, 6.713283165396379e-07
130, 8.085457587285649e-06
131, 1.62202797839278e-06
132, 4.681133448486757e-07
133, 1.0269085481847974e-05
134, 1.5133410774695992e-05
135, 1.877181826819784e-05
136, 4.519478314969088e-08
137, 1.1607632734558797e-07
138, 4.301304465226714e-06
139, 3.078901822337237e-06
140, 3.918691223817648e-06
141, 8.913658406470848e-06
142, 8.942306785087709e-07
143, 1.4604575852083734e-05
144, 6.811898262424146e-08
145, 1.0350905850080297e-05
146, 4.3857309089322e-06
147, 9.897498907591056e-07
148, 4.10436911843161e-06
149, 4.327266798848931e-07
150, 3.8931055581843255e-06
151, 7.440755909950228e-07
152, 1.4251377064857275e-05
153, 2.2569726119219793e-06
154, 5.1306252378880315e-06
155, 2.356144092848477e-06
156, 3.5031892472255024e-06
157, 2.4863527799560558e-06
158, 6.212119516735778e-06
159, 9.347195740614136e-06
160, 1.1254175915312053e-06
161, 1.5063362584188092e-08
162, 1.1398963756518066e-05
163, 6.381782120048732e-06
164, 4.696170127515262e-06
165, 2.569108428113845e-06
166, 6.09025109459878e-07
167, 2.8355820198655848e-06
168, 1.8185499336922575e-07
169, 6.232622478832615e-07
170, 7.907756442184365e-07
171, 8.668424325721084e-06
172, 9.054552578569202e-08
173, 2.2566515695048803e-07
174, 2.183566636509759e-06
175, 4.51323714011972e-07
176, 3.051964699970708e-07
177, 1.6782649283681007e-06
178, 3.216435694801209e-07
179, 1.2123482305827515e-06
180, 1.911916356133008e-06
181, 1.2414323998381427e-06
182, 3.4266574291666313e-07
183, 5.101996195614346e-07
184, 1.0756306683466626e-06
185, 1.5888388703020012e-06
186, 2.2707257112079715e-06
187, 5.788993579369533e-07
188, 8.853827146645984e-09
189, 1.5855290791772393e-06
190, 3.0967661567062754e-07
191, 3.3906224120253966e-07
192, 2.4990834831702437e-06
193, 5.440116873606881e-07
194, 1.9775068137022028e-06
195, 2.450548432025739e-07
196, 3.5960535925392875e-07
197, 7.597696747024838e-07
198, 7.610546182255918e-06
199, 1.2092202411228546e-06
200, 5.436048798849136e-07
201, 2.125313904339141e-07
202, 7.927088270609611e-07
203, 1.8355582592305538e-06
204, 8.828511428456979e-07
205, 8.801190527737916e-08
206, 1.0515188874232589e-07
207, 6.549298442001137e-07
208, 8.418373359565968e-07
209, 4.941521334203183e-07
210, 1.497416009045424e-07
211, 1.3297229586593954e-07
212, 9.224375044182864e-07
213, 1.7267088323064665e-07
214, 4.403113774158686e-07
215, 1.6463673869492005e-08
216, 1.792050306942333e-06
217, 6.064641630457838e-07
218, 2.983426852049694e-07
219, 1.4029508228140718e-06
220, 8.539173563936414e-08
221, 9.179729752650612e-07
222, 1.9552714304855507e-06
223, 7.116255366446445e-07
224, 1.0646619926962725e-07
225, 5.339249588536165e-06
226, 1.2217328353039526e-06
227, 4.261517531370422e-07
228, 1.696325978404723e-06
229, 2.0065433673598074e-06
230, 5.335981060246662e-07
231, 8.090577066570112e-07
232, 8.110987450701351e-07
233, 1.912278727506321e-06
234, 1.2026211002409517e-06
235, 5.180069371079763e-07
236, 1.0849041090387968e-06
237, 9.077625248180816e-07
238, 4.890900429818745e-07
239, 2.5560192712514967e-06
240, 7.08132114940404e-07
241, 4.3288851189203137e-07
242, 1.56700421056456e-06
243, 5.04725766861368e-07
244, 1.1108037647841894e-06
245, 1.19958722219464e-06
246, 3.5542338332991174e-07
247, 2.7639324616954304e-07
248, 2.9945487123516416e-08
249, 4.395793194824875e-07
250, 3.0136487316559964e-07
251, 2.0972408253205577e-06
252, 5.792808628262329e-07
253, 7.145671838004311e-07
254, 5.938349126942796e-07
255, 3.065957205499103e-07
256, 3.398984107432488e-07
257, 1.1020043249562017e-06
258, 8.412373829673626e-07
259, 1.6511387132930183e-07
260, 3.8973960519097066e-07
261, 9.551665898210299e-07
262, 6.837701405059321e-07
263, 7.453115917063271e-08
264, 6.951463193926481e-08
265, 4.458012208094959e-08
266, 9.739328897191793e-07
267, 4.5300837292834004e-07
268, 4.1573321728490986e-07
269, 6.633910991984143e-07
270, 8.669707214991791e-07
271, 2.176125606564767e-07
272, 3.2389557104211004e-07
273, 1.2669023799065815e-07
274, 7.232493211233143e-07
275, 6.787986420389322e-07
276, 2.157331211191071e-08
277, 4.718100971684673e-09
278, 9.690836627121443e-08
279, 2.462816513186803e-07
280, 1.3135105532780274e-07
281, 1.192925646877393e-07
282, 7.39612138997248e-08
283, 5.32021102027858e-07
284, 2.4468914221277357e-08
285, 1.3956295975287949e-08
286, 2.985718328341047e-08
287, 3.400875035875388e-07
288, 2.296890388030408e-07
289, 5.124404937499472e-07
290, 7.94315292531965e-08
291, 2.866877285726535e-07
292, 5.7463732801352796e-08
293, 5.218019801600421e-07
294, 3.814120545066315e-08
295, 7.129525427936939e-08
296, 7.009265767132322e-08
297, 1.4638351335666207e-06
298, 1.4682088544412057e-07
299, 1.0403666495453468e-07
300, 2.294318151578398e-07
301, 1.1511608108485347e-07
302, 4.6796648111210574e-08
303, 1.1916380330701969e-07
304, 7.781778392667647e-08
305, 1.0194818935755407e-07
306, 8.703098758151635e-08
307, 3.551226570309232e-08
308, 3.0131801796300484e-07
309, 1.34519003988816e-07
310, 2.146912800020703e-08
311, 6.84536643780742e-08
312, 1.253320846079786e-08
313, 1.7584365030327572e-07
314, 3.605275166742871e-08
315, 1.6297327408711107e-08
316, 4.888178635166953e-08
317, 1.6080235536105839e-07
318, 1.9223981952217133e-08
319, 2.257632880862979e-07
320, 1.8414912774108832e-07
321, 2.940709169144528e-08
322, 8.374775294064196e-08
323, 6.795841151815728e-08
324, 3.0488213686054517e-07
325, 1.2880150511579332e-07
326, 2.936630143940746e-07
327, 1.7104452725807764e-07
328, 6.849425362687329e-08
329, 2.487802068075786e-08
330, 6.234708020423712e-08
331, 7.717122746638002e-08
332, 3.9797830899097733e-07
333, 1.5882594370821132e-07
334, 3.55611673554642e-08
335, 5.387071828065192e-08
336, 4.2312951591448117e-07
337, 1.3186626486721277e-07
338, 4.8748973380205644e-08
339, 3.675606453315995e-07
340, 3.086166776839949e-07
341, 3.8339648502296535e-07
342, 2.265180779303608e-07
343, 4.5002800945424857e-07
344, 8.818996784656207e-09
345, 2.9732355365820254e-08
346, 3.274740885023309e-08
347, 5.042381717279388e-08
348, 8.344988984807521e-08
349, 1.2939211858331795e-07
350, 3.9207534816621853e-07
351, 1.2385788128569367e-07
352, 4.082202668929123e-07
353, 5.629022048222748e-07
354, 3.38929582952762e-07
355, 2.8305639220386075e-07
356, 3.342550361309777e-07
357, 2.848948767682595e-07
358, 6.694910284187678e-08
359, 1.7917762489892907e-07
360, 2.921912652301261e-07
361, 3.5801324521688435e-07
362, 1.1919408512297775e-08
363, 6.58464034924706e-08
364, 2.701815263078701e-08
365, 2.881242147731363e-07
366, 5.3093908180909094e-08
367, 1.9213452149345996e-07
368, 1.5386022863580194e-07
369, 2.087210670143353e-07
370, 6.148597832979838e-08
371, 5.0595218369321506e-08
372, 6.986993120197987e-08
373, 1.8034065643748877e-07
374, 7.477358482208022e-09
375, 5.186122846708454e-09
376, 6.812562542387978e-08
377, 5.194978552699368e-09
378, 9.372376853326065e-08
379, 8.778860429981554e-09
380, 3.294964048799288e-08
381, 7.202702459781495e-08
382, 4.859670526957011e-09
383, 4.3186849535623636e-08
384, 2.437053532030731e-08
385, 7.35607903969288e-08
386, 3.4290184896321395e-09
387, 1.7941414951202433e-07
388, 6.3688764704243005e-09
389, 1.5244371647287123e-08
390, 1.861866774047763e-07
391, 2.696146261199834e-08
392, 1.9823630495570424e-08
393, 1.2672088787370297e-07
394, 2.6974787861783626e-08
395, 2.509735609660298e-08
396, 5.894661193373508e-07
397, 1.3379947994869824e-08
398, 5.25364365956284e-09
399, 7.934642155360856e-08
400, 1.1491988520400666e-07
401, 1.910388450396264e-08
402, 1.5201197044000436e-07
403, 4.7039537752383624e-08
404, 3.450607247960017e-08
405, 1.4002033781471913e-07
406, 5.0072161248210956e-08
407, 3.325146104019707e-08
408, 1.3172652163516451e-08
409, 2.7786763340292724e-08
410, 1.027845135911055e-08
411, 1.936324397618385e-08
412, 1.668451248632862e-08
413, 1.2622658632333731e-08
414, 6.293080572601034e-09
415, 1.2305586017764329e-08
416, 5.199450734166608e-08
417, 3.0157361012547327e-09
418, 2.495368926528016e-08
419, 3.245560114316658e-08
420, 3.5117423391076616e-08
421, 3.263952871206769e-08
422, 6.698597032756234e-09
423, 3.725363309729596e-08
424, 9.750028897323939e-08
425, 2.25204051361857e-08
426, 5.641502575525801e-08
427, 2.430103968840218e-07
428, 2.38259838873303e-08
429, 6.5292273840748175e-09
430, 6.596111508279827e-09
431, 7.869633668507652e-08
432, 8.946495252416291e-08
433, 3.880035600782303e-08
434, 2.8201306652229905e-08
435, 9.385567367192298e-08
436, 9.183175577790931e-08
437, 5.6453895838403534e-08
438, 1.0347675667198137e-07
439, 2.4344044678958635e-08
440, 5.697088541688565e-08
441, 7.560728050211589e-09
442, 2.0177193410841825e-08
443, 9.690222628307179e-09
444, 1.21538054677231e-07
445, 5.489252938547517e-08
446, 3.295048443878486e-08
447, 1.664129269386065e-08
448, 1.0392948135361629e-07
449, 1.5248965513687388e-07
450, 6.275362310128876e-08
451, 2.4290498257773386e-10
452, 3.8259159382985166e-08
453, 1.7565872175742186e-08
454, 1.1562463267751818e-07
455, 1.0322667000578104e-08
456, 8.2822087255286e-08
457, 5.294946099756244e-08
458, 3.4273890227394304e-08
459, 1.070308364137673e-07
460, 7.951111273631223e-08
461, 7.153413737143606e-08
462, 4.514975802612723e-08
463, 1.677456708198019e-08
464, 4.587546983107663e-08
465, 4.6028794433837605e-08
466, 7.515532316104706e-08
467, 3.8584286977426935e-08
468, 2.5096946078450606e-07
469, 2.5139442078182176e-08
470, 7.782044361962226e-09
471, 3.981987553784691e-08
472, 3.78001996691014e-08
473, 1.677236496356001e-08
474, 4.627334575238472e-09
475, 5.993775938524973e-08
476, 1.1292400443546577e-08
477, 2.1880794864306506e-08
478, 9.603452776833184e-09
479, 3.0135266858676166e-08
480, 1.5860112031948687e-08
481, 1.9493004104023705e-08
482, 2.735004461454044e-09
483, 1.3208865181508815e-08
484, 8.338005275488977e-09
485, 9.855619884350486e-09
486, 8.466416348033687e-08
487, 4.674190228635283e-09
488, 2.2018757110881257e-08
489, 3.332577183417432e-08
490, 1.607604947268893e-08
491, 3.503192975680099e-08
492, 3.108530584818259e-08
493, 9.790429057272511e-09
494, 2.1321146194699397e-09
495, 2.597331258070218e-07
496, 1.4980544669756512e-08
497, 3.126643958751862e-08
498, 2.1997495426318357e-08
499, 1.6331978952717903e-08
500, 1.5433757421512605e-08
501, 6.783454116228196e-08
502, 9.734285257883773e-10
503, 1.1636776588494909e-08
504, 4.845952291010945e-08
505, 1.8056242186321157e-08
506, 3.1461238751267676e-08
507, 1.7706234465901296e-08
508, 5.240082286832298e-08
509, 1.6483503196415384e-08
510, 1.695307111768136e-08
511, 3.079048231471181e-08
512, 4.9125903063802537e-08
513, 1.4386438378291018e-08
514, 4.539787907603027e-08
515, 2.7085679116409947e-08
516, 1.0572270621613568e-08
517, 1.301310972816819e-08
518, 1.1437498420730261e-08
519, 5.545817308896638e-08
520, 8.218087955025543e-09
521, 2.456533990881607e-08
522, 8.368526093728905e-08
523, 1.8455230822299257e-08
524, 1.180883205610946e-08
525, 2.057400134224566e-08
526, 4.718203451856593e-08
527, 2.605891404334858e-09
528, 5.190685421206244e-08
529, 1.9674423787868388e-08
530, 3.557313966428296e-08
531, 8.838496952531714e-09
532, 2.293734605259452e-08
533, 1.175554744750695e-08
534, 1.1257174180969605e-08
535, 4.127349345881976e-08
536, 1.1377687411999766e-08
537, 1.6952145117173074e-08
538, 3.047702922907283e-08
539, 6.334850393579765e-09
540, 1.745159941661409e-08
541, 9.046337259417243e-08
542, 1.0668473324623172e-08
543, 3.2525813706720326e-09
544, 1.5915677824022127e-09
545, 2.645979817556561e-08
546, 5.259905532751979e-09
547, 5.0744754526122015e-09
548, 6.782385001940432e-08
549, 1.2109751281672362e-08
550, 4.4625478790688624e-08
551, 4.061217274986529e-08
552, 1.0922904733563994e-08
553, 4.622501789571612e-08
554, 4.097715149435694e-08
555, 4.095923240337946e-08
556, 9.257081620150691e-09
557, 2.0433330508385447e-08
558, 6.779880332842903e-08
559, 3.7552223664169e-08
560, 2.1502150865978937e-09
561, 2.9856697952540666e-09
562, 1.963733981298019e-09
563, 3.276334281664068e-08
564, 5.285151822326692e-08
565, 6.827762951690466e-11
566, 5.655724482405827e-08
567, 3.1541862306162613e-09
568, 9.032322635142789e-10
569, 3.594080497632178e-09
570, 7.876147414430852e-09
571, 1.5159297999057923e-08
572, 1.0971762033844054e-08
573, 8.314140168572415e-09
574, 9.731306350771765e-09
575, 3.091452973190083e-10
576, 1.4154522131861964e-09
577, 5.344227028009129e-11
578, 2.0586234586025086e-08
579, 1.5957827824491143e-09
580, 2.4165038199901893e-10
581, 5.496674027504212e-09
582, 1.497755900819635e-08
583, 3.6765264549918696e-09
584, 2.6691553494673552e-08
585, 2.383574499771339e-08
586, 1.021567458253292e-09
587, 3.46569921528796e-08
588, 2.0643049459912924e-08
589, 8.586492971554301e-09
590, 1.8644141037460158e-08
591, 2.6621901899323408e-08
592, 3.1008186971794556e-09
593, 3.494886246467022e-09
594, 1.0570904430355314e-07
595, 3.320588325351172e-09
596, 9.419187847401473e-09
597, 3.7003292789212025e-09
598, 1.992011466578359e-09
599, 1.6844809962725429e-09
600, 2.4652126880967835e-08
601, 4.712612307251038e-09
602, 1.631682925472015e-09
603, 1.070686361437875e-08
604, 6.562506531404404e-09
605, 4.023062268135342e-09
606, 3.3128363751580692e-09
607, 5.729209998409105e-09
608, 7.009473214499161e-10
609, 4.071634880767618e-09
610, 1.9646145898244095e-08
611, 9.328550539765135e-10
612, 2.6886576978507203e-09
613, 9.31935956984299e-09
614, 7.118537286917858e-10
615, 5.549648175234045e-09
616, 1.3611744049648423e-08
617, 2.8662619089280946e-08
618, 5.693348607293026e-09
619, 1.6149802671270486e-08
620, 4.790809698655177e-09
621, 4.8286790505769635e-09
622, 3.694221451163544e-08
623, 2.478272072220106e-08
624, 1.4777644225809566e-08
625, 3.5227092619399134e-08
626, 5.5992618377463575e-09
627, 7.825235046415716e-10
628, 5.314573037839578e-09
629, 4.020932786247398e-08
630, 2.408698045779523e-08
631, 1.666085565905568e-08
632, 6.356877670808114e-10
633, 1.508073287503321e-08
634, 4.6042773165348926e-08
635, 4.458006199194489e-08
636, 9.329637074604893e-09
637, 3.5049053498293295e-08
638, 2.243746624139078e-08
639, 8.998346934996577e-10
640, 5.1353265917430774e-08
641, 1.7221194561594785e-09
642, 7.039083408460907e-09
643, 3.0744398083457957e-09
644, 2.2850382002258857e-09
645, 7.645244063604594e-09
646, 2.608186249759266e-09
647, 5.137730615468888e-08
648, 2.120358368104034e-08
649, 2.3794932381451e-08
650, 1.4525394942168861e-08
651, 7.287294578350975e-09
652, 4.354758846868186e-09
653, 9.705320433492475e-09
654, 7.103889510249362e-09
655, 4.881528342048388e-09
656, 2.0596504902300533e-08
657, 2.5311084359079168e-08
658, 4.3973405152579327e-08
659, 1.098010613817169e-08
660, 4.561054034844661e-09
661, 3.913623363084342e-09
662, 1.7430896415902672e-08
663, 1.3686912746314955e-08
664, 1.946856107443839e-08
665, 2.0736017879671767e-08
666, 1.5086790434906374e-08
667, 3.260391029533014e-08
668, 2.5396078451652507e-09
669, 7.089102037722093e-09
670, 1.3390770335926307e-08
671, 9.821196988144792e-09
672, 5.464269122536146e-12
673, 8.553855534938407e-09
674, 1.809946755162005e-08
675, 2.2097016005236666e-09
676, 1.323185111747719e-08
677, 1.2030299842571345e-09
678, 4.109861637637541e-09
679, 1.8920512581247697e-09
680, 1.4081690026677945e-08
681, 2.729828149861975e-10
682, 3.410969558846011e-09
683, 2.2982379601583068e-09
684, 5.072622906892414e-09
685, 2.950534434709215e-09
686, 7.3707013863312195e-09
687, 7.660300423244022e-09
688, 1.1973721529808016e-09
689, 3.213319377564754e-10
690, 3.870713112416629e-09
691, 7.032486057834593e-09
692, 2.916212870832921e-09
693, 3.7496020933220945e-08
694, 4.23168994936326e-09
695, 3.0208609718512946e-09
696, 2.7843277135454126e-10
697, 1.6290483184556377e-08
698, 7.821707276778588e-10
699, 8.485742453419901e-09
700, 1.0249110659011136e-08
701, 3.3676556872428453e-09
702, 1.0608510972983256e-08
703, 6.907990223378743e-10
704, 2.569581783742285e-10
705, 7.081729276330358e-10
706, 1.0289031996692377e-08
707, 2.42256631835852e-09
708, 3.689109455970317e-09
709, 1.391049214247314e-09
710, 1.4628016467962266e-09
711, 1.8278766820034075e-09
712, 5.365335581878793e-09
713, 2.4508755201454246e-09
714, 1.6547108497816308e-09
715, 5.029418502959111e-09
716, 7.930392806449155e-09
717, 4.160967422034095e-09
718, 2.372779178989926e-09
719, 1.9280495317539434e-09
720, 1.060674293276088e-08
721, 1.2385650309430334e-08
722, 1.235741621980137e-09
723, 2.1101903236903678e-09
724, 4.306517510912027e-09
725, 2.303155669919325e-09
726, 2.115078015980494e-09
727, 4.7096490894528445e-09
728, 5.0676234495117965e-09
729, 1.7461645443352576e-08
730, 9.025577632058194e-09
731, 5.224104601752579e-09
732, 2.637190301676486e-08
733, 3.1800530798728785e-09
734, 1.6342202715113558e-08
735, 8.150503896286439e-10
736, 1.3826373832271577e-08
737, 1.0599278413165573e-08
738, 1.4441910212395529e-08
739, 1.3921103515828797e-08
740, 3.2217382120627674e-09
741, 4.804719539733404e-09
742, 7.234023686148234e-10
743, 5.288950281867479e-09
744, 2.117808914081248e-08
745, 2.677083406101462e-09
746, 2.554854535137441e-08
747, 1.0295669790198263e-08
748, 1.674717101537e-08
749, 1.194437732505035e-08
750, 8.168985405917037e-09
751, 2.4694447310708837e-08
752, 4.728828919444014e-09
753, 8.192052152031705e-09
754, 4.802925871446887e-09
755, 1.76060206869934e-08
756, 1.7498850320026913e-08
757, 2.2859732902597595e-08
758, 6.165757761412934e-09
759, 2.264035862015526e-09
760, 1.752501510090265e-10
761, 1.6476100312384742e-08
762, 1.5416325937132393e-08
763, 3.705425374811176e-09
764, 1.2303064704338963e-08
765, 6.954711115903787e-09
766, 9.851920784649115e-10
767, 1.7046716908309204e-11
768, 1.3647976073304795e-08
769, 4.1209508038435925e-09
770, 1.1621262692509126e-09
771, 4.990902564828272e-10
772, 1.4669596457037533e-09
773, 2.8552013007827004e-09
774, 1.2613723710219065e-09
775, 9.022535447698432e-10
776, 8.925876047120118e-10
777, 1.2495196145343067e-09
778, 4.999365315652212e-10
779, 1.7969274379046275e-09
780, 5.600707654582461e-09
781, 7.342030207169639e-09
782, 2.0979915128249405e-09
783, 1.102677618839257e-08
784, 2.6823700236735494e-09
785, 2.6889810941234387e-09
786, 8.195489451881015e-09
787, 1.011402654943933e-08
788, 1.4803043702711241e-09
789, 5.546774537618537e-09
790, 1.2871631915639219e-08
791, 3.279629981636384e-10
792, 3.9045138268164365e-08
793, 2.707291562985501e-09
794, 7.75310110986663e-10
795, 6.965903102230168e-09
796, 6.434779433977677e-09
797, 1.8583963669084378e-09
798, 1.0773972503927909e-08
799, 6.381055686601085e-09
800, 1.88266542110178e-09
801, 1.1247919771166625e-08
802, 7.020644941302491e-11
803, 1.0673965814084043e-08
804, 5.767106536010664e-09
805, 9.988819391311133e-10
806, 2.70169182942997e-09
807, 1.8765033284654208e-09
808, 9.365450390788044e-10
809, 7.933406524748545e-09
810, 1.4898379478992272e-09
811, 3.290254548032591e-09
812, 4.405291910516843e-09
813, 2.4917739455906335e-09
814, 2.3106976343324675e-09
815, 5.282878038467079e-09
816, 1.1204411822916609e-09
817, 5.414167779061478e-11
818, 4.749562837812557e-09
819, 2.419364891162557e-09
820, 4.518103300857009e-09
821, 1.6472085937270255e-09
822, 3.0000327664511687e-09
823, 7.623562804543432e-09
824, 1.6865934112579671e-09
825, 9.136755775103606e-10
826, 1.1216980048531615e-09
827, 8.808298025955885e-09
828, 1.0876965255448425e-08
829, 5.865104272482956e-09
830, 5.022121018976582e-10
831, 1.465671879774082e-09
832, 9.306469950851132e-09
833, 8.48094029472064e-09
834, 6.896747916672865e-09
835, 1.398388300042646e-08
836, 1.1344199796968383e-08
837, 1.317655680957842e-09
838, 8.572866153357886e-09
839, 5.1522052274063834e-09
840, 5.4998215001967604e-09
841, 1.052553902289794e-09
842, 2.5998114124812492e-09
843, 7.618864927324142e-10
844, 6.39599595829188e-10
845, 8.353757806128274e-09
846, 2.9764823036579337e-09
847, 8.395715621903746e-09
848, 5.312694916062763e-09
849, 4.271447105813493e-09
850, 1.918277445615044e-09
851, 3.34074438331641e-09
852, 3.676588852267761e-09
853, 2.8979974685545195e-09
854, 2.4370447596738103e-10
855, 1.0257480859661343e-08
856, 5.0208443356214e-09
857, 3.42938413518834e-09
858, 4.173118298348564e-09
859, 1.3508063141907194e-09
860, 2.0914108792909256e-09
861, 4.494481860740355e-09
862, 9.789928482865105e-10
863, 4.394487786128895e-09
864, 3.1006432658416845e-09
865, 1.9657620707142358e-10
866, 1.6530537783341768e-09
867, 1.1731641421813122e-10
868, 1.7427248500930279e-09
869, 1.1565996840844735e-09
870, 5.2088956962308775e-09
871, 6.592298049092166e-09
872, 2.2922519120052643e-09
873, 1.0813457740106249e-09
874, 3.143889253193861e-09
875, 1.878985121536258e-09
876, 1.8688934099972123e-10
877, 1.2435215781764345e-09
878, 3.3108929026124515e-09
879, 2.644176197291679e-09
880, 1.989520797061372e-09
881, 9.18486282722472e-10
882, 2.1200324126251015e-09
883, 1.4231313889370138e-09
884, 1.2887380010668587e-09
885, 3.879968106981178e-09
886, 3.46702897011194e-10
887, 2.975907675925551e-09
888, 7.337697001926026e-10
889, 3.991091472639982e-09
890, 1.7324021053963236e-09
891, 2.2638303510542466e-08
892, 3.4483472017089857e-09
893, 1.8669560496824085e-09
894, 1.0917413093175206e-09
895, 5.946171693816962e-09
896, 5.160288012766982e-11
897, 6.230454450379326e-09
898, 1.1802936015428982e-09
899, 3.593872925649394e-09
900, 1.024238959730049e-09
901, 1.2196898181363585e-09
902, 1.411114745234551e-09
903, 2.82834031266413e-09
904, 5.860665666493244e-10
905, 1.170111718247802e-09
906, 2.1380095798905958e-09
907, 6.173108600578535e-10
908, 4.1196165445565335e-10
909, 2.9151730739511392e-09
910, 3.6142773248663504e-09
911, 4.13773926866235e-10
912, 2.9494016105129025e-09
913, 2.3264059710361972e-09
914, 6.236010479332837e-09
915, 2.5208118185874724e-09
916, 1.8624261059474434e-09
917, 3.7815834912003145e-09
918, 8.063546143246526e-09
919, 6.45975830974656e-09
920, 5.6990570720364094e-09
921, 3.402152052684226e-09
922, 2.7376335170059186e-09
923, 4.102333749241153e-09
924, 1.6122081164966499e-09
925, 2.3188453290632627e-10
926, 1.0092016856236839e-08
927, 2.18942081489422e-09
928, 6.947326211880657e-10
929, 3.384481840474224e-09
930, 5.394951621625199e-09
931, 4.854406798342579e-09
932, 1.0920466408793364e-08
933, 4.794944380712612e-10
934, 6.565075630525388e-09
935, 3.49478028690983e-09
936, 1.7798257090411475e-09
937, 9.100323991235185e-09
938, 3.358715332135305e-09
939, 1.4717325319617264e-09
940, 6.535188497835892e-10
941, 6.820933713976389e-11
942, 3.269101619865503e-09
943, 1.8465342675915246e-10
944, 8.554702068107691e-09
945, 9.051613572392597e-10
946, 3.864589008559511e-09
947, 5.665736955304155e-09
948, 4.831821151981567e-09
949, 1.7265586941749202e-09
950, 4.916653177520205e-09
951, 1.3808198333063305e-09
952, 4.031127281662642e-10
953, 4.395167569387878e-09
954, 5.214570556678233e-10
955, 4.888419108356821e-09
956, 6.267954915070284e-10
957, 3.1453713754932402e-09
958, 1.2461701974217623e-09
959, 1.2558010545501891e-08
960, 5.629081572275573e-09
961, 2.0292095317938516e-09
962, 3.5000247213229972e-09
963, 1.0955890877700134e-08
964, 2.1143209391245793e-09
965, 8.724412564249996e-10
966, 3.854644577731086e-09
967, 8.554811076707374e-09
968, 2.9115603256782037e-09
969, 7.000979289198491e-10
970, 2.584920754793615e-10
971, 5.64650384773526e-10
972, 1.684604334808761e-09
973, 2.614559453869752e-10
974, 2.809924504053792e-09
975, 5.918002893304597e-10
976, 1.5738362093837042e-09
977, 1.5306685363507907e-09
978, 9.493007076084096e-10
979, 1.060788263790606e-10
980, 1.5106384275433308e-09
981, 1.334790371273884e-09
982, 1.0185304081217297e-10
983, 1.454058412333544e-10
984, 3.8328006790566546e-11
985, 2.334578617883665e-10
986, 6.255866747324539e-10
987, 7.889940817512005e-10
988, 4.782416754593186e-10
989, 3.0529492790459146e-09
990, 6.8830254782702864e-09
991, 1.078846585969909e-09
992, 7.053903652110226e-10
993, 1.0123110430041255e-09
994, 1.2988522691087208e-09
995, 1.199298595515487e-09
996, 9.045734171911646e-10
997, 5.688560804010003e-10
998, 3.274202374686121e-10
999, 1.9839515914402288e-09
1000, 1.8321708611279458e-10
1001, 1.0448642726418317e-09
1002, 4.627999856606797e-11
1003, 2.7613585653638434e-09
1004, 3.788961581682771e-10
1005, 8.754981331647852e-10
1006, 2.1153345129014746e-09
1007, 3.0788754591607545e-11
1008, 9.139238318765368e-10
1009, 1.0038368067634993e-09
1010, 3.977108532041999e-10
1011, 6.648914028279645e-10
1012, 1.9591001489718245e-09
1013, 5.157136654564909e-09
1014, 8.956610426377408e-10
1015, 3.286706995310324e-09
1016, 4.953678211739792e-11
1017, 3.882140503215476e-09
1018, 8.067842932564564e-11
1019, 1.2631373161263573e-09
1020, 1.6900562656381397e-09
1021, 6.072719586683203e-10
1022, 1.1332125406037898e-10
1023, 4.780535862396696e-10
1024, 7.10234952037799e-10
1025, 1.2054186292036441e-09
1026, 3.68945323531828e-09
1027, 5.149601344416333e-11
1028, 9.262944722820689e-10
1029, 8.585406356209973e-09
1030, 2.086337039398714e-09
1031, 2.116295622782978e-09
1032, 7.34201999360331e-11
1033, 4.1771797806325555e-09
1034, 8.236590848274968e-10
1035, 2.4158973940041076e-09
1036, 4.933024063036807e-09
1037, 2.8545127078112434e-10
1038, 8.728714658255965e-10
1039, 1.6318977474726552e-10
1040, 6.432735300025151e-10
1041, 2.1841778490809832e-09
1042, 1.1784497567454214e-09
1043, 4.270382365600261e-09
1044, 1.4947024506484714e-10
1045, 2.4736177628531597e-09
1046, 2.906348724431243e-09
1047, 3.938969807665962e-09
1048, 2.801649474886072e-09
1049, 1.4516452417715321e-09
1050, 1.214836437611474e-09
1051, 6.121975845416793e-10
1052, 5.481166434326736e-10
1053, 3.7281525349354266e-09
1054, 3.1405238248859477e-09
1055, 3.647037324141313e-10
1056, 2.4781280542381904e-09
1057, 2.390018083223198e-10
1058, 3.383587550279486e-09
1059, 3.637948587422132e-10
1060, 6.257578975654361e-10
1061, 1.2525550883430459e-09
1062, 3.1157681743847064e-09
1063, 1.4025999485821682e-10
1064, 3.4501798437477453e-10
1065, 7.455974143504867e-10
1066, 6.68404341246034e-10
1067, 6.753846093362588e-10
1068, 1.2489777191736655e-10
1069, 3.076268292080294e-09
1070, 3.195413057024491e-09
1071, 2.391630418690294e-10
1072, 9.203161011371073e-10
1073, 1.705773373382463e-09
1074, 7.954549305692774e-10
1075, 4.6305210336020474e-10
1076, 3.4887267131258347e-09
1077, 3.141952100179606e-10
1078, 2.186205910344866e-09
1079, 1.3424134469232905e-09
1080, 3.6111391211374703e-09
1081, 4.476143146285769e-10
1082, 2.6204595771705705e-09
1083, 1.8694534728952607e-09
1084, 1.9715051972351183e-09
1085, 1.338299110993431e-09
1086, 3.753249450839217e-09
1087, 1.1880847575861526e-09
1088, 5.666254752162214e-10
1089, 1.2328716072649362e-08
1090, 1.1173030362702546e-10
1091, 1.1383030379688256e-10
1092, 1.9636225301552165e-09
1093, 4.267649736138669e-09
1094, 1.559364266579734e-10
1095, 3.854060663500768e-09
1096, 2.662337781303417e-09
1097, 1.3830421875045033e-09
1098, 4.652965996971491e-09
1099, 1.4143034266888805e-10
1100, 1.6761458561557296e-09
1101, 1.8349326669257218e-10
1102, 2.2787678581897144e-09
1103, 3.7355965558581656e-10
1104, 5.197329436944437e-10
1105, 3.9043936679453795e-10
1106, 6.878854081970726e-10
1107, 5.760120618698021e-10
1108, 1.2635290449250572e-10
1109, 2.2255965950420097e-09
1110, 5.449208823642892e-11
1111, 2.902870942047858e-10
1112, 9.574019511097333e-10
1113, 1.0652048437548421e-09
1114, 1.0125098833421485e-09
1115, 8.343421202195956e-10
1116, 2.5671134252793448e-09
1117, 5.566584711662555e-10
1118, 4.167677763020961e-09
1119, 1.3392752712006568e-09
1120, 1.8060013572168005e-09
1121, 2.30921347601214e-10
1122, 3.726471710071284e-09
1123, 4.977090753332864e-10
1124, 4.600295144419309e-09
1125, 1.153988032741016e-09
1126, 2.8877580694321945e-10
1127, 6.717634698008467e-10
1128, 4.359518125739021e-10
1129, 4.3247033898829077e-10
1130, 2.544841179198166e-09
1131, 4.28399896129342e-09
1132, 1.4167830025395132e-09
1133, 1.275202680105213e-09
1134, 6.132726004103956e-11
1135, 2.1107731398755863e-09
1136, 1.7516994351427202e-09
1137, 1.2846510669997193e-09
1138, 8.72179231234048e-10
1139, 1.0774202416940146e-09
1140, 5.88907514543124e-10
1141, 2.5582323741897735e-10
1142, 1.5296419253932157e-09
1143, 1.5452837079269535e-09
1144, 1.7024679857370295e-09
1145, 1.5957122715752565e-09
1146, 1.014170197567885e-09
1147, 1.7790736452686668e-09
1148, 1.1996997008657709e-09
1149, 2.015535325045753e-09
1150, 7.23574349627669e-11
1151, 2.758573222202103e-10
1152, 3.166075037589853e-09
1153, 1.2093790628005732e-09
1154, 2.0389951061383024e-09
1155, 1.1000270551095406e-09
1156, 9.111105153202033e-12
1157, 1.5390829244170836e-10
1158, 2.0586311387019167e-09
1159, 8.021585736022412e-10
1160, 3.0588811581843364e-10
1161, 2.7250245321352107e-09
1162, 3.73153391942621e-11
1163, 1.2567220460074227e-10
1164, 5.334849405783503e-10
1165, 3.1558744337882824e-10
1166, 8.419671023353972e-10
1167, 5.309637147613881e-10
1168, 1.5865110731938543e-09
1169, 1.5891657425271226e-10
1170, 6.789816869634524e-12
1171, 4.4333054319119754e-10
1172, 5.770858213073741e-10
1173, 1.0177942524890356e-11
1174, 4.033470671567223e-10
1175, 2.8363596622313065e-10
1176, 2.4375659885183944e-10
1177, 1.6250163433759452e-09
1178, 2.830040059435567e-10
1179, 5.710092529776354e-10
1180, 4.709440889991665e-10
1181, 5.765661440642186e-10
1182, 3.9291938381874796e-10
1183, 1.5052931304611494e-09
1184, 6.41931023847301e-10
1185, 3.8997559235894926e-10
1186, 4.4728920239094955e-10
1187, 5.749061124864811e-11
1188, 2.4708260322909004e-09
1189, 1.7897770825200678e-09
1190, 5.672216761891923e-10
1191, 1.6156894622673578e-10
1192, 1.286005717561866e-10
1193, 1.1825619426723365e-09
1194, 5.480183370777293e-10
1195, 3.116148215143437e-10
1196, 3.322721489151061e-10
1197, 1.0895710849773755e-09
1198, 3.8552541511957946e-10
1199, 5.920552383916669e-10
1200, 2.818391152095961e-10
1201, 5.693046724779656e-10
1202, 4.915780984423692e-10
1203, 1.074840248135954e-09
1204, 4.4180882092278983e-10
1205, 3.7155667238923537e-10
1206, 1.5989910412020545e-09
1207, 8.6759496772216e-10
1208, 1.5224236116049116e-11
1209, 1.3398615043998939e-09
1210, 3.0175111167082413e-10
1211, 1.7494141962078978e-09
1212, 4.5681405631758854e-09
1213, 3.4463703165923256e-10
1214, 5.180869685028294e-10
1215, 3.3432282785258546e-09
1216, 8.206467605595932e-10
1217, 1.6892523766399418e-10
1218, 2.9914074223816753e-09
1219, 2.4353036655245104e-09
1220, 1.4710326293142008e-10
1221, 1.5227286650539515e-09
1222, 1.9086466010513727e-10
1223, 2.654279132694749e-09
1224, 6.511747013930218e-10
1225, 5.580597844870402e-10
1226, 2.343801983361903e-10
1227, 1.075904273138717e-09
1228, 2.7321978598489106e-09
1229, 2.612749300835601e-09
1230, 7.400240309831078e-10
1231, 2.7045373200604887e-09
1232, 3.6867243043033157e-09
1233, 1.1623203266479891e-09
1234, 5.041414382591081e-09
1235, 5.498006275986373e-10
1236, 4.267230929659766e-10
1237, 5.014705342877665e-10
1238, 1.2863310404808391e-10
1239, 2.381540316700715e-10
1240, 1.2542532325421367e-09
1241, 5.1050365251499105e-09
1242, 5.909914168970976e-11
1243, 3.2439285431682536e-09
1244, 2.6879027811074085e-09
1245, 5.442053781037158e-10
1246, 3.0283151600314383e-09
1247, 1.229805215542009e-09
1248, 4.2341470566363755e-10
1249, 1.378135138064066e-10
1250, 4.1850731044945106e-10
1251, 1.4235409413301744e-10
1252, 2.6235153593402098e-09
1253, 3.4015238911215376e-10
1254, 2.4276766250815823e-10
1255, 6.425021492896697e-10
1256, 7.256461559740194e-10
1257, 2.812629063442104e-09
1258, 6.73841652444954e-10
1259, 1.2796926196376916e-09
1260, 1.8739927575946936e-09
1261, 4.735056329346788e-10
1262, 5.90816069050266e-10
1263, 7.662116959721e-10
1264, 1.3745166779016812e-09
1265, 4.5059408981941904e-10
1266, 7.248572467215037e-10
1267, 5.659161815697277e-10
1268, 1.446489871499449e-10
1269, 2.1759821037689034e-10
1270, 2.5670189760670712e-11
1271, 3.328294015626681e-10
1272, 6.026179832234365e-10
1273, 9.553519042339819e-10
1274, 2.5971004285526147e-10
1275, 3.5814879920492033e-10
1276, 7.92139492009769e-10
1277, 2.2529454123971372e-10
1278, 8.5800286364233e-10
1279, 2.6243141177910502e-11
1280, 7.409915970766968e-10
1281, 6.504303787671433e-10
1282, 1.111543855303784e-11
1283, 5.219235816036126e-10
1284, 1.0668659662620826e-09
1285, 3.269657826188268e-11
1286, 6.931534072617383e-10
1287, 3.0406542652322915e-09
1288, 3.696537256345676e-10
1289, 3.272083562837884e-10
1290, 7.414233024545859e-11
1291, 3.9984077095029647e-10
1292, 8.293964221554638e-10
1293, 2.0657606986160557e-10
1294, 4.762474556106815e-10
1295, 1.3595234441719045e-09
1296, 2.0710514567295812e-10
1297, 4.120688637949173e-11
1298, 1.5356574170061378e-09
1299, 4.805059357862587e-10
1300, 5.000118130454429e-10
1301, 9.523722916395211e-10
1302, 6.888679971991934e-10
1303, 5.840906385236446e-10
1304, 6.847154619084645e-10
1305, 8.55251048373496e-13
1306, 4.435848898221264e-11
1307, 1.82480014903601e-10
1308, 4.1205560884371204e-10
1309, 9.104129519227149e-10
1310, 8.76262070992616e-10
1311, 2.153798864450209e-10
1312, 1.6597807985466537e-09
1313, 6.585387662913527e-10
1314, 6.384948666490586e-10
1315, 5.858266928095721e-10
1316, 1.2262261725115465e-09
1317, 1.9607460739598995e-10
1318, 2.1446570773351104e-10
1319, 1.041892659768951e-09
1320, 3.8888210822134434e-10
1321, 1.725142009418007e-09
1322, 2.4369095256790825e-09
1323, 9.74236460985654e-10
1324, 7.249076202259382e-11
1325, 6.852548911475535e-10
1326, 5.967401634152836e-10
1327, 8.905807269843246e-10
1328, 1.958476104117026e-10
1329, 4.400700025165868e-10
1330, 6.331041716476935e-10
1331, 1.1446038366290094e-09
1332, 1.4721420927905995e-09
1333, 2.5941728047693803e-09
1334, 5.337791199083245e-10
1335, 3.3564348660064474e-10
1336, 6.292101671015109e-12
1337, 4.018673929755631e-10
1338, 7.3613826941699e-10
1339, 5.857569420731894e-10
1340, 1.3813412139822134e-09
1341, 1.07953145567851e-11
1342, 1.4259842079516812e-09
1343, 4.3349578555957956e-10
1344, 4.0997958370122643e-10
1345, 1.8441400861147819e-09
1346, 8.368613035690738e-10
1347, 6.571895250306507e-10
1348, 8.347084310068522e-10
1349, 1.5299062922464287e-10
1350, 2.07948119884636e-09
1351, 1.8880826600367932e-09
1352, 3.413339458218025e-10
1353, 1.077824081175423e-09
1354, 1.3442604239357515e-09
1355, 6.756220931751753e-10
1356, 2.561229591376678e-10
1357, 1.1583803570802061e-09
1358, 9.635378563489205e-10
1359, 1.656071021528842e-09
1360, 1.0016859188519386e-09
1361, 6.012592303504156e-11
1362, 4.3080302200647403e-10
1363, 4.456058640250648e-10
1364, 6.460617238503454e-11
1365, 6.286641403554326e-10
1366, 8.097652718422785e-11
1367, 1.9552715688366335e-09
1368, 5.207674120164647e-10
1369, 1.9286882423888665e-09
1370, 6.18579858914231e-11
1371, 6.472496187515736e-10
1372, 2.1604562184064126e-10
1373, 1.1711842555129294e-09
1374, 2.692232583596487e-10
1375, 2.797555146360757e-10
1376, 1.0987582942514363e-09
1377, 7.486344216969831e-10
1378, 5.305155271123488e-10
1379, 1.0449719233478738e-09
1380, 1.506519021292925e-09
1381, 3.54728554739743e-10
1382, 1.712414316227867e-09
1383, 6.248332433925264e-10
1384, 1.469558486508078e-10
1385, 3.0730125226415655e-10
1386, 2.0386362902843104e-09
1387, 3.2116485471935057e-10
1388, 1.8112942798905956e-10
1389, 5.947858024604119e-10
1390, 1.2203222810733003e-10
1391, 5.195995980734503e-10
1392, 6.249775548865193e-10
1393, 9.673478680780136e-10
1394, 1.44504691585008e-10
1395, 4.830835832984396e-10
1396, 2.6059786934908665e-10
1397, 2.698931189721703e-12
1398, 5.465758518289319e-10
1399, 8.282271112283476e-10
1400, 9.452587620460397e-11
1401, 5.259070730282244e-10
1402, 2.97471289867879e-10
1403, 7.667316912177903e-11
1404, 1.6200937020129536e-10
1405, 9.889850928632515e-10
1406, 2.561410964297722e-10
1407, 1.1697886345366694e-10
1408, 6.147619881945847e-10
1409, 2.4759451642575376e-10
1410, 7.606612741866188e-10
1411, 2.2896572828032792e-10
1412, 1.710421127925875e-10
1413, 5.802933145623868e-10
1414, 1.94357623286876e-09
1415, 1.80369264220155e-10
1416, 5.07993820827138e-10
1417, 1.8269565522123907e-09
1418, 7.111755653448938e-10
1419, 6.36749866377142e-10
1420, 4.881883448140635e-10
1421, 1.678315041764331e-09
1422, 1.4269983511411153e-09
1423, 6.596139383243926e-10
1424, 6.621249937582501e-10
1425, 4.329656076500966e-10
1426, 1.0011851448738544e-10
1427, 8.358576558938504e-10
1428, 1.5291180961598006e-09
1429, 1.1418589160757077e-10
1430, 1.489277214351276e-09
1431, 6.09173457083894e-10
1432, 4.675045160680586e-10
1433, 8.332118753645935e-11
1434, 1.3933784431794503e-09
1435, 1.061266986582735e-09
1436, 1.9213684094813086e-10
1437, 1.1879120006356303e-09
1438, 8.22618090057933e-10
1439, 1.5647733699296713e-09
1440, 1.1814470653849177e-09
1441, 4.757647946985336e-10
1442, 1.1771091388353435e-09
1443, 1.2122009596622105e-10
1444, 9.483136993798535e-10
1445, 1.624528942481006e-10
1446, 1.249293416264612e-09
1447, 7.095140581620007e-12
1448, 8.580952638378825e-10
1449, 1.0671789849909421e-09
1450, 8.482574271216903e-10
1451, 6.637791109843883e-10
1452, 4.6045967611593523e-10
1453, 2.342979245884656e-10
1454, 2.0395213200991132e-11
1455, 2.089062745118786e-10
1456, 1.3858106912572072e-09
1457, 7.523207146458765e-10
1458, 1.317457829649932e-10
1459, 3.2429785606274507e-10
1460, 3.886584332617984e-10
1461, 7.962339656620985e-11
1462, 1.2598415342322665e-10
1463, 3.6581545966254864e-10
1464, 1.47186074334254e-10
1465, 2.1909503888908447e-10
1466, 9.058694999967779e-10
1467, 4.676597508855377e-10
1468, 6.797348588612963e-10
1469, 3.599819392043098e-10
1470, 5.791895211040069e-11
1471, 8.945660348088043e-11
1472, 1.9931883413034787e-10
1473, 7.500703317709715e-11
1474, 4.4646760354148794e-10
1475, 8.664726904566717e-10
1476, 2.4120639525444583e-10
1477, 4.1961191413108757e-10
1478, 9.200774827990345e-10
1479, 5.003998881134743e-10
1480, 6.133974895954368e-10
1481, 9.270447070903921e-10
1482, 7.115037865998561e-11
1483, 1.0525107863978217e-10
1484, 2.7194422477175977e-10
1485, 5.647992620313485e-10
1486, 5.304133701049383e-10
1487, 7.890855137638698e-10
1488, 3.1132332581465094e-10
1489, 2.0879738196647586e-10
1490, 5.428533819354808e-10
1491, 4.035128275038691e-10
1492, 7.731761725719434e-10
1493, 5.26741846398648e-10
1494, 1.3399426669433842e-10
1495, 1.8485234884961843e-10
1496, 1.0744332178678256e-09
1497, 2.335296387398013e-13
1498, 8.48026966248494e-10
1499, 3.83876308766448e-10
1500, 1.2716979312579802e-11
1501, 3.395406894959787e-10
1502, 4.1352483406091805e-10
1503, 3.820678590489324e-11
1504, 2.879930023935438e-10
1505, 5.294170306938847e-10
1506, 1.502602445506189e-11
1507, 3.219706701762309e-10
1508, 6.635079746483452e-10
1509, 6.852742863696042e-10
1510, 5.169863473845087e-11
1511, 4.2831445929630236e-10
1512, 1.0550667891423538e-09
1513, 4.5057842264621494e-10
1514, 5.147701077965079e-10
1515, 2.298597308317188e-09
1516, 8.373925237371055e-10
1517, 6.644091598066459e-10
1518, 1.1925540294839675e-09
1519, 2.8616639917438736e-10
1520, 1.3637845383007774e-09
1521, 2.9320913508734086e-11
1522, 5.703798158729651e-10
1523, 9.117433029509065e-11
1524, 1.0983859428633265e-09
1525, 4.4677640456945977e-10
1526, 5.897335119661842e-10
1527, 7.102392055750747e-10
1528, 2.450639873439987e-09
1529, 1.0232476469785671e-09
1530, 4.3212129808907703e-10
1531, 2.6960759733585106e-09
1532, 2.752211996671457e-10
1533, 1.8814564148085782e-10
1534, 7.501498443648523e-11
1535, 2.559134120482492e-10
1536, 1.5149608847606181e-10
1537, 9.770416232632982e-10
1538, 1.325731195285301e-09
1539, 2.885466985055159e-10
1540, 1.7779546421881858e-09
1541, 1.680690250460367e-09
1542, 1.3570813249076824e-10
1543, 5.786111368209e-10
1544, 1.975567577097589e-09
1545, 7.354542984724972e-10
1546, 1.1225333310619608e-10
1547, 1.665783873363199e-10
1548, 1.0620324235171611e-10
1549, 9.861566877858815e-10
1550, 3.2498984959496106e-11
1551, 5.847588851179742e-11
1552, 8.246395612287435e-11
1553, 1.5736946242913256e-09
1554, 3.9684455956966517e-10
1555, 6.589378531860866e-10
1556, 8.219684074214333e-10
1557, 7.88424269042383e-10
1558, 1.1143970963782416e-10
1559, 5.491346919912007e-10
1560, 5.604048469839659e-11
1561, 3.575022012369657e-10
1562, 3.2204943332409083e-10
1563, 9.958705963090569e-11
1564, 6.326847428948489e-11
1565, 4.32413299323826e-10
1566, 2.5677968084052783e-10
1567, 2.7045914582182956e-10
1568, 2.750144888673014e-10
1569, 3.056956020213848e-10
1570, 5.882446443035274e-10
1571, 2.101429668351393e-10
1572, 2.8377729615022005e-11
1573, 2.3571850294494525e-10
1574, 2.342411531960682e-10
1575, 7.156721210027352e-10
1576, 8.797741967976041e-11
1577, 6.357560733166105e-10
1578, 3.2735050533522956e-10
1579, 3.403380920449757e-10
1580, 7.449412007523653e-10
1581, 6.812948838924762e-10
1582, 2.96007027161399e-10
1583, 2.7374875818024677e-10
1584, 1.194085205849484e-09
1585, 1.5889938588429386e-10
1586, 2.015538431777726e-10
1587, 7.401146870589909e-11
1588, 4.277768284344512e-10
1589, 1.4690923623776853e-10
1590, 4.201447192718495e-11
1591, 1.9760354104775203e-11
1592, 1.3575605682644497e-10
1593, 6.188739591657708e-11
1594, 2.3246699055527012e-10
1595, 3.6706672195534493e-10
1596, 2.3700962558111793e-10
1597, 6.341139685959815e-11
1598, 2.0128158115885577e-10
1599, 6.385159912267475e-10
1600, 5.115964126553821e-11
1601, 1.6647105960635443e-10
1602, 3.0796258086270234e-10
1603, 3.595323725661737e-10
1604, 6.019885287042131e-10
1605, 7.062129896202834e-10
1606, 6.495271098891272e-11
1607, 4.1677616006112967e-10
1608, 5.546538512201545e-10
1609, 1.3936177786712871e-10
1610, 2.510771060693665e-11
1611, 3.0900253880997657e-10
1612, 1.0493182854413854e-09
1613, 3.3960112337533115e-11
1614, 1.5640393814952045e-09
1615, 1.964048715093816e-10
1616, 1.969826689597283e-10
1617, 3.503878753738171e-11
1618, 9.851843084925047e-11
1619, 1.1110382379306238e-09
1620, 2.6317486796134045e-10
1621, 2.4557231654978857e-10
1622, 7.599682411323955e-11
1623, 6.976088463305182e-10
1624, 1.685280094447819e-10
1625, 8.284274953480024e-10
1626, 7.483962310806474e-13
1627, 1.4807971678834323e-10
1628, 7.574782320363577e-10
1629, 3.6971481044337923e-10
1630, 3.694995619625636e-10
1631, 7.244538933989956e-11
1632, 1.2708884858795572e-10
1633, 5.696455712330825e-10
1634, 7.030568414593423e-10
1635, 2.9893820167929017e-10
1636, 3.0966450763453867e-10
1637, 1.5046756796141093e-09
1638, 9.905205672400667e-11
1639, 1.8415577641470615e-11
1640, 5.873889856121234e-10
1641, 5.679998744575446e-10
1642, 4.0075811274128516e-10
1643, 5.52571047884105e-10
1644, 4.743863792460718e-10
1645, 1.239733640164447e-10
1646, 5.260877710752668e-10
1647, 8.101710904459462e-10
1648, 1.1291758066468186e-09
1649, 3.8293519374264946e-10
1650, 8.200136764903836e-10
1651, 1.334389244143538e-09
1652, 7.308641458692559e-10
1653, 3.826392421174249e-10
1654, 1.208154662462183e-09
1655, 6.378908548198638e-10
1656, 7.267965077919334e-10
1657, 1.422227362731211e-09
1658, 4.951089811399043e-10
1659, 1.24694356871523e-10
1660, 8.30469067301527e-10
1661, 3.547064733423127e-10
1662, 6.004371511315593e-10
1663, 1.0008968812080173e-09
1664, 3.3175659402268216e-10
1665, 1.4084560882055322e-10
1666, 8.49352153811951e-10
1667, 7.448639947762588e-10
1668, 3.830877573529325e-10
1669, 4.4092825145708894e-10
1670, 1.8703383938731235e-10
1671, 5.374263206628692e-11
1672, 6.820322373417368e-11
1673, 3.4065708195733625e-10
1674, 1.472489085782823e-09
1675, 1.839588737062263e-10
1676, 7.84694005337334e-10
1677, 2.650916415853075e-10
1678, 9.414886347153061e-11
1679, 1.4479095458047416e-09
1680, 7.814825058223269e-10
1681, 9.232437562789668e-11
1682, 1.2490666378522775e-10
1683, 1.44765750488739e-09
1684, 3.2602728187846166e-10
1685, 1.4252492952150505e-10
1686, 1.0053631031679978e-10
1687, 3.6149890766924936e-10
1688, 1.0796997448158118e-09
1689, 3.0583881722982814e-10
1690, 2.1289381787781032e-10
1691, 1.5547556227857845e-10
1692, 7.014564032431459e-10
1693, 5.7321131126543004e-11
1694, 8.757253657585238e-10
1695, 6.634560473393336e-11
1696, 6.859789429414335e-10
1697, 4.619730886993567e-10
1698, 4.609777741770434e-11
1699, 2.4164188762082543e-11
1700, 4.3959899513483787e-11
1701, 3.643772521652585e-10
1702, 4.232963238810107e-11
1703, 1.0153273854415348e-09
1704, 6.023101263081827e-11
1705, 3.82455636201195e-11
1706, 2.0724778249348996e-10
1707, 1.0560675709643201e-10
1708, 3.1053141717960714e-11
1709, 6.216767181254145e-11
1710, 3.715419202068505e-10
1711, 2.6583893653083675e-11
1712, 3.39918964037248e-10
1713, 5.598853642481908e-10
1714, 8.14411459079742e-10
1715, 2.6103324903591854e-10
1716, 7.014775452191307e-12
1717, 5.622980594709098e-10
1718, 2.472995439583415e-10
1719, 6.169816853048198e-10
1720, 3.469576099978745e-10
1721, 1.2889977194598674e-09
1722, 9.364747889712338e-10
1723, 4.824821839913446e-10
1724, 3.018155461012584e-10
1725, 5.4680204461034394e-11
1726, 3.4103840307106896e-10
1727, 2.2370141857911592e-13
1728, 6.095988724977507e-10
1729, 3.342618803924057e-10
1730, 1.3780166389686062e-10
1731, 1.3439454192830245e-10
1732, 2.712480969991596e-10
1733, 9.039590488656384e-11
1734, 3.202541755060413e-10
1735, 3.547512138106319e-10
1736, 1.122422212719263e-09
1737, 2.0724645265175003e-10
1738, 8.24988534695301e-11
1739, 1.2815506449140304e-09
1740, 1.8292679023632881e-10
1741, 6.779465493494094e-10
1742, 1.429703403464872e-10
1743, 9.174109131189081e-10
1744, 7.361789306423739e-10
1745, 1.7420475060750397e-10
1746, 2.753542204312542e-10
1747, 3.2086008235206353e-10
1748, 2.819741508320252e-10
1749, 5.093232860592062e-10
1750, 2.3218036435175054e-10
1751, 2.867579478347259e-10
1752, 2.3933354952934445e-10
1753, 1.725415664924899e-11
1754, 2.642990856602895e-10
1755, 2.87337074288371e-10
1756, 4.893145037542405e-11
1757, 5.343887584064327e-11
1758, 1.9203331658030156e-10
1759, 3.043028344636042e-10
1760, 1.0802081684343172e-10
1761, 1.482485375652558e-10
1762, 6.155603745032118e-10
1763, 9.164939104554432e-10
1764, 2.2376648414185192e-10
1765, 3.6058971260838155e-10
1766, 8.082928618012667e-12
1767, 3.5359242675502597e-10
1768, 1.5546120502000923e-10
1769, 3.6207515271516505e-10
1770, 2.883447930004828e-10
1771, 4.1930942614938245e-10
1772, 1.246519811771587e-09
1773, 5.161124262073621e-10
1774, 3.7445069792650905e-10
1775, 5.586138034992956e-10
1776, 1.3970921209615444e-09
1777, 2.5071518013165476e-10
1778, 7.776459406324302e-10
1779, 1.8708725673192067e-10
1780, 2.0509586863646734e-10
1781, 4.018729870210281e-10
1782, 5.590335294113353e-10
1783, 8.383996234088661e-10
1784, 8.970571853410069e-11
1785, 4.763606980310185e-10
1786, 2.3274241569575712e-11
1787, 5.832639537372883e-10
1788, 1.099284982846359e-09
1789, 5.59012302846035e-10
1790, 3.924788136382705e-10
1791, 4.807522568994009e-10
1792, 2.751077167095334e-10
1793, 4.861285769333199e-10
1794, 7.813070432107783e-11
1795, 8.159306837391477e-11
1796, 5.603252612490684e-10
1797, 1.5233678502000558e-10
1798, 8.076283471050643e-10
1799, 2.386445556567349e-10
1800, 1.273474170183382e-11


==> images/raw.csv <==
x, y
0, 1061
1, 1063
2, 1061
3, 1057
4, 1052
5, 1052
6, 1053
7, 1057
8, 1057
9, 1055
10, 1050
11, 1050
12, 1052
13, 1054
14, 1052
15, 1051
16, 1049
17, 1051
18, 1054
19, 1054
20, 1053
21, 1050
22, 1049
23, 1047
24, 1049
25, 1050
26, 1050
27, 1048
28, 1046
29, 1043
30, 1045
31, 1046
32, 1048
33, 1046
34, 1043
35, 1044
36, 1044
37, 1047
38, 1046
39, 1044
40, 1041
41, 1043
42, 1044
43, 1047
44, 1047
45, 1044
46, 1041
47, 1039
48, 1043
49, 1047
50, 1046
51, 1045
52, 1043
53, 1045
54, 1046
55, 1046
56, 1045
57, 1046
58, 1044
59, 1047
60, 1048
61, 1051
62, 1050
63, 1049
64, 1045
65, 1046
66, 1046
67, 1049
68, 1051
69, 1049
70, 1047
71, 1046
72, 1047
73, 1050
74, 1047
75, 1046
76, 1044
77, 1046
78, 1049
79, 1051
80, 1051
81, 1047
82, 1043
83, 1042
84, 1043
85, 1047
86, 1046
87, 1047
88, 1044
89, 1044
90, 1046
91, 1050
92, 1047
93, 1047
94, 1042
95, 1043
96, 1045
97, 1047
98, 1048
99, 1045
100, 1042
101, 1041
102, 1043
103, 1047
104, 1047
105, 1043
106, 1041
107, 1041
108, 1045
109, 1046
110, 1045
111, 1041
112, 1039
113, 1039
114, 1041
115, 1044
116, 1046
117, 1044
118, 1037
119, 1039
120, 1042
121, 1043
122, 1042
123, 1042
124, 1040
125, 1039
126, 1040
127, 1043
128, 1043
129, 1043
130, 1037
131, 1040
132, 1042
133, 1044
134, 1041
135, 1038
136, 1036
137, 1036
138, 1039
139, 1043
140, 1042
141, 1040
142, 1036
143, 1038
144, 1041
145, 1042
146, 1041
147, 1039
148, 1035
149, 1037
150, 1041
151, 1046
152, 1043
153, 1040
154, 1035
155, 1034
156, 1039
157, 1040
158, 1041
159, 1038
160, 1036
161, 1040
162, 1037
163, 1041
164, 1041
165, 1042
166, 1040
167, 1040
168, 1041
169, 1044
170, 1041
171, 1041
172, 1039
173, 1041
174, 1044
175, 1049
176, 1053
177, 1047
178, 1044
179, 1045
180, 1048
181, 1049
182, 1049
183, 1048
184, 1050
185, 1051
186, 1054
187, 1056
188, 1054
189, 1049
190, 1044
191, 1046
192, 1045
193, 1047
194, 1047
195, 1048
196, 1043
197, 1044
198, 1045
199, 1048
200, 1047
201, 1048
202, 1045
203, 1049
204, 1049
205, 1051
206, 1046
207, 1044
208, 1040
209, 1039
210, 1040
211, 1043
212, 1043
213, 1040
214, 1035
215, 1036
216, 1038
217, 1041
218, 1042
219, 1037
220, 1035
221, 1036
222, 1037
223, 1040
224, 1040
225, 1037
226, 1034
227, 1035
228, 1038
229, 1041
230, 1038
231, 1037
232, 1035
233, 1034
234, 1036
235, 1039
236, 1038
237, 1038
238, 1035
239, 1036
240, 1039
241, 1041
242, 1040
243, 1039
244, 1038
245, 1041
246, 1048
247, 1054
248, 1058
249, 1063
250, 1068
251, 1081
252, 1093
253, 1106
254, 1113
255, 1126
256, 1145
257, 1171
258, 1205
259, 1232
260, 1261
261, 1285
262, 1307
263, 1337
264, 1380
265, 1419
266, 1447
267, 1449
268, 1419
269, 1358
270, 1269
271, 1173
272, 1103
273, 1059
274, 1038
275, 1031
276, 1030
277, 1037
278, 1035
279, 1035
280, 1030
281, 1032
282, 1027
283, 1029
284, 1023
285, 1021
286, 1014
287, 1016
288, 1016
289, 1018
290, 1019
291, 1015
292, 1013
293, 1011
294, 1012
295, 1015
296, 1013
297, 1012
298, 1012
299, 1012
300, 1014
301, 1014
302, 1012
303, 1008
304, 1007
305, 1008
306, 1011
307, 1014
308, 1012
309, 1011
310, 1007
311, 1006
312, 1008
313, 1012
314, 1010
315, 1007
316, 1005
317, 1005
318, 1006
319, 1008
320, 1006
321, 1005
322, 1004
323, 1004
324, 1008
325, 1011
326, 1009
327, 1008
328, 1003
329, 1005
330, 1008
331, 1010
332, 1009
333, 1008
334, 1004
335, 1007
336, 1007
337, 1010
338, 1010
339, 1009
340, 1008
341, 1009
342, 1009
343, 1013
344, 1014
345, 1012
346, 1012
347, 1012
348, 1011
349, 1018
350, 1017
351, 1015
352, 1014
353, 1014
354, 1019
355, 1021
356, 1021
357, 1022
358, 1023
359, 1024
360, 1027
361, 1033
362, 1034
363, 1034
364, 1035
365, 1036
366, 1041
367, 1046
368, 1047
369, 1049
370, 1050
371, 1054
372, 1056
373, 1062
374, 1065
375, 1065
376, 1067
377, 1069
378, 1073
379, 1074
380, 1073
381, 1073
382, 1070
383, 1068
384, 1070
385, 1069
386, 1070
387, 1065
388, 1063
389, 1061
390, 1063
391, 1063
392, 1060
393, 1057
394, 1052
395, 1053
396, 1052
397, 1052
398, 1051
399, 1050
400, 1046
401, 1043
402, 1044
403, 1047
404, 1043
405, 1043
406, 1043
407, 1042
408, 1045
409, 1045
410, 1044
411, 1043
412, 1040
413, 1039
414, 1043
415, 1043
416, 1043
417, 1041
418, 1037
419, 1035
420, 1037
421, 1041
422, 1039
423, 1037
424, 1034
425, 1035
426, 1038
427, 1038
428, 1037
429, 1034
430, 1032
431, 1031
432, 1035
433, 1037
434, 1037
435, 1036
436, 1032
437, 1035
438, 1035
439, 1041
440, 1038
441, 1038
442, 1033
443, 1036
444, 1035
445, 1038
446, 1037
447, 1036
448, 1031
449, 1036
450, 1036
451, 1038
452, 1040
453, 1038
454, 1031
455, 1035
456, 1038
457, 1040
458, 1039
459, 1037
460, 1033
461, 1034
462, 1035
463, 1039
464, 1037
465, 1034
466, 1032
467, 1033
468, 1036
469, 1036
470, 1036
471, 1033
472, 1032
473, 1030
474, 1031
475, 1035
476, 1033
477, 1031
478, 1029
479, 1031
480, 1033
481, 1034
482, 1033
483, 1031
484, 1026
485, 1029
486, 1029
487, 1035
488, 1031
489, 1027
490, 1024
491, 1024
492, 1029
493, 1030
494, 1033
495, 1026
496, 1024
497, 1026
498, 1028
499, 1031
500, 1030
501, 1024
502, 1023
503, 1025
504, 1025
505, 1029
506, 1028
507, 1026
508, 1023
509, 1021
510, 1024
511, 1027
512, 1028
513, 1028
514, 1026
515, 1026
516, 1025
517, 1027
518, 1027
519, 1026
520, 1022
521, 1024
522, 1026
523, 1029
524, 1026
525, 1025
526, 1021
527, 1022
528, 1023
529, 1026
530, 1029
531, 1025
532, 1020
533, 1023
534, 1023
535, 1025
536, 1022
537, 1023
538, 1020
539, 1022
540, 1022
541, 1028
542, 1023
543, 1022
544, 1020
545, 1022
546, 1025
547, 1023
548, 1027
549, 1024
550, 1021
551, 1021
552, 1024
553, 1024
554, 1025
555, 1022
556, 1020
557, 1020
558, 1022
559, 1026
560, 1024
561, 1021
562, 1019
563, 1018
564, 1022
565, 1024
566, 1023
567, 1024
568, 1023
569, 1023
570, 1023
571, 1029
572, 1031
573, 1031
574, 1030
575, 1029
576, 1030
577, 1034
578, 1035
579, 1033
580, 1031
581, 1032
582, 1035
583, 1039
584, 1036
585, 1032
586, 1028
587, 1027
588, 1028
589, 1029
590, 1028
591, 1028
592, 1025
593, 1027
594, 1030
595, 1031
596, 1032
597, 1031
598, 1028
599, 1031
600, 1033
601, 1033
602, 1032
603, 1025
604, 1020
605, 1020
606, 1024
607, 1027
608, 1026
609, 1022
610, 1019
611, 1020
612, 1020
613, 1024
614, 1024
615, 1021
616, 1022
617, 1021
618, 1021
619, 1023
620, 1025
621, 1020
622, 1018
623, 1021
624, 1023
625, 1026
626, 1022
627, 1022
628, 1020
629, 1019
630, 1023
631, 1027
632, 1025
633, 1024
634, 1023
635, 1020
636, 1025
637, 1029
638, 1032
639, 1035
640, 1039
641, 1049
642, 1063
643, 1077
644, 1086
645, 1097
646, 1114
647, 1143
648, 1178
649, 1212
650, 1244
651, 1275
652, 1301
653, 1340
654, 1388
655, 1435
656, 1466
657, 1465
658, 1431
659, 1357
660, 1261
661, 1173
662, 1103
663, 1055
664, 1025
665, 1018
666, 1020
667, 1026
668, 1026
669, 1023
670, 1018
671, 1017
672, 1017
673, 1015
674, 1011
675, 1008
676, 1005
677, 1003
678, 1005
679, 1006
680, 1005
681, 1003
682, 1003
683, 1001
684, 1004
685, 1004
686, 1002
687, 1000
688, 999
689, 998
690, 1000
691, 1001
692, 1000
693, 998
694, 994
695, 992
696, 994
697, 997
698, 996
699, 994
700, 992
701, 992
702, 994
703, 995
704, 995
705, 991
706, 991
707, 991
708, 993
709, 992
710, 993
711, 992
712, 990
713, 992
714, 994
715, 994
716, 995
717, 992
718, 992
719, 991
720, 995
721, 996
722, 996
723, 993
724, 991
725, 991
726, 995
727, 996
728, 996
729, 994
730, 993
731, 993
732, 997
733, 1001
734, 1002
735, 1000
736, 999
737, 1002
738, 1002
739, 1006
740, 1006
741, 1008
742, 1007
743, 1008
744, 1013
745, 1020
746, 1020
747, 1020
748, 1020
749, 1025
750, 1031
751, 1040
752, 1040
753, 1043
754, 1044
755, 1048
756, 1055
757, 1060
758, 1065
759, 1063
760, 1062
761, 1064
762, 1064
763, 1067
764, 1065
765, 1059
766, 1056
767, 1053
768, 1052
769, 1053
770, 1049
771, 1046
772, 1041
773, 1039
774, 1042
775, 1043
776, 1038
777, 1034
778, 1035
779, 1032
780, 1035
781, 1037
782, 1034
783, 1031
784, 1030
785, 1031
786, 1035
787, 1038
788, 1038
789, 1037
790, 1032
791, 1032
792, 1034
793, 1035
794, 1035
795, 1031
796, 1029
797, 1030
798, 1033
799, 1032
800, 1032
801, 1029
802, 1026
803, 1027
804, 1029
805, 1030
806, 1033
807, 1030
808, 1026
809, 1026
810, 1026
811, 1030
812, 1029
813, 1025
814, 1023
815, 1026
816, 1027
817, 1030
818, 1028
819, 1025
820, 1027
821, 1025
822, 1027
823, 1029
824, 1031
825, 1027
826, 1024
827, 1026
828, 1029
829, 1032
830, 1032
831, 1028
832, 1028
833, 1030
834, 1031
835, 1033
836, 1032
837, 1029
838, 1028
839, 1030
840, 1033
841, 1034
842, 1032
843, 1029
844, 1028
845, 1029
846, 1028
847, 1032
848, 1032
849, 1028
850, 1025
851, 1029
852, 1030
853, 1029
854, 1028
855, 1029
856, 1024
857, 1027
858, 1028
859, 1031
860, 1026
861, 1026
862, 1023
863, 1023
864, 1025
865, 1027
866, 1027
867, 1024
868, 1022
869, 1023
870, 1024
871, 1025
872, 1026
873, 1023
874, 1019
875, 1021
876, 1022
877, 1025
878, 1024
879, 1022
880, 1018
881, 1020
882, 1022
883, 1025
884, 1024
885, 1021
886, 1019
887, 1018
888, 1021
889, 1022
890, 1022
891, 1021
892, 1019
893, 1019
894, 1021
895, 1022
896, 1023
897, 1022
898, 1018
899, 1015
900, 1020
901, 1022
902, 1023
903, 1020
904, 1015
905, 1016
906, 1018
907, 1021
908, 1023
909, 1019
910, 1018
911, 1017
912, 1021
913, 1022
914, 1018
915, 1018
916, 1014
917, 1017
918, 1021
919, 1023
920, 1021
921, 1018
922, 1017
923, 1017
924, 1018
925, 1020
926, 1021
927, 1019
928, 1015
929, 1016
930, 1020
931, 1023
932, 1018
933, 1018
934, 1016
935, 1020
936, 1019
937, 1021
938, 1021
939, 1018
940, 1017
941, 1016
942, 1020
943, 1023
944, 1022
945, 1022
946, 1021
947, 1023
948, 1024
949, 1028
950, 1027
951, 1028
952, 1026
953, 1027
954, 1030
955, 1032
956, 1032
957, 1029
958, 1028
959, 1027
960, 1028
961, 1028
962, 1030
963, 1024
964, 1021
965, 1024
966, 1023
967, 1030
968, 1029
969, 1025
970, 1025
971, 1027
972, 1028
973, 1033
974, 1030
975, 1029
976, 1026
977, 1024
978, 1026
979, 1025
980, 1024
981, 1020
982, 1017
983, 1017
984, 1021
985, 1025
986, 1024
987, 1021
988, 1018
989, 1020
990, 1021
991, 1023
992, 1022
993, 1020
994, 1018
995, 1020
996, 1022
997, 1023
998, 1019
999, 1018
1000, 1017
1001, 1017
1002, 1020
1003, 1022
1004, 1022
1005, 1020
1006, 1017
1007, 1017
1008, 1019
1009, 1022
1010, 1022
1011, 1019
1012, 1020
1013, 1022
1014, 1024
1015, 1030
1016, 1029
1017, 1032
1018, 1034
1019, 1042
1020, 1054
1021, 1069
1022, 1079
1023, 1087
1024, 1095
1025, 1117
1026, 1145
1027, 1180
1028, 1206
1029, 1233
1030, 1261
1031, 1290
1032, 1319
1033, 1356
1034, 1397
1035, 1429
1036, 1443
1037, 1434
1038, 1391
1039, 1319
1040, 1228
1041, 1139
1042, 1076
1043, 1035
1044, 1020
1045, 1012
1046, 1012
1047, 1015
1048, 1013
1049, 1017
1050, 1014
1051, 1015
1052, 1012
1053, 1006
1054, 1002
1055, 1002
1056, 1002
1057, 1006
1058, 1002
1059, 999
1060, 996
1061, 994
1062, 997
1063, 1001
1064, 999
1065, 998
1066, 995
1067, 994
1068, 999
1069, 998
1070, 999
1071, 998
1072, 993
1073, 996
1074, 997
1075, 999
1076, 999
1077, 994
1078, 992
1079, 991
1080, 993
1081, 996
1082, 995
1083, 994
1084, 990
1085, 991
1086, 993
1087, 992
1088, 993
1089, 992
1090, 988
1091, 990
1092, 991
1093, 993
1094, 992
1095, 989
1096, 987
1097, 988
1098, 993
1099, 996
1100, 990
1101, 990
1102, 987
1103, 990
1104, 992
1105, 997
1106, 995
1107, 993
1108, 990
1109, 993
1110, 993
1111, 997
1112, 995
1113, 992
1114, 992
1115, 992
1116, 996
1117, 1002
1118, 998
1119, 995
1120, 996
1121, 995
1122, 999
1123, 1004
1124, 1004
1125, 1002
1126, 1004
1127, 1005
1128, 1010
1129, 1012
1130, 1015
1131, 1017
1132, 1013
1133, 1019
1134, 1022
1135, 1026
1136, 1028
1137, 1030
1138, 1029
1139, 1035
1140, 1038
1141, 1046
1142, 1050
1143, 1050
1144, 1050
1145, 1053
1146, 1057
1147, 1062
1148, 1064
1149, 1064
1150, 1061
1151, 1058
1152, 1063
1153, 1065
1154, 1059
1155, 1057
1156, 1053
1157, 1051
1158, 1053
1159, 1052
1160, 1050
1161, 1045
1162, 1041
1163, 1039
1164, 1036
1165, 1041
1166, 1039
1167, 1035
1168, 1030
1169, 1030
1170, 1031
1171, 1035
1172, 1033
1173, 1032
1174, 1028
1175, 1027
1176, 1030
1177, 1031
1178, 1030
1179, 1028
1180, 1025
1181, 1025
1182, 1029
1183, 1033
1184, 1031
1185, 1027
1186, 1027
1187, 1024
1188, 1027
1189, 1027
1190, 1026
1191, 1024
1192, 1020
1193, 1023
1194, 1023
1195, 1027
1196, 1026
1197, 1024
1198, 1021
1199, 1020
1200, 1021
1201, 1024
1202, 1023
1203, 1021
1204, 1018
1205, 1019
1206, 1022
1207, 1025
1208, 1022
1209, 1022
1210, 1016
1211, 1020
1212, 1023
1213, 1028
1214, 1025
1215, 1023
1216, 1022
1217, 1021
1218, 1023
1219, 1025
1220, 1024
1221, 1023
1222, 1020
1223, 1021
1224, 1023
1225, 1026
1226, 1024
1227, 1022
1228, 1021
1229, 1021
1230, 1025
1231, 1030
1232, 1024
1233, 1020
1234, 1019
1235, 1018
1236, 1023
1237, 1024
1238, 1024
1239, 1020
1240, 1018
1241, 1019
1242, 1022
1243, 1024
1244, 1023
1245, 1024
1246, 1019
1247, 1019
1248, 1021
1249, 1020
1250, 1021
1251, 1020
1252, 1016
1253, 1018
1254, 1021
1255, 1024
1256, 1021
1257, 1019
1258, 1018
1259, 1017
1260, 1017
1261, 1021
1262, 1019
1263, 1018
1264, 1018
1265, 1016
1266, 1018
1267, 1020
1268, 1020
1269, 1015
1270, 1015
1271, 1015
1272, 1020
1273, 1020
1274, 1017
1275, 1017
1276, 1013
1277, 1015
1278, 1020
1279, 1020
1280, 1018
1281, 1018
1282, 1013
1283, 1012
1284, 1015
1285, 1019
1286, 1016
1287, 1015
1288, 1015
1289, 1014
1290, 1018
1291, 1020
1292, 1019
1293, 1015
1294, 1015
1295, 1016
1296, 1018
1297, 1021
1298, 1019
1299, 1018
1300, 1013
1301, 1017
1302, 1018
1303, 1022
1304, 1022
1305, 1019
1306, 1018
1307, 1016
1308, 1019
1309, 1022
1310, 1019
1311, 1016
1312, 1015
1313, 1018
1314, 1020
1315, 1022
1316, 1023
1317, 1017
1318, 1016
1319, 1019
1320, 1018
1321, 1023
1322, 1022
1323, 1020
1324, 1019
1325, 1021
1326, 1024
1327, 1027
1328, 1027
1329, 1026
1330, 1024
1331, 1026
1332, 1026
1333, 1029
1334, 1029
1335, 1027
1336, 1025
1337, 1028
1338, 1031
1339, 1035
1340, 1032
1341, 1028
1342, 1025
1343, 1025
1344, 1026
1345, 1029
1346, 1027
1347, 1025
1348, 1024
1349, 1026
1350, 1029
1351, 1030
1352, 1030
1353, 1027
1354, 1027
1355, 1028
1356, 1030
1357, 1028
1358, 1029
1359, 1021
1360, 1016
1361, 1016
1362, 1019
1363, 1022
1364, 1022
1365, 1019
1366, 1017
1367, 1021
1368, 1019
1369, 1021
1370, 1023
1371, 1021
1372, 1019
1373, 1019
1374, 1025
1375, 1024
1376, 1021
1377, 1018
1378, 1017
1379, 1019
1380, 1021
1381, 1023
1382, 1024
1383, 1020
1384, 1019
1385, 1020
1386, 1023
1387, 1024
1388, 1024
1389, 1023
1390, 1021
1391, 1024
1392, 1029
1393, 1034
1394, 1032
1395, 1034
1396, 1038
1397, 1045
1398, 1062
1399, 1071
1400, 1082
1401, 1093
1402, 1110
1403, 1137
1404, 1170
1405, 1206
1406, 1234
1407, 1265
1408, 1296
1409, 1330
1410, 1371
1411, 1420
1412, 1450
1413, 1443
1414, 1398
1415, 1317
1416, 1213
1417, 1128
1418, 1066
1419, 1037
1420, 1020
1421, 1017
1422, 1021
1423, 1024
1424, 1022
1425, 1018
1426, 1016
1427, 1014
1428, 1013
1429, 1014
1430, 1009
1431, 1002
1432, 1001
1433, 1002
1434, 1000
1435, 1005
1436, 1004
1437, 1001
1438, 998
1439, 996
1440, 998
1441, 1002
1442, 997
1443, 997
1444, 995
1445, 997
1446, 997
1447, 1001
1448, 1000
1449, 996
1450, 990
1451, 994
1452, 995
1453, 998
1454, 997
1455, 995
1456, 992
1457, 993
1458, 995
1459, 998
1460, 997
1461, 996
1462, 994
1463, 992
1464, 996
1465, 998
1466, 995
1467, 995
1468, 991
1469, 996
1470, 996
1471, 999
1472, 996
1473, 994
1474, 993
1475, 994
1476, 999
1477, 1001
1478, 1000
1479, 995
1480, 996
1481, 996
1482, 1001
1483, 1005
1484, 1003
1485, 1000
1486, 1001
1487, 1001
1488, 1005
1489, 1007
1490, 1004
1491, 1006
1492, 1004
1493, 1007
1494, 1010
1495, 1014
1496, 1013
1497, 1012
1498, 1013
1499, 1017
1500, 1021
1501, 1023
1502, 1023
1503, 1024
1504, 1025
1505, 1029
1506, 1036
1507, 1040
1508, 1039
1509, 1042
1510, 1042
1511, 1046
1512, 1052
1513, 1055
1514, 1058
1515, 1059
1516, 1060
1517, 1063
1518, 1067
1519, 1071
1520, 1067
1521, 1065
1522, 1062
1523, 1062
1524, 1064
1525, 1065
1526, 1062
1527, 1059
1528, 1052
1529, 1052
1530, 1054
1531, 1055
1532, 1051
1533, 1048
1534, 1044
1535, 1042
1536, 1041
1537, 1045
1538, 1043
1539, 1040
1540, 1038
1541, 1037
1542, 1041
1543, 1044
1544, 1040
1545, 1039
1546, 1033
1547, 1036
1548, 1039
1549, 1041
1550, 1040
1551, 1036
1552, 1031
1553, 1031
1554, 1034
1555, 1035
1556, 1035
1557, 1035
1558, 1031
1559, 1030
1560, 1032
1561, 1033
1562, 1033
1563, 1029
1564, 1030
1565, 1032
1566, 1033
1567, 1033
1568, 1031
1569, 1030
1570, 1028
1571, 1030
1572, 1033
1573, 1035
1574, 1032
1575, 1033
1576, 1031
1577, 1031
1578, 1032
1579, 1034
1580, 1035
1581, 1033
1582, 1031
1583, 1033
1584, 1034
1585, 1037
1586, 1034
1587, 1033
1588, 1035
1589, 1036
1590, 1037
1591, 1039
1592, 1037
1593, 1032
1594, 1032
1595, 1033
1596, 1035
1597, 1039
1598, 1036
1599, 1029
1600, 1028
1601, 1029
1602, 1034
1603, 1034
1604, 1033
1605, 1033
1606, 1029
1607, 1031
1608, 1032
1609, 1033
1610, 1029
1611, 1029
1612, 1025
1613, 1027
1614, 1030
1615, 1033
1616, 1032
1617, 1028
1618, 1026
1619, 1029
1620, 1031
1621, 1033
1622, 1031
1623, 1027
1624, 1026
1625, 1026
1626, 1029
1627, 1029
1628, 1032
1629, 1027
1630, 1025
1631, 1027
1632, 1029
1633, 1031
1634, 1031
1635, 1025
1636, 1025
1637, 1028
1638, 1032
1639, 1034
1640, 1032
1641, 1028
1642, 1025
1643, 1024
1644, 1029
1645, 1033
1646, 1031
1647, 1029
1648, 1024
1649, 1024
1650, 1027
1651, 1028
1652, 1027
1653, 1026
1654, 1026
1655, 1026
1656, 1029
1657, 1030
1658, 1027
1659, 1026
1660, 1024
1661, 1026
1662, 1029
1663, 1031
1664, 1032
1665, 1026
1666, 1025
1667, 1026
1668, 1027
1669, 1029
1670, 1030
1671, 1027
1672, 1027
1673, 1025
1674, 1026
1675, 1029
1676, 1028
1677, 1029
1678, 1027
1679, 1027
1680, 1026
1681, 1028
1682, 1028
1683, 1026
1684, 1026
1685, 1027
1686, 1029
1687, 1034
1688, 1031
1689, 1029
1690, 1025
1691, 1028
1692, 1031
1693, 1032
1694, 1030
1695, 1029
1696, 1031
1697, 1034
1698, 1037
1699, 1039
1700, 1037
1701, 1037
1702, 1036
1703, 1039
1704, 1042
1705, 1043
1706, 1042
1707, 1041
1708, 1038
1709, 1039
1710, 1040
1711, 1040
1712, 1036
1713, 1034
1714, 1030
1715, 1030
1716, 1035
1717, 1038
1718, 1038
1719, 1038
1720, 1035
1721, 1037
1722, 1039
1723, 1042
1724, 1039
1725, 1037
1726, 1033
1727, 1033
1728, 1030
1729, 1031
1730, 1027
1731, 1025
1732, 1021
1733, 1023
1734, 1026
1735, 1032
1736, 1031
1737, 1028
1738, 1025
1739, 1025
1740, 1028
1741, 1031
1742, 1030
1743, 1030
1744, 1025
1745, 1028
1746, 1029
1747, 1030
1748, 1030
1749, 1028
1750, 1025
1751, 1027
1752, 1031
1753, 1035
1754, 1037
1755, 1037
1756, 1041
1757, 1051
1758, 1066
1759, 1084
1760, 1097
1761, 1113
1762, 1138
1763, 1177
1764, 1226
1765, 1273
1766, 1313
1767, 1352
1768, 1394
1769, 1444
1770, 1493
1771, 1505
1772, 1464
1773, 1365
1774, 1244
1775, 1143
1776, 1080
1777, 1046
1778, 1035
1779, 1031
1780, 1028
1781, 1030
1782, 1030
1783, 1026
1784, 1020
1785, 1011
1786, 1007
1787, 1011
1788, 1010
1789, 1011
1790, 1008
1791, 1003
1792, 1002
1793, 1002
1794, 1005
1795, 1006
1796, 1005
1797, 1004
1798, 999
1799, 999
1800, 1001
1801, 1004
1802, 1001
1803, 999
1804, 995
1805, 997
1806, 997
1807, 1001
1808, 998
1809, 995
1810, 994
1811, 995
1812, 996
1813, 999
1814, 997
1815, 993
1816, 990
1817, 991
1818, 996
1819, 998
1820, 994
1821, 992
1822, 992
1823, 994
1824, 994
1825, 998
1826, 997
1827, 993
1828, 992
1829, 993
1830, 996
1831, 997
1832, 997
1833, 994
1834, 992
1835, 994
1836, 997
1837, 1002
1838, 999
1839, 999
1840, 996
1841, 996
1842, 999
1843, 1000
1844, 999
1845, 999
1846, 995
1847, 997
1848, 1001
1849, 1004
1850, 1002
1851, 1000
1852, 1001
1853, 1004
1854, 1008
1855, 1010
1856, 1011
1857, 1011
1858, 1009
1859, 1012
1860, 1018
1861, 1024
1862, 1027
1863, 1026
1864, 1026
1865, 1029
1866, 1035
1867, 1039
1868, 1045
1869, 1046
1870, 1047
1871, 1052
1872, 1055
1873, 1064
1874, 1064
1875, 1066
1876, 1066
1877, 1072
1878, 1076
1879, 1079
1880, 1078
1881, 1077
1882, 1075
1883, 1076
1884, 1076
1885, 1078
1886, 1076
1887, 1071
1888, 1066
1889, 1065
1890, 1067
1891, 1067
1892, 1063
1893, 1058
1894, 1053
1895, 1053
1896, 1055
1897, 1054
1898, 1053
1899, 1050
1900, 1048
1901, 1045
1902, 1045
1903, 1050
1904, 1047
1905, 1042
1906, 1040
1907, 1042
1908, 1046
1909, 1047
1910, 1045
1911, 1041
1912, 1040
1913, 1042
1914, 1044
1915, 1047
1916, 1043
1917, 1043
1918, 1036
1919, 1035
1920, 1040
1921, 1044
1922, 1040
1923, 1038
1924, 1036
1925, 1036
1926, 1037
1927, 1038
1928, 1037
1929, 1036
1930, 1034
1931, 1035
1932, 1036
1933, 1038
1934, 1038
1935, 1033
1936, 1033
1937, 1032
1938, 1036
1939, 1037
1940, 1038
1941, 1035
1942, 1032
1943, 1036
1944, 1036
1945, 1042
1946, 1045
1947, 1048
1948, 1059
1949, 1076
1950, 1102
1951, 1130
1952, 1146
1953, 1146
1954, 1134
1955, 1114
1956, 1081
1957, 1028
1958, 949
1959, 854
1960, 749
1961, 658
1962, 611
1963, 599
1964, 598
1965, 585
1966, 593
1967, 616
1968, 650
1969, 689
1970, 721
1971, 751
1972, 781
1973, 810
1974, 832
1975, 852
1976, 868
1977, 885
1978, 898
1979, 914
1980, 928
1981, 936
1982, 946
1983, 950
1984, 960
1985, 973
1986, 988
1987, 1002
1988, 1014
1989, 1021
1990, 1030
1991, 1040
1992, 1050
1993, 1059
1994, 1064
1995, 1067
1996, 1065
1997, 1066
1998, 1073
1999, 1076
2000, 1076
2001, 1078
2002, 1080
2003, 1086
2004, 1088
2005, 1092
2006, 1091
2007, 1090
2008, 1089
2009, 1088
2010, 1093
2011, 1096
2012, 1098
2013, 1099
2014, 1101
2015, 1101
2016, 1107
2017, 1111
2018, 1111
2019, 1113
2020, 1110
2021, 1110
2022, 1117
2023, 1122
2024, 1122
2025, 1123
2026, 1123
2027, 1128
2028, 1133
2029, 1139
2030, 1137
2031, 1140
2032, 1145
2033, 1147
2034, 1153
2035, 1161
2036, 1164
2037, 1166
2038, 1169
2039, 1174
2040, 1183
2041, 1191
2042, 1191
2043, 1197
2044, 1201
2045, 1210
2046, 1216
2047, 1225
2048, 1229
2049, 1232
2050, 1234
2051, 1242
2052, 1250
2053, 1255
2054, 1260
2055, 1262
2056, 1265
2057, 1270
2058, 1275
2059, 1278
2060, 1281
2061, 1277
2062, 1276
2063, 1276
2064, 1277
2065, 1278
2066, 1274
2067, 1266
2068, 1259
2069, 1256
2070, 1251
2071, 1248
2072, 1240
2073, 1228
2074, 1223
2075, 1213
2076, 1212
2077, 1205
2078, 1196
2079, 1185
2080, 1176
2081, 1168
2082, 1162
2083, 1158
2084, 1150
2085, 1140
2086, 1129
2087, 1121
2088, 1119
2089, 1113
2090, 1105
2091, 1100
2092, 1092
2093, 1089
2094, 1086
2095, 1083
2096, 1077
2097, 1072
2098, 1066
2099, 1064
2100, 1065
2101, 1063
2102, 1060
2103, 1054
2104, 1048
2105, 1049
2106, 1049
2107, 1051
2108, 1049
2109, 1042
2110, 1043
2111, 1043
2112, 1044
2113, 1043
2114, 1042
2115, 1037
2116, 1035
2117, 1037
2118, 1042
2119, 1041
2120, 1038
2121, 1034
2122, 1030
2123, 1030
2124, 1035
2125, 1036
2126, 1035
2127, 1032
2128, 1029
2129, 1030
2130, 1031
2131, 1031
2132, 1029
2133, 1028
2134, 1024
2135, 1023
2136, 1029
2137, 1027
2138, 1026
2139, 1023
2140, 1022
2141, 1021
2142, 1023
2143, 1024
2144, 1023
2145, 1019
2146, 1017
2147, 1018
2148, 1020
2149, 1020
2150, 1018
2151, 1019
2152, 1015
2153, 1018
2154, 1020
2155, 1020
2156, 1018
2157, 1014
2158, 1011
2159, 1013
2160, 1013
2161, 1015
2162, 1014
2163, 1012
2164, 1007
2165, 1011
2166, 1014
2167, 1014
2168, 1015
2169, 1011
2170, 1007
2171, 1011
2172, 1014
2173, 1013
2174, 1012
2175, 1007
2176, 1007
2177, 1007
2178, 1012
2179, 1012
2180, 1010
2181, 1008
2182, 1006
2183, 1007
2184, 1008
2185, 1012
2186, 1009
2187, 1005
2188, 1005
2189, 1005
2190, 1006
2191, 1008
2192, 1009
2193, 1004
2194, 1003
2195, 1002
2196, 1008
2197, 1008
2198, 1007
2199, 1005
2200, 1005
2201, 1008
2202, 1008
2203, 1009
2204, 1006
2205, 1003
2206, 1004
2207, 1004
2208, 1008
2209, 1013
2210, 1006
2211, 1004
2212, 1005
2213, 1005
2214, 1009
2215, 1013
2216, 1008
2217, 1008
2218, 1003
2219, 1006
2220, 1008
2221, 1008
2222, 1005
2223, 1002
2224, 1003
2225, 1007
2226, 1009
2227, 1012
2228, 1011
2229, 1008
2230, 1005
2231, 1004
2232, 1008
2233, 1011
2234, 1008
2235, 1007
2236, 1002
2237, 1005
2238, 1008
2239, 1010
2240, 1007
2241, 1006
2242, 1005
2243, 1006
2244, 1008
2245, 1011
2246, 1009
2247, 1007
2248, 1008
2249, 1009
2250, 1008
2251, 1008
2252, 1007
2253, 1005
2254, 1004
2255, 1004
2256, 1007
2257, 1011
2258, 1008
2259, 1006
2260, 1005
2261, 1006
2262, 1009
2263, 1008
2264, 1008
2265, 1007
2266, 1003
2267, 1010
2268, 1011
2269, 1014
2270, 1012
2271, 1009
2272, 1011
2273, 1009
2274, 1011
2275, 1015
2276, 1014
2277, 1010
2278, 1009
2279, 1010
2280, 1015
2281, 1017
2282, 1011
2283, 1007
2284, 1002
2285, 1006
2286, 1009
2287, 1013
2288, 1012
2289, 1011
2290, 1008
2291, 1011
2292, 1012
2293, 1013
2294, 1014
2295, 1009
2296, 1011
2297, 1011
2298, 1011
2299, 1014
2300, 1014
2301, 1010
2302, 1008
2303, 1009
2304, 1015
2305, 1018
2306, 1019
2307, 1016
2308, 1012
2309, 1015
2310, 1017
2311, 1020
2312, 1016
2313, 1013
2314, 1012
2315, 1014
2316, 1015
2317, 1016
2318, 1016
2319, 1016
2320, 1012
2321, 1014
2322, 1019
2323, 1018
2324, 1017
2325, 1015
2326, 1013
2327, 1016
2328, 1019
2329, 1022
2330, 1019
2331, 1018
2332, 1015
2333, 1016
2334, 1016
2335, 1018
2336, 1014
2337, 1019
2338, 1017
2339, 1020
2340, 1023
2341, 1024
2342, 1022
2343, 1017
2344, 1014
2345, 1017
2346, 1019
2347, 1020
2348, 1020
2349, 1018
2350, 1018
2351, 1019
2352, 1021
2353, 1024
2354, 1026
2355, 1022
2356, 1020
2357, 1020
2358, 1023
2359, 1023
2360, 1025
2361, 1021
2362, 1021
2363, 1023
2364, 1022
2365, 1024
2366, 1024
2367, 1023
2368, 1018
2369, 1022
2370, 1026
2371, 1028
2372, 1028
2373, 1024
2374, 1020
2375, 1024
2376, 1026
2377, 1029
2378, 1027
2379, 1024
2380, 1023
2381, 1025
2382, 1023
2383, 1027
2384, 1026
2385, 1028
2386, 1023
2387, 1025
2388, 1028
2389, 1026
2390, 1025
2391, 1022
2392, 1025
2393, 1027
2394, 1029
2395, 1031
2396, 1029
2397, 1024
2398, 1023
2399, 1026
2400, 1029
2401, 1029
2402, 1030
2403, 1029
2404, 1026
2405, 1029
2406, 1028
2407, 1027
2408, 1028
2409, 1025
2410, 1026
2411, 1025
2412, 1025
2413, 1032
2414, 1029
2415, 1025
2416, 1022
2417, 1026
2418, 1026
2419, 1031
2420, 1030
2421, 1029
2422, 1029
2423, 1030
2424, 1033
2425, 1034
2426, 1031
2427, 1028
2428, 1024
2429, 1028
2430, 1030
2431, 1032
2432, 1031
2433, 1031
2434, 1025
2435, 1028
2436, 1029
2437, 1033
2438, 1031
2439, 1028
2440, 1024
2441, 1030
2442, 1034
2443, 1032
2444, 1031
2445, 1026
2446, 1026
2447, 1028
2448, 1032
2449, 1033
2450, 1032
2451, 1029
2452, 1029
2453, 1030
2454, 1034
2455, 1031
2456, 1032
2457, 1031
2458, 1029
2459, 1034
2460, 1036
2461, 1036
2462, 1033
2463, 1030
2464, 1026
2465, 1035
2466, 1039
2467, 1042
2468, 1041
2469, 1040
2470, 1039
2471, 1037
2472, 1043
2473, 1042
2474, 1043
2475, 1040
2476, 1040
2477, 1041
2478, 1045
2479, 1046
2480, 1041
2481, 1038
2482, 1036
2483, 1037
2484, 1040
2485, 1042
2486, 1040
2487, 1038
2488, 1036
2489, 1037
2490, 1041
2491, 1045
2492, 1043
2493, 1044
2494, 1041
2495, 1038
2496, 1042
2497, 1042
2498, 1039
2499, 1039
2500, 1033
2501, 1031
2502, 1032
2503, 1037
2504, 1036
2505, 1033
2506, 1030
2507, 1032
2508, 1036
2509, 1035
2510, 1034
2511, 1034
2512, 1030
2513, 1031
2514, 1031
2515, 1031
2516, 1029
2517, 1033
2518, 1031
2519, 1030
2520, 1034
2521, 1036
2522, 1036
2523, 1033
2524, 1029
2525, 1031
2526, 1035
2527, 1040
2528, 1039
2529, 1035
2530, 1033
2531, 1038
2532, 1044
2533, 1047
2534, 1057
2535, 1062
2536, 1067
2537, 1080
2538, 1089
2539, 1102
2540, 1123
2541, 1146
2542, 1181
2543, 1216
2544, 1254
2545, 1293
2546, 1327
2547, 1361
2548, 1399
2549, 1437
2550, 1463
2551, 1462
2552, 1416
2553, 1329
2554, 1223
2555, 1139
2556, 1084
2557, 1060
2558, 1052
2559, 1052
2560, 1049
2561, 1042
2562, 1041
2563, 1037
2564, 1030
2565, 1023
2566, 1017
2567, 1018
2568, 1017
2569, 1016
2570, 1011
2571, 1009
2572, 1005
2573, 1010
2574, 1014
2575, 1013
2576, 1006
2577, 997
2578, 997
2579, 1000
2580, 1005
2581, 1005
2582, 1003
2583, 999
2584, 997
2585, 998
2586, 1001
2587, 1001
2588, 998
2589, 996
2590, 994
2591, 998
2592, 999
2593, 1002
2594, 999
2595, 997
2596, 994
2597, 998
2598, 1000
2599, 997
2600, 999
2601, 997
2602, 993
2603, 994
2604, 996
2605, 997
2606, 997
2607, 994
2608, 993
2609, 995
2610, 1000
2611, 1003
2612, 999
2613, 994
2614, 989
2615, 989
2616, 995
2617, 1000
2618, 1001
2619, 994
2620, 992
2621, 994
2622, 995
2623, 998
2624, 1001
2625, 996
2626, 997
2627, 998
2628, 1000
2629, 1001
2630, 999
2631, 996
2632, 993
2633, 999
2634, 997
2635, 1000
2636, 999
2637, 998
2638, 995
2639, 995
2640, 998
2641, 1001
2642, 1003
2643, 1002
2644, 1000
2645, 998
2646, 1003
2647, 1005
2648, 1007
2649, 1010
2650, 1013
2651, 1015
2652, 1018
2653, 1019
2654, 1020
2655, 1021
2656, 1022
2657, 1030
2658, 1038
2659, 1043
2660, 1044
2661, 1046
2662, 1047
2663, 1055
2664, 1062
2665, 1065
2666, 1067
2667, 1066
2668, 1068
2669, 1070
2670, 1075
2671, 1082
2672, 1083
2673, 1081
2674, 1073
2675, 1074
2676, 1075
2677, 1079
2678, 1079
2679, 1079
2680, 1076
2681, 1074
2682, 1069
2683, 1069
2684, 1066
2685, 1064
2686, 1060
2687, 1060
2688, 1062
2689, 1063
2690, 1057
2691, 1056
2692, 1054
2693, 1058
2694, 1058
2695, 1060
2696, 1054
2697, 1052
2698, 1051
2699, 1051
2700, 1053
2701, 1055
2702, 1051
2703, 1047
2704, 1045
2705, 1046
2706, 1049
2707, 1053
2708, 1053
2709, 1049
2710, 1048
2711, 1048
2712, 1051
2713, 1048
2714, 1048
2715, 1046
2716, 1044
2717, 1040
2718, 1042
2719, 1044
2720, 1044
2721, 1047
2722, 1047
2723, 1049
2724, 1048
2725, 1048
2726, 1046
2727, 1040
2728, 1041
2729, 1047
2730, 1049
2731, 1049
2732, 1049
2733, 1046
2734, 1042
2735, 1040
2736, 1044
2737, 1048
2738, 1049
2739, 1048
2740, 1044
2741, 1043
2742, 1044
2743, 1044
2744, 1042
2745, 1042
2746, 1041
2747, 1041
2748, 1046
2749, 1045
2750, 1043
2751, 1039
2752, 1036
2753, 1035
2754, 1037
2755, 1039
2756, 1039
2757, 1040
2758, 1036
2759, 1033
2760, 1030
2761, 1034
2762, 1036
2763, 1033
2764, 1032
2765, 1033
2766, 1030
2767, 1035
2768, 1033
2769, 1032
2770, 1028
2771, 1031
2772, 1031
2773, 1034
2774, 1032
2775, 1028
2776, 1029
2777, 1030
2778, 1032
2779, 1033
2780, 1030
2781, 1026
2782, 1027
2783, 1028
2784, 1030
2785, 1032
2786, 1031
2787, 1029
2788, 1028
2789, 1028
2790, 1030
2791, 1033
2792, 1030
2793, 1028
2794, 1025
2795, 1026
2796, 1028
2797, 1031
2798, 1030
2799, 1029
2800, 1027
2801, 1028
2802, 1031
2803, 1029
2804, 1029
2805, 1029
2806, 1029
2807, 1027
2808, 1027
2809, 1026
2810, 1026
2811, 1025
2812, 1023
2813, 1026
2814, 1025
2815, 1026
2816, 1026
2817, 1025
2818, 1025
2819, 1026
2820, 1026
2821, 1024
2822, 1024
2823, 1027
2824, 1024
2825, 1024
2826, 1023
2827, 1023
2828, 1025
2829, 1024
2830, 1021
2831, 1022
2832, 1024
2833, 1024
2834, 1025
2835, 1022
2836, 1021
2837, 1023
2838, 1024
2839, 1024
2840, 1022
2841, 1021
2842, 1020
2843, 1024
2844, 1024
2845, 1022
2846, 1022
2847, 1019
2848, 1017
2849, 1020
2850, 1022
2851, 1025
2852, 1025
2853, 1021
2854, 1020
2855, 1022
2856, 1028
2857, 1030
2858, 1031
2859, 1028
2860, 1027
2861, 1030
2862, 1031
2863, 1034
2864, 1033
2865, 1031
2866, 1032
2867, 1033
2868, 1032
2869, 1034
2870, 1029
2871, 1026
2872, 1025
2873, 1027
2874, 1028
2875, 1031
2876, 1029
2877, 1025
2878, 1026
2879, 1028
2880, 1031
2881, 1033
2882, 1033
2883, 1029
2884, 1028
2885, 1028
2886, 1028
2887, 1022
2888, 1021
2889, 1018
2890, 1021
2891, 1021
2892, 1022
2893, 1024
2894, 1020
2895, 1016
2896, 1013
2897, 1018
2898, 1024
2899, 1024
2900, 1021
2901, 1015
2902, 1015
2903, 1019
2904, 1020
2905, 1023
2906, 1020
2907, 1019
2908, 1017
2909, 1018
2910, 1021
2911, 1024
2912, 1023
2913, 1021
2914, 1016
2915, 1021
2916, 1026
2917, 1032
2918, 1038
2919, 1042
2920, 1054
2921, 1073
2922, 1090
2923, 1116
2924, 1153
2925, 1197
2926, 1245
2927, 1291
2928, 1336
2929, 1386
2930, 1440
2931, 1478
2932, 1486
2933, 1453
2934, 1378
2935, 1272
2936, 1169
2937, 1097
2938, 1052
2939, 1031
2940, 1029
2941, 1033
2942, 1028
2943, 1026
2944, 1018
2945, 1019
2946, 1019
2947, 1016
2948, 1010
2949, 1002
2950, 1000
2951, 1002
2952, 1002
2953, 1002
2954, 1001
2955, 998
2956, 998
2957, 996
2958, 998
2959, 1000
2960, 994
2961, 992
2962, 993
2963, 994
2964, 995
2965, 995
2966, 993
2967, 989
2968, 989
2969, 988
2970, 992
2971, 990
2972, 991
2973, 989
2974, 986
2975, 986
2976, 988
2977, 990
2978, 988
2979, 984
2980, 980
2981, 985
2982, 989
2983, 992
2984, 987
2985, 985
2986, 980
2987, 984
2988, 987
2989, 988
2990, 989
2991, 984
2992, 982
2993, 984
2994, 987
2995, 990
2996, 989
2997, 985
2998, 986
2999, 987
3000, 991
3001, 989
3002, 989
3003, 984
3004, 986
3005, 987
3006, 989
3007, 989
3008, 989
3009, 987
3010, 989
3011, 989
3012, 992
3013, 992
3014, 992
3015, 990
3016, 991
3017, 990
3018, 997
3019, 999
3020, 998
3021, 996
3022, 997
3023, 998
3024, 1002
3025, 1005
3026, 1007
3027, 1006
3028, 1005
3029, 1010
3030, 1016
3031, 1015
3032, 1019
3033, 1018
3034, 1020
3035, 1024
3036, 1029
3037, 1031
3038, 1033
3039, 1032
3040, 1038
3041, 1041
3042, 1045
3043, 1053
3044, 1052
3045, 1051
3046, 1050
3047, 1052
3048, 1055
3049, 1056
3050, 1055
3051, 1053
3052, 1051
3053, 1050
3054, 1051
3055, 1049
3056, 1047
3057, 1044
3058, 1040
3059, 1042
3060, 1043
3061, 1041
3062, 1038
3063, 1035
3064, 1032
3065, 1033
3066, 1035
3067, 1034
3068, 1034
3069, 1030
3070, 1028
3071, 1031
3072, 1034
3073, 1033
3074, 1031
3075, 1027
3076, 1026
3077, 1028
3078, 1031
3079, 1032
3080, 1027
3081, 1024
3082, 1024
3083, 1027
3084, 1029
3085, 1029
3086, 1029
3087, 1026
3088, 1021
3089, 1028
3090, 1026
3091, 1028
3092, 1028
3093, 1025
3094, 1025
3095, 1023
3096, 1028
3097, 1028
3098, 1028
3099, 1025
3100, 1024
3101, 1024
3102, 1028
3103, 1030
3104, 1030
3105, 1027
3106, 1024
3107, 1026
3108, 1030
3109, 1033
3110, 1030
3111, 1029
3112, 1026
3113, 1027
3114, 1031
3115, 1029
3116, 1030
3117, 1032
3118, 1028
3119, 1032
3120, 1034
3121, 1034
3122, 1032
3123, 1031
3124, 1029
3125, 1030
3126, 1031
3127, 1034
3128, 1031
3129, 1028
3130, 1027
3131, 1030
3132, 1029
3133, 1031
3134, 1030
3135, 1027
3136, 1025
3137, 1028
3138, 1030
3139, 1030
3140, 1026
3141, 1024
3142, 1024
3143, 1024
3144, 1028
3145, 1029
3146, 1026
3147, 1023
3148, 1024
3149, 1022
3150, 1026
3151, 1027
3152, 1024
3153, 1021
3154, 1021
3155, 1023
3156, 1023
3157, 1027
3158, 1024
3159, 1022
3160, 1019
3161, 1022
3162, 1026
3163, 1025
3164, 1024
3165, 1021
3166, 1023
3167, 1022
3168, 1024
3169, 1025
3170, 1027
3171, 1021
3172, 1021
3173, 1020
3174, 1024
3175, 1026
3176, 1025
3177, 1023
3178, 1023
3179, 1020
3180, 1024
3181, 1023
3182, 1024
3183, 1021
3184, 1021
3185, 1020
3186, 1022
3187, 1024
3188, 1024
3189, 1020
3190, 1019
3191, 1022
3192, 1024
3193, 1027
3194, 1026
3195, 1024
3196, 1021
3197, 1023
3198, 1027
3199, 1024
3200, 1023
3201, 1022
3202, 1022
3203, 1022
3204, 1028
3205, 1029
3206, 1027
3207, 1024
3208, 1021
3209, 1023
3210, 1025
3211, 1027
3212, 1024
3213, 1023
3214, 1022
3215, 1026
3216, 1026
3217, 1027
3218, 1025
3219, 1022
3220, 1021
3221, 1026
3222, 1027
3223, 1027
3224, 1027
3225, 1025
3226, 1023
3227, 1024
3228, 1029
3229, 1029
3230, 1027
3231, 1026
3232, 1022
3233, 1025
3234, 1029
3235, 1032
3236, 1030
3237, 1030
3238, 1032
3239, 1034
3240, 1037
3241, 1037
3242, 1037
3243, 1033
3244, 1032
3245, 1034
3246, 1038
3247, 1038
3248, 1040
3249, 1037
3250, 1035
3251, 1037
3252, 1036
3253, 1035
3254, 1035
3255, 1032
3256, 1033
3257, 1034
3258, 1036
3259, 1039
3260, 1035
3261, 1037
3262, 1033
3263, 1036
3264, 1040
3265, 1043
3266, 1041
3267, 1038
3268, 1035
3269, 1034
3270, 1033
3271, 1032
3272, 1030
3273, 1030
3274, 1029
3275, 1032
3276, 1033
3277, 1035
3278, 1031
3279, 1029
3280, 1027
3281, 1029
3282, 1035
3283, 1033
3284, 1031
3285, 1027
3286, 1029
3287, 1028
3288, 1031
3289, 1033
3290, 1032
3291, 1030
3292, 1027
3293, 1033
3294, 1034
3295, 1033
3296, 1032
3297, 1031
3298, 1031
3299, 1036
3300, 1038
3301, 1041
3302, 1039
3303, 1039
3304, 1039
3305, 1046
3306, 1052
3307, 1063
3308, 1071
3309, 1080
3310, 1087
3311, 1099
3312, 1118
3313, 1140
3314, 1163
3315, 1192
3316, 1222
3317, 1254
3318, 1286
3319, 1317
3320, 1347
3321, 1385
3322, 1421
3323, 1456
3324, 1472
3325, 1460
3326, 1415
3327, 1337
3328, 1245
3329, 1163
3330, 1105
3331, 1067
3332, 1046
3333, 1037
3334, 1036
3335, 1039
3336, 1039
3337, 1039
3338, 1031
3339, 1029
3340, 1028
3341, 1025
3342, 1024
3343, 1021
3344, 1019
3345, 1016
3346, 1015
3347, 1016
3348, 1017
3349, 1019
3350, 1014
3351, 1014
3352, 1010
3353, 1011
3354, 1014
3355, 1014
3356, 1013
3357, 1011
3358, 1009
3359, 1010
3360, 1014
3361, 1013
3362, 1009
3363, 1006
3364, 1004
3365, 1009
3366, 1011
3367, 1011
3368, 1010
3369, 1008
3370, 1003
3371, 1005
3372, 1009
3373, 1009
3374, 1007
3375, 1007
3376, 1007
3377, 1008
3378, 1010
3379, 1008
3380, 1006
3381, 1003
3382, 1003
3383, 1007
3384, 1010
3385, 1013
3386, 1011
3387, 1007
3388, 1007
3389, 1009
3390, 1012
3391, 1015
3392, 1010
3393, 1012
3394, 1011
3395, 1012
3396, 1014
3397, 1013
3398, 1013
3399, 1012
3400, 1011
3401, 1013
3402, 1013
3403, 1015
3404, 1014
3405, 1011
3406, 1013
3407, 1015
3408, 1020
3409, 1021
3410, 1023
3411, 1016
3412, 1018
3413, 1022
3414, 1029
3415, 1029
3416, 1030
3417, 1027
3418, 1029
3419, 1034
3420, 1039
3421, 1043
3422, 1045
3423, 1045
3424, 1049
3425, 1052
3426, 1057
3427, 1062
3428, 1061
3429, 1060
3430, 1062
3431, 1068
3432, 1074
3433, 1075
3434, 1075
3435, 1074
3436, 1074
3437, 1074
3438, 1076
3439, 1077
3440, 1072
3441, 1069
3442, 1063
3443, 1064
3444, 1066
3445, 1066
3446, 1063
3447, 1059
3448, 1056
3449, 1055
3450, 1054
3451, 1053
3452, 1051
3453, 1048
3454, 1048
3455, 1049
3456, 1052
3457, 1052
3458, 1048
3459, 1046
3460, 1045
3461, 1044
3462, 1050
3463, 1050
3464, 1044
3465, 1044
3466, 1042
3467, 1044
3468, 1045
3469, 1045
3470, 1043
3471, 1038
3472, 1040
3473, 1040
3474, 1043
3475, 1039
3476, 1038
3477, 1036
3478, 1037
3479, 1036
3480, 1039
3481, 1038
3482, 1035
3483, 1033
3484, 1034
3485, 1038
3486, 1039
3487, 1041
3488, 1040
3489, 1036
3490, 1036
3491, 1036
3492, 1039
3493, 1041
3494, 1039
3495, 1035
3496, 1039
3497, 1039
3498, 1043
3499, 1041
3500, 1036
3501, 1035
3502, 1035
3503, 1040
3504, 1043
3505, 1048
3506, 1044
3507, 1038
3508, 1034
3509, 1037
3510, 1037
3511, 1039
3512, 1040
3513, 1039
3514, 1038
3515, 1038
3516, 1038
3517, 1039
3518, 1037
3519, 1033
3520, 1034
3521, 1034
3522, 1038
3523, 1039
3524, 1036
3525, 1034
3526, 1033
3527, 1034
3528, 1039
3529, 1038
3530, 1037
3531, 1034
3532, 1035
3533, 1033
3534, 1036
3535, 1037
3536, 1032
3537, 1030
3538, 1028
3539, 1032
3540, 1033
3541, 1033
3542, 1034
3543, 1031
3544, 1033
3545, 1034
3546, 1036
3547, 1036
3548, 1033
3549, 1029
3550, 1028
3551, 1030
3552, 1033
3553, 1033
3554, 1034
3555, 1030
3556, 1029
3557, 1031
3558, 1033
3559, 1035
3560, 1031
3561, 1030
3562, 1031
3563, 1031
3564, 1033
3565, 1031
3566, 1030
3567, 1029
3568, 1030
3569, 1031
3570, 1035
3571, 1032
3572, 1031
3573, 1025
3574, 1028
3575, 1030
3576, 1034
3577, 1035
3578, 1031
3579, 1029
3580, 1029
3581, 1030
3582, 1033
3583, 1032
3584, 1029
3585, 1028
3586, 1028
3587, 1029
3588, 1032
3589, 1032
3590, 1032
3591, 1029
3592, 1029
3593, 1029
3594, 1036
3595, 1034
3596, 1032
3597, 1029
3598, 1029
3599, 1030


==> images/rex.csv <==
x, y
0, 15.833333969116211
1, 15.833333969116211
2, 15.833333969116211
3, 15.833333969116211
4, 15.833333969116211
5, 15.833333969116211
6, 15.833333969116211
7, 15.833333969116211
8, 15.833333969116211
9, 15.833333969116211
10, 15.833333969116211
11, 15.833333969116211
12, 15.833333969116211
13, 15.833333969116211
14, 15.833333969116211
15, 15.833333969116211
16, 15.833333969116211
17, 15.833333969116211
18, 15.833333969116211
19, 15.833333969116211
20, 15.833333969116211
21, 15.833333969116211
22, 15.833333969116211
23, 15.833333969116211
24, 15.833333969116211
25, 15.833333969116211
26, 15.833333969116211
27, 15.833333969116211
28, 15.833333969116211
29, 15.833333969116211
30, 15.833333969116211
31, 15.833333969116211
32, 15.833333969116211
33, 15.833333969116211
34, 15.833333969116211
35, 15.833333969116211
36, 12.833333969116211
37, 12.833333969116211
38, 12.833333969116211
39, 12.833333969116211
40, 12.833333969116211
41, 12.833333969116211
42, 12.833333969116211
43, 12.833333969116211
44, 12.833333969116211
45, 12.833333969116211
46, 12.833333969116211
47, 12.833333969116211
48, 12.833333969116211
49, 12.833333969116211
50, 12.833333969116211
51, 12.833333969116211
52, 12.833333969116211
53, 12.833333969116211
54, 12.833333969116211
55, 12.833333969116211
56, 12.833333969116211
57, 12.833333969116211
58, 12.833333969116211
59, 12.833333969116211
60, 12.833333969116211
61, 12.833333969116211
62, 12.833333969116211
63, 12.833333969116211
64, 12.833333969116211
65, 12.833333969116211
66, 12.833333969116211
67, 12.833333969116211
68, 12.833333969116211
69, 12.833333969116211
70, 12.833333969116211
71, 12.833333969116211
72, 12.833333969116211
73, 12.833333969116211
74, 12.833333969116211
75, 12.833333969116211
76, 12.833333969116211
77, 12.833333969116211
78, 13.666666030883789
79, 13.666666030883789
80, 13.666666030883789
81, 13.666666030883789
82, 13.666666030883789
83, 13.666666030883789
84, 13.666666030883789
85, 13.666666030883789
86, 13.666666030883789
87, 13.666666030883789
88, 13.666666030883789
89, 13.666666030883789
90, 13.666666030883789
91, 13.666666030883789
92, 13.666666030883789
93, 13.666666030883789
94, 13.666666030883789
95, 13.666666030883789
96, 13.166666030883789
97, 13.166666030883789
98, 13.166666030883789
99, 13.166666030883789
100, 13.166666030883789
101, 13.166666030883789
102, 13.166666030883789
103, 13.166666030883789
104, 13.166666030883789
105, 13.166666030883789
106, 13.166666030883789
107, 13.166666030883789
108, 13.166666030883789
109, 13.166666030883789
110, 13.166666030883789
111, 13.166666030883789
112, 13.166666030883789
113, 13.166666030883789
114, 13.166666030883789
115, 13.166666030883789
116, 13.166666030883789
117, 13.166666030883789
118, 13.166666030883789
119, 13.166666030883789
120, 13.166666030883789
121, 13.166666030883789
122, 13.166666030883789
123, 13.166666030883789
124, 13.166666030883789
125, 13.166666030883789
126, 13.166666030883789
127, 13.166666030883789
128, 13.166666030883789
129, 13.166666030883789
130, 13.166666030883789
131, 13.166666030883789
132, 13.166666030883789
133, 13.166666030883789
134, 13.166666030883789
135, 13.166666030883789
136, 13.166666030883789
137, 13.166666030883789
138, 13.166666030883789
139, 13.166666030883789
140, 13.166666030883789
141, 13.166666030883789
142, 13.166666030883789
143, 13.166666030883789
144, 13.166666030883789
145, 13.166666030883789
146, 13.166666030883789
147, 13.166666030883789
148, 13.166666030883789
149, 13.166666030883789
150, 13.166666030883789
151, 13.166666030883789
152, 13.166666030883789
153, 13.166666030883789
154, 13.166666030883789
155, 13.166666030883789
156, 13.166666030883789
157, 13.166666030883789
158, 13.166666030883789
159, 13.166666030883789
160, 13.166666030883789
161, 13.166666030883789
162, 13.166666030883789
163, 13.166666030883789
164, 13.166666030883789
165, 13.166666030883789
166, 13.166666030883789
167, 13.166666030883789
168, 13.166666030883789
169, 13.166666030883789
170, 13.166666030883789
171, 13.166666030883789
172, 13.166666030883789
173, 13.166666030883789
174, 13.166666030883789
175, 13.166666030883789
176, 13.166666030883789
177, 13.166666030883789
178, 13.166666030883789
179, 13.166666030883789
180, 13.166666030883789
181, 13.166666030883789
182, 13.166666030883789
183, 13.166666030883789
184, 13.166666030883789
185, 13.166666030883789
186, 12.666666030883789
187, 12.666666030883789
188, 12.666666030883789
189, 12.666666030883789
190, 12.666666030883789
191, 12.666666030883789
192, 12.666666030883789
193, 12.666666030883789
194, 12.666666030883789
195, 12.666666030883789
196, 12.666666030883789
197, 12.666666030883789
198, 12.666666030883789
199, 12.666666030883789
200, 18.000001907348633
201, 18.000001907348633
202, 18.000001907348633
203, 18.000001907348633
204, 18.000001907348633
205, 18.000001907348633
206, 18.000001907348633
207, 21.0000057220459
208, 21.0000057220459
209, 21.0000057220459
210, 21.0000057220459
211, 21.0000057220459
212, 21.0000057220459
213, 21.0000057220459
214, 21.0000057220459
215, 21.0000057220459
216, 21.0000057220459
217, 21.0000057220459
218, 21.0000057220459
219, 21.0000057220459
220, 21.0000057220459
221, 21.0000057220459
222, 21.0000057220459
223, 21.0000057220459
224, 21.0000057220459
225, 21.0000057220459
226, 21.0000057220459
227, 23.0000057220459
228, 23.0000057220459
229, 23.0000057220459
230, 23.0000057220459
231, 23.0000057220459
232, 23.0000057220459
233, 23.0000057220459
234, 23.0000057220459
235, 23.0000057220459
236, 23.0000057220459
237, 23.0000057220459
238, 23.0000057220459
239, 23.0000057220459
240, 23.0000057220459
241, 23.0000057220459
242, 23.0000057220459
243, 23.0000057220459
244, 23.0000057220459
245, 23.0000057220459
246, 23.0000057220459
247, 23.0000057220459
248, 23.0000057220459
249, 23.0000057220459
250, 23.0000057220459
251, 23.0000057220459
252, 23.0000057220459
253, 23.0000057220459
254, 23.0000057220459
255, 23.0000057220459
256, 23.0000057220459
257, 23.0000057220459
258, 23.0000057220459
259, 23.0000057220459
260, 23.0000057220459
261, 23.0000057220459
262, 25.66667366027832
263, 25.66667366027832
264, 25.66667366027832
265, 25.66667366027832
266, 25.66667366027832
267, 25.66667366027832
268, 25.66667366027832
269, 25.66667366027832
270, 25.66667366027832
271, 25.66667366027832
272, 25.66667366027832
273, 25.66667366027832
274, 25.66667366027832
275, 25.66667366027832
276, 25.66667366027832
277, 25.66667366027832
278, 25.66667366027832
279, 25.66667366027832
280, 25.66667366027832
281, 25.66667366027832
282, 25.66667366027832
283, 25.66667366027832
284, 25.66667366027832
285, 25.66667366027832
286, 31.16667366027832
287, 31.16667366027832
288, 31.16667366027832
289, 31.16667366027832
290, 31.16667366027832
291, 31.16667366027832
292, 30.333341598510742
293, 30.333341598510742
294, 30.333341598510742
295, 30.333341598510742
296, 30.333341598510742
297, 30.333341598510742
298, 30.333341598510742
299, 30.333341598510742
300, 30.333341598510742
301, 30.333341598510742
302, 30.333341598510742
303, 30.333341598510742
304, 30.333341598510742
305, 30.333341598510742
306, 30.333341598510742
307, 30.333341598510742
308, 30.333341598510742
309, 30.333341598510742
310, 30.333341598510742
311, 30.333341598510742
312, 30.333341598510742
313, 30.333341598510742
314, 30.333341598510742
315, 30.333341598510742
316, 30.333341598510742
317, 30.333341598510742
318, 30.333341598510742
319, 30.333341598510742
320, 30.333341598510742
321, 30.333341598510742
322, 30.333341598510742
323, 30.333341598510742
324, 30.333341598510742
325, 30.333341598510742
326, 30.333341598510742
327, 30.333341598510742
328, 30.333341598510742
329, 30.333341598510742
330, 30.333341598510742
331, 30.333341598510742
332, 30.333341598510742
333, 30.333341598510742
334, 30.333341598510742
335, 30.333341598510742
336, 30.333341598510742
337, 30.333341598510742
338, 30.333341598510742
339, 30.333341598510742
340, 30.333341598510742
341, 30.333341598510742
342, 30.333341598510742
343, 30.333341598510742
344, 30.333341598510742
345, 30.333341598510742
346, 30.333341598510742
347, 30.333341598510742
348, 30.333341598510742
349, 30.333341598510742
350, 30.333341598510742
351, 30.333341598510742
352, 30.333341598510742
353, 30.333341598510742
354, 30.333341598510742
355, 30.333341598510742
356, 30.333341598510742
357, 30.333341598510742
358, 30.333341598510742
359, 30.333341598510742
360, 30.333341598510742
361, 30.333341598510742
362, 30.333341598510742
363, 30.333341598510742
364, 30.333341598510742
365, 30.333341598510742
366, 30.333341598510742
367, 30.333341598510742
368, 30.333341598510742
369, 30.333341598510742
370, 30.333341598510742
371, 30.333341598510742
372, 30.333341598510742
373, 30.333341598510742
374, 30.333341598510742
375, 30.333341598510742
376, 30.333341598510742
377, 30.333341598510742
378, 30.333341598510742
379, 30.333341598510742
380, 30.333341598510742
381, 30.333341598510742
382, 30.333341598510742
383, 30.333341598510742
384, 30.333341598510742
385, 30.333341598510742
386, 30.333341598510742
387, 30.333341598510742
388, 32.66667938232422
389, 32.66667938232422
390, 32.66667938232422
391, 32.66667938232422
392, 32.66667938232422
393, 32.66667938232422
394, 32.66667938232422
395, 32.66667938232422
396, 32.66667938232422
397, 32.66667938232422
398, 32.66667938232422
399, 32.66667938232422
400, 32.66667938232422
401, 32.66667938232422
402, 32.66667938232422
403, 32.66667938232422
404, 32.66667938232422
405, 32.66667938232422
406, 32.66667938232422
407, 32.66667938232422
408, 32.66667938232422
409, 32.66667938232422
410, 32.66667938232422
411, 32.66667938232422
412, 32.66667938232422
413, 32.66667938232422
414, 32.66667938232422
415, 32.66667938232422
416, 32.66667938232422
417, 32.66667938232422
418, 32.66667938232422
419, 32.66667938232422
420, 32.66667938232422
421, 32.66667938232422
422, 32.66667938232422
423, 32.66667938232422
424, 32.66667938232422
425, 32.66667938232422
426, 32.66667938232422
427, 32.66667938232422
428, 32.66667938232422
429, 32.66667938232422
430, 32.66667938232422
431, 32.66667938232422
432, 32.66667938232422
433, 32.66667938232422
434, 33.16667938232422
435, 33.16667938232422
436, 33.16667938232422
437, 33.16667938232422
438, 33.16667938232422
439, 33.16667938232422
440, 33.16667938232422
441, 33.16667938232422
442, 33.16667938232422
443, 33.16667938232422
444, 33.16667938232422
445, 33.16667938232422
446, 33.16667938232422
447, 33.16667938232422
448, 33.16667938232422
449, 33.16667938232422
450, 33.16667938232422
451, 33.16667938232422
452, 33.16667938232422
453, 33.16667938232422
454, 33.16667938232422
455, 33.16667938232422
456, 33.16667938232422
457, 33.16667938232422
458, 33.16667938232422
459, 33.16667938232422
460, 33.16667938232422
461, 33.16667938232422
462, 33.16667938232422
463, 31.333341598510742
464, 31.333341598510742
465, 31.333341598510742
466, 31.333341598510742
467, 31.333341598510742
468, 31.333341598510742
469, 31.333341598510742
470, 31.333341598510742
471, 31.333341598510742
472, 31.333341598510742
473, 31.333341598510742
474, 31.333341598510742
475, 31.333341598510742
476, 31.333341598510742
477, 31.333341598510742
478, 31.333341598510742
479, 31.333341598510742
480, 31.333341598510742
481, 31.333341598510742
482, 31.333341598510742
483, 31.333341598510742
484, 31.333341598510742
485, 31.333341598510742
486, 31.333341598510742
487, 31.333341598510742
488, 31.333341598510742
489, 31.333341598510742
490, 31.333341598510742
491, 31.333341598510742
492, 31.333341598510742
493, 31.333341598510742
494, 31.333341598510742
495, 31.333341598510742
496, 31.333341598510742
497, 31.333341598510742
498, 31.333341598510742
499, 31.333341598510742
500, 31.333341598510742
501, 31.333341598510742
502, 31.333341598510742
503, 31.333341598510742
504, 31.333341598510742
505, 31.333341598510742
506, 31.333341598510742
507, 31.333341598510742
508, 31.333341598510742
509, 31.333341598510742
510, 31.333341598510742
511, 31.333341598510742
512, 31.333341598510742
513, 31.333341598510742
514, 31.333341598510742
515, 31.333341598510742
516, 31.333341598510742
517, 31.333341598510742
518, 31.333341598510742
519, 31.333341598510742
520, 31.333341598510742
521, 31.333341598510742
522, 31.333341598510742
523, 31.333341598510742
524, 31.333341598510742
525, 31.333341598510742
526, 31.333341598510742
527, 31.333341598510742
528, 31.333341598510742
529, 31.333341598510742
530, 31.333341598510742
531, 31.333341598510742
532, 31.333341598510742
533, 31.333341598510742
534, 31.333341598510742
535, 31.333341598510742
536, 31.333341598510742
537, 31.333341598510742
538, 31.333341598510742
539, 31.333341598510742
540, 31.333341598510742
541, 31.333341598510742
542, 31.333341598510742
543, 31.333341598510742
544, 31.333341598510742
545, 31.333341598510742
546, 31.333341598510742
547, 31.333341598510742
548, 31.333341598510742
549, 31.333341598510742
550, 31.333341598510742
551, 31.333341598510742
552, 31.333341598510742
553, 31.333341598510742
554, 31.333341598510742
555, 31.333341598510742
556, 31.333341598510742
557, 31.333341598510742
558, 31.333341598510742
559, 31.333341598510742
560, 31.333341598510742
561, 31.333341598510742
562, 31.333341598510742
563, 31.333341598510742
564, 31.333341598510742
565, 31.333341598510742
566, 31.333341598510742
567, 31.333341598510742
568, 31.333341598510742
569, 31.333341598510742
570, 31.333341598510742
571, 31.333341598510742
572, 31.333341598510742
573, 31.333341598510742
574, 31.333341598510742
575, 31.333341598510742
576, 31.333341598510742
577, 31.333341598510742
578, 31.333341598510742
579, 31.333341598510742
580, 31.333341598510742
581, 31.333341598510742
582, 31.333341598510742
583, 31.333341598510742
584, 31.333341598510742
585, 31.333341598510742
586, 31.333341598510742
587, 31.333341598510742
588, 31.333341598510742
589, 31.333341598510742
590, 31.333341598510742
591, 31.333341598510742
592, 31.333341598510742
593, 31.333341598510742
594, 31.333341598510742
595, 31.333341598510742
596, 31.333341598510742
597, 31.333341598510742
598, 33.16667938232422
599, 33.16667938232422
600, 33.16667938232422
601, 33.16667938232422
602, 33.16667938232422
603, 33.16667938232422
604, 33.16667938232422
605, 33.16667938232422
606, 33.16667938232422
607, 33.16667938232422
608, 33.16667938232422
609, 33.16667938232422
610, 33.16667938232422
611, 33.16667938232422
612, 33.16667938232422
613, 33.16667938232422
614, 33.16667938232422
615, 33.16667938232422
616, 33.16667938232422
617, 33.16667938232422
618, 33.16667938232422
619, 33.16667938232422
620, 33.16667938232422
621, 33.16667938232422
622, 33.16667938232422
623, 33.16667938232422
624, 33.16667938232422
625, 33.16667938232422
626, 33.16667938232422
627, 33.16667938232422
628, 33.16667938232422
629, 35.66667938232422
630, 35.66667938232422
631, 35.66667938232422
632, 35.66667938232422
633, 35.66667938232422
634, 35.66667938232422
635, 35.66667938232422
636, 35.66667938232422
637, 35.66667938232422
638, 35.66667938232422
639, 35.66667938232422
640, 35.66667938232422
641, 35.66667938232422
642, 39.333343505859375
643, 39.333343505859375
644, 39.333343505859375
645, 39.333343505859375
646, 39.333343505859375
647, 39.333343505859375
648, 39.333343505859375
649, 39.333343505859375
650, 39.333343505859375
651, 39.333343505859375
652, 39.333343505859375
653, 39.333343505859375
654, 39.333343505859375
655, 39.333343505859375
656, 39.333343505859375
657, 39.333343505859375
658, 39.333343505859375
659, 39.333343505859375
660, 39.333343505859375
661, 39.333343505859375
662, 39.333343505859375
663, 40.16667175292969
664, 40.16667175292969
665, 40.16667175292969
666, 40.16667175292969
667, 40.16667175292969
668, 40.16667175292969
669, 40.16667175292969
670, 40.16667175292969
671, 40.16667175292969
672, 40.16667175292969
673, 40.16667175292969
674, 40.16667175292969
675, 40.16667175292969
676, 40.16667175292969
677, 40.16667175292969
678, 40.16667175292969
679, 40.16667175292969
680, 40.16667175292969
681, 40.16667175292969
682, 40.16667175292969
683, 40.16667175292969
684, 40.16667175292969
685, 40.16667175292969
686, 40.16667175292969
687, 40.16667175292969
688, 40.16667175292969
689, 40.16667175292969
690, 40.16667175292969
691, 39.833343505859375
692, 39.833343505859375
693, 39.833343505859375
694, 39.833343505859375
695, 39.833343505859375
696, 39.833343505859375
697, 39.833343505859375
698, 39.833343505859375
699, 45.66667175292969
700, 45.66667175292969
701, 45.66667175292969
702, 45.66667175292969
703, 45.66667175292969
704, 45.66667175292969
705, 45.66667175292969
706, 45.66667175292969
707, 45.66667175292969
708, 45.66667175292969
709, 45.66667175292969
710, 45.66667175292969
711, 45.66667175292969
712, 45.66667175292969
713, 45.66667175292969
714, 45.66667175292969
715, 45.66667175292969
716, 45.16667175292969
717, 45.16667175292969
718, 45.16667175292969
719, 45.16667175292969
720, 45.16667175292969
721, 45.16667175292969
722, 45.16667175292969
723, 45.16667175292969
724, 45.16667175292969
725, 45.16667175292969
726, 44.50000762939453
727, 44.50000762939453
728, 44.50000762939453
729, 44.50000762939453
730, 44.50000762939453
731, 44.50000762939453
732, 44.50000762939453
733, 44.50000762939453
734, 44.50000762939453
735, 44.50000762939453
736, 44.50000762939453
737, 44.50000762939453
738, 44.50000762939453
739, 44.50000762939453
740, 44.50000762939453
741, 44.50000762939453
742, 44.50000762939453
743, 44.50000762939453
744, 44.50000762939453
745, 44.50000762939453
746, 44.50000762939453
747, 44.50000762939453
748, 44.50000762939453
749, 44.50000762939453
750, 44.50000762939453
751, 44.50000762939453
752, 44.50000762939453
753, 44.50000762939453
754, 44.50000762939453
755, 44.50000762939453
756, 44.50000762939453
757, 44.50000762939453
758, 44.50000762939453
759, 44.50000762939453
760, 44.50000762939453
761, 44.50000762939453
762, 44.50000762939453
763, 44.50000762939453
764, 44.50000762939453
765, 44.50000762939453
766, 44.50000762939453
767, 44.50000762939453
768, 44.50000762939453
769, 44.50000762939453
770, 44.50000762939453
771, 44.50000762939453
772, 44.50000762939453
773, 44.50000762939453
774, 44.50000762939453
775, 44.50000762939453
776, 44.50000762939453
777, 44.50000762939453
778, 44.50000762939453
779, 44.50000762939453
780, 44.50000762939453
781, 44.50000762939453
782, 44.50000762939453
783, 44.50000762939453
784, 44.50000762939453
785, 44.50000762939453
786, 44.50000762939453
787, 44.50000762939453
788, 44.50000762939453
789, 44.50000762939453
790, 44.50000762939453
791, 44.50000762939453
792, 44.50000762939453
793, 44.50000762939453
794, 44.50000762939453
795, 44.50000762939453
796, 44.50000762939453
797, 44.50000762939453
798, 44.50000762939453
799, 44.50000762939453
800, 44.50000762939453
801, 44.50000762939453
802, 44.50000762939453
803, 44.50000762939453
804, 44.50000762939453
805, 44.50000762939453
806, 44.50000762939453
807, 44.50000762939453
808, 44.50000762939453
809, 44.50000762939453
810, 44.50000762939453
811, 44.50000762939453
812, 44.50000762939453
813, 44.50000762939453
814, 44.50000762939453
815, 43.333335876464844
816, 43.333335876464844
817, 43.333335876464844
818, 43.333335876464844
819, 43.333335876464844
820, 43.333335876464844
821, 43.333335876464844
822, 43.333335876464844
823, 43.333335876464844
824, 43.333335876464844
825, 43.333335876464844
826, 43.333335876464844
827, 43.333335876464844
828, 43.333335876464844
829, 43.333335876464844
830, 43.333335876464844
831, 43.333335876464844
832, 43.333335876464844
833, 43.333335876464844
834, 43.333335876464844
835, 43.333335876464844
836, 43.333335876464844
837, 43.333335876464844
838, 43.333335876464844
839, 43.333335876464844
840, 43.333335876464844
841, 43.333335876464844
842, 43.333335876464844
843, 43.333335876464844
844, 43.333335876464844
845, 43.333335876464844
846, 43.333335876464844
847, 43.333335876464844
848, 43.333335876464844
849, 43.333335876464844
850, 43.333335876464844
851, 43.333335876464844
852, 43.333335876464844
853, 43.333335876464844
854, 43.333335876464844
855, 43.833335876464844
856, 43.833335876464844
857, 43.833335876464844
858, 43.833335876464844
859, 43.833335876464844
860, 43.833335876464844
861, 43.833335876464844
862, 43.833335876464844
863, 43.833335876464844
864, 43.833335876464844
865, 43.833335876464844
866, 43.833335876464844
867, 43.833335876464844
868, 43.833335876464844
869, 43.833335876464844
870, 43.833335876464844
871, 43.833335876464844
872, 43.833335876464844
873, 43.833335876464844
874, 43.833335876464844
875, 43.833335876464844
876, 43.833335876464844
877, 43.833335876464844
878, 43.833335876464844
879, 43.833335876464844
880, 43.833335876464844
881, 43.833335876464844
882, 43.833335876464844
883, 43.833335876464844
884, 43.833335876464844
885, 43.833335876464844
886, 43.833335876464844
887, 43.833335876464844
888, 43.833335876464844
889, 43.833335876464844
890, 43.833335876464844
891, 43.833335876464844
892, 43.833335876464844
893, 43.833335876464844
894, 43.833335876464844
895, 43.833335876464844
896, 43.833335876464844
897, 43.833335876464844
898, 43.833335876464844
899, 43.833335876464844
900, 43.833335876464844
901, 43.833335876464844
902, 43.833335876464844
903, 43.833335876464844
904, 43.833335876464844
905, 43.833335876464844
906, 43.833335876464844
907, 43.833335876464844
908, 43.833335876464844
909, 43.833335876464844
910, 43.833335876464844
911, 43.833335876464844
912, 43.833335876464844
913, 43.833335876464844
914, 43.833335876464844
915, 43.833335876464844
916, 43.833335876464844
917, 43.833335876464844
918, 43.833335876464844
919, 43.833335876464844
920, 43.833335876464844
921, 43.833335876464844
922, 43.833335876464844
923, 43.833335876464844
924, 43.833335876464844
925, 43.833335876464844
926, 43.833335876464844
927, 43.833335876464844
928, 43.833335876464844
929, 43.833335876464844
930, 43.833335876464844
931, 43.833335876464844
932, 43.833335876464844
933, 43.833335876464844
934, 43.833335876464844
935, 43.833335876464844
936, 43.833335876464844
937, 43.833335876464844
938, 43.833335876464844
939, 43.833335876464844
940, 43.833335876464844
941, 43.833335876464844
942, 43.833335876464844
943, 43.833335876464844
944, 42.833335876464844
945, 42.833335876464844
946, 42.833335876464844
947, 42.833335876464844
948, 42.833335876464844
949, 42.833335876464844
950, 42.833335876464844
951, 42.833335876464844
952, 42.833335876464844
953, 42.833335876464844
954, 42.833335876464844
955, 42.833335876464844
956, 42.833335876464844
957, 42.833335876464844
958, 42.833335876464844
959, 42.833335876464844
960, 43.66667175292969
961, 43.66667175292969
962, 43.66667175292969
963, 44.50000762939453
964, 44.50000762939453
965, 44.50000762939453
966, 45.333335876464844
967, 45.0
968, 45.0
969, 45.0
970, 45.0
971, 45.0
972, 45.0
973, 45.0
974, 45.0
975, 45.0
976, 45.0
977, 45.0
978, 45.0
979, 45.0
980, 45.0
981, 45.0
982, 45.0
983, 45.0
984, 45.0
985, 45.0
986, 45.0
987, 45.0
988, 45.0
989, 45.0
990, 45.0
991, 45.0
992, 45.0
993, 45.0
994, 45.0
995, 45.0
996, 45.0
997, 45.0
998, 45.0
999, 45.0
1000, 45.0
1001, 45.0
1002, 45.0
1003, 45.0
1004, 45.0
1005, 45.0
1006, 45.0
1007, 45.0
1008, 45.0
1009, 45.0
1010, 45.0
1011, 45.0
1012, 45.0
1013, 45.0
1014, 44.166664123535156
1015, 44.166664123535156
1016, 44.166664123535156
1017, 44.166664123535156
1018, 44.166664123535156
1019, 44.166664123535156
1020, 44.166664123535156
1021, 44.166664123535156
1022, 44.166664123535156
1023, 44.166664123535156
1024, 44.166664123535156
1025, 44.166664123535156
1026, 44.166664123535156
1027, 44.166664123535156
1028, 44.166664123535156
1029, 44.166664123535156
1030, 40.66667175292969
1031, 40.66667175292969
1032, 40.66667175292969
1033, 40.66667175292969
1034, 40.66667175292969
1035, 40.66667175292969
1036, 40.66667175292969
1037, 40.66667175292969
1038, 40.66667175292969
1039, 40.66667175292969
1040, 40.66667175292969
1041, 40.66667175292969
1042, 40.66667175292969
1043, 40.66667175292969
1044, 40.66667175292969
1045, 40.66667175292969
1046, 40.66667175292969
1047, 40.66667175292969
1048, 40.66667175292969
1049, 40.66667175292969
1050, 40.66667175292969
1051, 40.66667175292969
1052, 40.66667175292969
1053, 40.66667175292969
1054, 40.66667175292969
1055, 40.66667175292969
1056, 40.66667175292969
1057, 40.66667175292969
1058, 40.66667175292969
1059, 40.66667175292969
1060, 40.66667175292969
1061, 40.66667175292969
1062, 40.66667175292969
1063, 40.66667175292969
1064, 40.66667175292969
1065, 40.66667175292969
1066, 40.66667175292969
1067, 40.66667175292969
1068, 40.66667175292969
1069, 40.66667175292969
1070, 40.66667175292969
1071, 40.66667175292969
1072, 40.66667175292969
1073, 40.66667175292969
1074, 40.66667175292969
1075, 40.66667175292969
1076, 40.66667175292969
1077, 40.66667175292969
1078, 40.66667175292969
1079, 40.66667175292969
1080, 40.66667175292969
1081, 40.66667175292969
1082, 40.66667175292969
1083, 40.66667175292969
1084, 40.66667175292969
1085, 40.66667175292969
1086, 40.66667175292969
1087, 40.66667175292969
1088, 40.66667175292969
1089, 40.66667175292969
1090, 40.66667175292969
1091, 40.66667175292969
1092, 40.66667175292969
1093, 40.66667175292969
1094, 40.66667175292969
1095, 40.66667175292969
1096, 40.66667175292969
1097, 40.66667175292969
1098, 40.66667175292969
1099, 40.66667175292969
1100, 40.66667175292969
1101, 40.66667175292969
1102, 40.66667175292969
1103, 40.66667175292969
1104, 40.66667175292969
1105, 40.66667175292969
1106, 40.66667175292969
1107, 40.66667175292969
1108, 40.66667175292969
1109, 40.66667175292969
1110, 40.66667175292969
1111, 40.66667175292969
1112, 40.66667175292969
1113, 40.66667175292969
1114, 40.66667175292969
1115, 40.66667175292969
1116, 40.66667175292969
1117, 40.66667175292969
1118, 40.66667175292969
1119, 40.66667175292969
1120, 40.66667175292969
1121, 40.66667175292969
1122, 40.66667175292969
1123, 40.66667175292969
1124, 40.66667175292969
1125, 40.66667175292969
1126, 40.66667175292969
1127, 40.66667175292969
1128, 40.66667175292969
1129, 40.66667175292969
1130, 40.66667175292969
1131, 40.66667175292969
1132, 40.66667175292969
1133, 40.66667175292969
1134, 40.66667175292969
1135, 40.66667175292969
1136, 41.00000762939453
1137, 41.00000762939453
1138, 41.00000762939453
1139, 41.00000762939453
1140, 41.00000762939453
1141, 41.00000762939453
1142, 41.00000762939453
1143, 41.00000762939453
1144, 41.00000762939453
1145, 41.00000762939453
1146, 41.00000762939453
1147, 41.00000762939453
1148, 41.00000762939453
1149, 41.00000762939453
1150, 41.00000762939453
1151, 41.00000762939453
1152, 41.00000762939453
1153, 41.00000762939453
1154, 41.00000762939453
1155, 41.00000762939453
1156, 41.00000762939453
1157, 41.00000762939453
1158, 41.00000762939453
1159, 41.00000762939453
1160, 41.00000762939453
1161, 41.00000762939453
1162, 43.833335876464844
1163, 43.833335876464844
1164, 43.833335876464844
1165, 43.833335876464844
1166, 43.833335876464844
1167, 43.833335876464844
1168, 43.833335876464844
1169, 43.833335876464844
1170, 43.833335876464844
1171, 43.833335876464844
1172, 43.833335876464844
1173, 43.833335876464844
1174, 43.833335876464844
1175, 43.833335876464844
1176, 43.833335876464844
1177, 43.833335876464844
1178, 43.833335876464844
1179, 43.833335876464844
1180, 43.833335876464844
1181, 43.833335876464844
1182, 43.833335876464844
1183, 43.833335876464844
1184, 43.833335876464844
1185, 43.833335876464844
1186, 43.833335876464844
1187, 43.833335876464844
1188, 43.833335876464844
1189, 43.833335876464844
1190, 43.833335876464844
1191, 43.833335876464844
1192, 43.833335876464844
1193, 43.833335876464844
1194, 43.833335876464844
1195, 43.833335876464844
1196, 43.833335876464844
1197, 43.833335876464844
1198, 43.833335876464844
1199, 43.833335876464844
1200, 43.833335876464844
1201, 43.833335876464844
1202, 43.833335876464844
1203, 43.833335876464844
1204, 43.833335876464844
1205, 43.833335876464844
1206, 43.833335876464844
1207, 43.833335876464844
1208, 43.833335876464844
1209, 43.833335876464844
1210, 43.833335876464844
1211, 43.833335876464844
1212, 43.833335876464844
1213, 43.833335876464844
1214, 43.833335876464844
1215, 43.833335876464844
1216, 43.833335876464844
1217, 43.833335876464844
1218, 43.833335876464844
1219, 44.333335876464844
1220, 42.833335876464844
1221, 42.833335876464844
1222, 42.833335876464844
1223, 42.833335876464844
1224, 42.833335876464844
1225, 43.166664123535156
1226, 43.166664123535156
1227, 43.166664123535156
1228, 43.166664123535156
1229, 43.166664123535156
1230, 43.166664123535156
1231, 43.166664123535156
1232, 43.166664123535156
1233, 43.166664123535156
1234, 43.166664123535156
1235, 43.166664123535156
1236, 43.166664123535156
1237, 43.166664123535156
1238, 43.166664123535156
1239, 43.166664123535156
1240, 43.166664123535156
1241, 43.166664123535156
1242, 43.166664123535156
1243, 43.166664123535156
1244, 43.166664123535156
1245, 43.166664123535156
1246, 43.166664123535156
1247, 43.166664123535156
1248, 43.166664123535156
1249, 43.166664123535156
1250, 43.166664123535156
1251, 43.166664123535156
1252, 43.166664123535156
1253, 43.166664123535156
1254, 43.166664123535156
1255, 43.166664123535156
1256, 43.166664123535156
1257, 43.166664123535156
1258, 43.166664123535156
1259, 43.166664123535156
1260, 43.166664123535156
1261, 43.166664123535156
1262, 43.166664123535156
1263, 43.166664123535156
1264, 43.166664123535156
1265, 43.166664123535156
1266, 43.166664123535156
1267, 43.166664123535156
1268, 43.166664123535156
1269, 43.166664123535156
1270, 43.166664123535156
1271, 43.166664123535156
1272, 43.166664123535156
1273, 43.166664123535156
1274, 43.166664123535156
1275, 43.166664123535156
1276, 43.166664123535156
1277, 43.166664123535156
1278, 43.166664123535156
1279, 43.166664123535156
1280, 43.166664123535156
1281, 43.166664123535156
1282, 43.166664123535156
1283, 43.166664123535156
1284, 43.166664123535156
1285, 43.166664123535156
1286, 43.166664123535156
1287, 43.166664123535156
1288, 43.166664123535156
1289, 43.166664123535156
1290, 43.166664123535156
1291, 43.166664123535156
1292, 44.0
1293, 44.0
1294, 44.0
1295, 44.0
1296, 44.0
1297, 44.0
1298, 44.0
1299, 44.0
1300, 44.0
1301, 44.0
1302, 44.0
1303, 44.0
1304, 44.0
1305, 44.0
1306, 44.0
1307, 44.0
1308, 44.0
1309, 44.0
1310, 44.0
1311, 44.0
1312, 44.0
1313, 44.0
1314, 44.0
1315, 44.0
1316, 44.0
1317, 44.0
1318, 44.0
1319, 44.0
1320, 44.0
1321, 44.0
1322, 44.0
1323, 44.0
1324, 44.0
1325, 44.0
1326, 44.0
1327, 44.0
1328, 44.0
1329, 44.0
1330, 44.16667175292969
1331, 44.16667175292969
1332, 44.16667175292969
1333, 44.16667175292969
1334, 44.16667175292969
1335, 44.16667175292969
1336, 44.16667175292969
1337, 44.16667175292969
1338, 44.16667175292969
1339, 44.16667175292969
1340, 44.16667175292969
1341, 44.16667175292969
1342, 44.16667175292969
1343, 44.16667175292969
1344, 44.16667175292969
1345, 44.16667175292969
1346, 44.16667175292969
1347, 41.666664123535156
1348, 41.666664123535156
1349, 41.666664123535156
1350, 41.666664123535156
1351, 41.666664123535156
1352, 41.666664123535156
1353, 41.666664123535156
1354, 41.666664123535156
1355, 42.833335876464844
1356, 42.833335876464844
1357, 42.833335876464844
1358, 42.833335876464844
1359, 42.833335876464844
1360, 42.833335876464844
1361, 42.833335876464844
1362, 42.833335876464844
1363, 42.833335876464844
1364, 42.833335876464844
1365, 42.333335876464844
1366, 42.333335876464844
1367, 42.833335876464844
1368, 42.833335876464844
1369, 44.333335876464844
1370, 44.333335876464844
1371, 44.333335876464844
1372, 44.333335876464844
1373, 44.333335876464844
1374, 44.333335876464844
1375, 44.333335876464844
1376, 44.333335876464844
1377, 47.00000762939453
1378, 47.00000762939453
1379, 47.00000762939453
1380, 47.00000762939453
1381, 47.00000762939453
1382, 47.00000762939453
1383, 47.00000762939453
1384, 47.00000762939453
1385, 47.00000762939453
1386, 47.00000762939453
1387, 47.00000762939453
1388, 47.00000762939453
1389, 47.00000762939453
1390, 47.00000762939453
1391, 47.00000762939453
1392, 47.00000762939453
1393, 47.00000762939453
1394, 47.00000762939453
1395, 47.00000762939453
1396, 47.00000762939453
1397, 47.00000762939453
1398, 47.00000762939453
1399, 47.00000762939453
1400, 47.00000762939453
1401, 47.00000762939453
1402, 47.00000762939453
1403, 47.00000762939453
1404, 47.00000762939453
1405, 47.00000762939453
1406, 47.00000762939453
1407, 47.833335876464844
1408, 47.833335876464844
1409, 47.833335876464844
1410, 47.833335876464844
1411, 47.833335876464844
1412, 47.833335876464844
1413, 47.833335876464844
1414, 47.833335876464844
1415, 47.833335876464844
1416, 47.833335876464844
1417, 47.833335876464844
1418, 47.833335876464844
1419, 47.833335876464844
1420, 47.833335876464844
1421, 47.833335876464844
1422, 47.833335876464844
1423, 47.833335876464844
1424, 47.833335876464844
1425, 47.833335876464844
1426, 47.833335876464844
1427, 47.833335876464844
1428, 47.833335876464844
1429, 47.833335876464844
1430, 47.833335876464844
1431, 47.833335876464844
1432, 47.833335876464844
1433, 47.833335876464844
1434, 47.50000762939453
1435, 47.50000762939453
1436, 48.333343505859375
1437, 48.66667938232422
1438, 48.66667938232422
1439, 48.66667938232422
1440, 48.66667938232422
1441, 48.66667938232422
1442, 48.66667938232422
1443, 48.66667938232422
1444, 48.66667938232422
1445, 48.66667938232422
1446, 48.66667938232422
1447, 48.66667938232422
1448, 48.66667938232422
1449, 48.66667938232422
1450, 48.66667938232422
1451, 48.66667938232422
1452, 48.66667938232422
1453, 48.66667938232422
1454, 48.66667938232422
1455, 48.66667938232422
1456, 48.66667938232422
1457, 48.66667938232422
1458, 48.66667938232422
1459, 48.66667938232422
1460, 51.16667938232422
1461, 51.16667938232422
1462, 51.16667938232422
1463, 51.16667938232422
1464, 51.16667938232422
1465, 51.16667938232422
1466, 51.16667938232422
1467, 51.16667938232422
1468, 51.833343505859375
1469, 51.833343505859375
1470, 51.833343505859375
1471, 51.833343505859375
1472, 51.833343505859375
1473, 51.833343505859375
1474, 51.833343505859375
1475, 51.833343505859375
1476, 51.833343505859375
1477, 51.833343505859375
1478, 51.833343505859375
1479, 51.833343505859375
1480, 51.833343505859375
1481, 51.833343505859375
1482, 51.833343505859375
1483, 53.00000762939453
1484, 53.00000762939453
1485, 53.00000762939453
1486, 53.00000762939453
1487, 53.00000762939453
1488, 53.00000762939453
1489, 53.00000762939453
1490, 53.00000762939453
1491, 53.00000762939453
1492, 53.00000762939453
1493, 52.66667938232422
1494, 52.66667938232422
1495, 52.66667938232422
1496, 52.66667938232422
1497, 52.66667938232422
1498, 52.66667938232422
1499, 52.66667938232422
1500, 52.66667938232422
1501, 52.66667938232422
1502, 52.66667938232422
1503, 52.66667938232422
1504, 52.66667938232422
1505, 52.66667938232422
1506, 52.66667938232422
1507, 52.66667938232422
1508, 52.66667938232422
1509, 52.66667938232422
1510, 53.16667175292969
1511, 53.16667175292969
1512, 53.16667175292969
1513, 53.16667175292969
1514, 53.16667175292969
1515, 53.16667175292969
1516, 53.16667175292969
1517, 53.16667175292969
1518, 53.16667175292969
1519, 53.16667175292969
1520, 53.16667175292969
1521, 53.16667175292969
1522, 53.16667175292969
1523, 53.16667175292969
1524, 53.16667175292969
1525, 53.16667175292969
1526, 53.16667175292969
1527, 53.16667175292969
1528, 53.16667175292969
1529, 53.16667175292969
1530, 52.333335876464844
1531, 52.333335876464844
1532, 52.333335876464844
1533, 52.333335876464844
1534, 52.0
1535, 52.0
1536, 52.0
1537, 52.0
1538, 52.0
1539, 52.0
1540, 52.0
1541, 52.0
1542, 52.0
1543, 52.0
1544, 52.0
1545, 52.0
1546, 52.0
1547, 52.0
1548, 50.5
1549, 50.5
1550, 50.5
1551, 50.5
1552, 50.5
1553, 50.5
1554, 50.5
1555, 50.5
1556, 50.5
1557, 50.5
1558, 50.5
1559, 50.5
1560, 50.5
1561, 51.0
1562, 51.0
1563, 51.0
1564, 51.0
1565, 51.0
1566, 51.0
1567, 51.0
1568, 51.0
1569, 51.0
1570, 51.0
1571, 51.0
1572, 51.0
1573, 51.0
1574, 51.0
1575, 51.0
1576, 51.0
1577, 51.0
1578, 51.0
1579, 51.0
1580, 51.0
1581, 51.0
1582, 51.0
1583, 51.0
1584, 51.0
1585, 51.0
1586, 51.0
1587, 51.0
1588, 51.0
1589, 51.0
1590, 51.0
1591, 51.0
1592, 51.0
1593, 51.0
1594, 51.0
1595, 51.0
1596, 51.0
1597, 51.0
1598, 51.0
1599, 51.0
1600, 51.0
1601, 51.0
1602, 51.0
1603, 51.0
1604, 51.0
1605, 51.0
1606, 51.0
1607, 51.0
1608, 51.0
1609, 51.0
1610, 51.0
1611, 51.0
1612, 51.0
1613, 51.333335876464844
1614, 51.333335876464844
1615, 51.333335876464844
1616, 51.333335876464844
1617, 51.333335876464844
1618, 51.333335876464844
1619, 54.0
1620, 54.0
1621, 54.0
1622, 54.0
1623, 54.0
1624, 54.0
1625, 54.0
1626, 54.0
1627, 54.0
1628, 54.0
1629, 54.0
1630, 54.0
1631, 54.0
1632, 54.0
1633, 54.0
1634, 54.0
1635, 54.0
1636, 54.0
1637, 54.0
1638, 54.0
1639, 54.0
1640, 54.0
1641, 54.0
1642, 54.0
1643, 51.333335876464844
1644, 51.333335876464844
1645, 51.333335876464844
1646, 51.333335876464844
1647, 51.333335876464844
1648, 51.333335876464844
1649, 51.333335876464844
1650, 51.333335876464844
1651, 51.333335876464844
1652, 51.333335876464844
1653, 51.333335876464844
1654, 51.333335876464844
1655, 51.333335876464844
1656, 51.333335876464844
1657, 51.333335876464844
1658, 51.333335876464844
1659, 51.333335876464844
1660, 51.333335876464844
1661, 49.66667175292969
1662, 49.66667175292969
1663, 49.66667175292969
1664, 49.66667175292969
1665, 49.66667175292969
1666, 49.66667175292969
1667, 49.66667175292969
1668, 49.66667175292969
1669, 49.66667175292969
1670, 49.66667175292969
1671, 49.66667175292969
1672, 50.50000762939453
1673, 50.50000762939453
1674, 50.50000762939453
1675, 50.50000762939453
1676, 50.50000762939453
1677, 50.50000762939453
1678, 50.66667175292969
1679, 50.66667175292969
1680, 50.66667175292969
1681, 50.66667175292969
1682, 50.66667175292969
1683, 50.66667175292969
1684, 50.66667175292969
1685, 50.66667175292969
1686, 50.66667175292969
1687, 50.66667175292969
1688, 50.66667175292969
1689, 50.66667175292969
1690, 50.66667175292969
1691, 50.66667175292969
1692, 50.66667175292969
1693, 50.66667175292969
1694, 50.66667175292969
1695, 50.66667175292969
1696, 50.66667175292969
1697, 50.66667175292969
1698, 50.66667175292969
1699, 50.66667175292969
1700, 50.66667175292969
1701, 50.66667175292969
1702, 50.66667175292969
1703, 50.66667175292969
1704, 50.66667175292969
1705, 50.66667175292969
1706, 50.66667175292969
1707, 50.66667175292969
1708, 50.66667175292969
1709, 50.66667175292969
1710, 50.66667175292969
1711, 50.66667175292969
1712, 50.66667175292969
1713, 50.66667175292969
1714, 50.66667175292969
1715, 50.66667175292969
1716, 50.66667175292969
1717, 50.66667175292969
1718, 50.66667175292969
1719, 50.66667175292969
1720, 50.66667175292969
1721, 50.66667175292969
1722, 50.66667175292969
1723, 50.66667175292969
1724, 50.66667175292969
1725, 50.66667175292969
1726, 50.66667175292969
1727, 51.5
1728, 51.5
1729, 51.5
1730, 51.5
1731, 51.5
1732, 51.5
1733, 50.66667175292969
1734, 50.66667175292969
1735, 50.66667175292969
1736, 50.66667175292969
1737, 50.66667175292969
1738, 50.66667175292969
1739, 50.66667175292969
1740, 50.66667175292969
1741, 50.66667175292969
1742, 50.66667175292969
1743, 50.66667175292969
1744, 50.66667175292969
1745, 50.66667175292969
1746, 50.333335876464844
1747, 51.333335876464844
1748, 51.333335876464844
1749, 51.333335876464844
1750, 51.333335876464844
1751, 51.333335876464844
1752, 51.333335876464844
1753, 51.333335876464844
1754, 51.333335876464844
1755, 51.333335876464844
1756, 53.5
1757, 52.83332824707031
1758, 52.83332824707031
1759, 52.83332824707031
1760, 52.83332824707031
1761, 52.83332824707031
1762, 52.83332824707031
1763, 52.83332824707031
1764, 52.83332824707031
1765, 52.83332824707031
1766, 52.83332824707031
1767, 52.83332824707031
1768, 52.83332824707031
1769, 52.83332824707031
1770, 52.83332824707031
1771, 52.83332824707031
1772, 52.83332824707031
1773, 52.83332824707031
1774, 52.83332824707031
1775, 52.83332824707031
1776, 52.83332824707031
1777, 52.83332824707031
1778, 52.83332824707031
1779, 52.83332824707031
1780, 52.83332824707031
1781, 52.166664123535156
1782, 57.166664123535156
1783, 57.166664123535156
1784, 57.166664123535156
1785, 57.166664123535156
1786, 57.166664123535156
1787, 58.666664123535156
1788, 58.666664123535156
1789, 58.666664123535156
1790, 58.666664123535156
1791, 58.666664123535156
1792, 58.666664123535156
1793, 58.666664123535156
1794, 60.666664123535156
1795, 60.666664123535156
1796, 60.666664123535156
1797, 60.666664123535156
1798, 60.666664123535156
1799, 60.666664123535156
1800, 60.666664123535156
1801, 60.666664123535156
1802, 60.666664123535156
1803, 60.666664123535156
1804, 60.666664123535156
1805, 60.666664123535156
1806, 60.666664123535156
1807, 62.5
1808, 62.5
1809, 62.5
1810, 62.5
1811, 62.5
1812, 62.5
1813, 62.5
1814, 62.5
1815, 62.5
1816, 62.5
1817, 62.5
1818, 62.5
1819, 62.5
1820, 62.166664123535156
1821, 62.166664123535156
1822, 62.166664123535156
1823, 62.166664123535156
1824, 62.166664123535156
1825, 62.166664123535156
1826, 62.166664123535156
1827, 60.166664123535156
1828, 60.166664123535156
1829, 60.166664123535156
1830, 60.166664123535156
1831, 60.166664123535156
1832, 59.833335876464844
1833, 59.0
1834, 59.0
1835, 59.0
1836, 59.0
1837, 59.0
1838, 59.0
1839, 59.0
1840, 59.0
1841, 59.0
1842, 59.0
1843, 59.0
1844, 59.0
1845, 59.0
1846, 59.833335876464844
1847, 60.0
1848, 60.0
1849, 60.0
1850, 60.0
1851, 60.333335876464844
1852, 60.333335876464844
1853, 60.333335876464844
1854, 60.333335876464844
1855, 60.333335876464844
1856, 60.333335876464844
1857, 60.333335876464844
1858, 60.333335876464844
1859, 60.333335876464844
1860, 60.333335876464844
1861, 60.333335876464844
1862, 61.833335876464844
1863, 61.833335876464844
1864, 61.833335876464844
1865, 63.333335876464844
1866, 63.333335876464844
1867, 63.333335876464844
1868, 63.333335876464844
1869, 63.333335876464844
1870, 63.333335876464844
1871, 64.16667175292969
1872, 64.16667175292969
1873, 64.16667175292969
1874, 64.16667175292969
1875, 64.16667175292969
1876, 64.16667175292969
1877, 64.16667175292969
1878, 64.16667175292969
1879, 64.16667175292969
1880, 64.16667175292969
1881, 64.16667175292969
1882, 64.16667175292969
1883, 64.16667175292969
1884, 64.16667175292969
1885, 64.16667175292969
1886, 64.16667175292969
1887, 64.16667175292969
1888, 64.16667175292969
1889, 64.16667175292969
1890, 64.16667175292969
1891, 64.16667175292969
1892, 64.16667175292969
1893, 64.16667175292969
1894, 63.66667175292969
1895, 63.66667175292969
1896, 63.66667175292969
1897, 63.66667175292969
1898, 63.66667175292969
1899, 63.66667175292969
1900, 62.166664123535156
1901, 62.166664123535156
1902, 62.166664123535156
1903, 62.166664123535156
1904, 62.166664123535156
1905, 62.166664123535156
1906, 58.166664123535156
1907, 58.166664123535156
1908, 58.166664123535156
1909, 58.166664123535156
1910, 58.166664123535156
1911, 58.166664123535156
1912, 57.83332824707031
1913, 57.83332824707031
1914, 57.83332824707031
1915, 57.83332824707031
1916, 57.83332824707031
1917, 57.83332824707031
1918, 57.83332824707031
1919, 57.83332824707031
1920, 57.83332824707031
1921, 57.83332824707031
1922, 57.83332824707031
1923, 57.83332824707031
1924, 57.83332824707031
1925, 57.83332824707031
1926, 57.83332824707031
1927, 57.83332824707031
1928, 57.83332824707031
1929, 57.83332824707031
1930, 57.83332824707031
1931, 57.83332824707031
1932, 57.83332824707031
1933, 57.83332824707031
1934, 57.83332824707031
1935, 57.83332824707031
1936, 57.83332824707031
1937, 57.83332824707031
1938, 57.83332824707031
1939, 57.83332824707031
1940, 57.83332824707031
1941, 57.83332824707031
1942, 57.83332824707031
1943, 57.83332824707031
1944, 57.666664123535156
1945, 57.666664123535156
1946, 57.666664123535156
1947, 57.666664123535156
1948, 58.5
1949, 58.5
1950, 58.5
1951, 58.5
1952, 58.5
1953, 58.5
1954, 58.5
1955, 58.5
1956, 58.5
1957, 58.5
1958, 58.5
1959, 58.5
1960, 58.5
1961, 58.5
1962, 58.5
1963, 58.5
1964, 58.5
1965, 58.5
1966, 58.5
1967, 58.5
1968, 58.5
1969, 57.0
1970, 57.0
1971, 57.0
1972, 57.0
1973, 57.0
1974, 57.0
1975, 57.0
1976, 59.0
1977, 59.0
1978, 59.0
1979, 59.0
1980, 59.0
1981, 59.0
1982, 59.0
1983, 59.0
1984, 59.0
1985, 59.0
1986, 59.0
1987, 59.0
1988, 59.0
1989, 56.5
1990, 56.5
1991, 56.5
1992, 56.5
1993, 56.5
1994, 56.5
1995, 56.5
1996, 56.5
1997, 54.5
1998, 55.666664123535156
1999, 56.166664123535156
2000, 56.166664123535156
2001, 56.166664123535156
2002, 56.666664123535156
2003, 56.666664123535156
2004, 56.666664123535156
2005, 56.666664123535156
2006, 56.666664123535156
2007, 56.666664123535156
2008, 56.666664123535156
2009, 56.666664123535156
2010, 50.83332824707031
2011, 50.83332824707031
2012, 50.83332824707031
2013, 50.83332824707031
2014, 50.33332824707031
2015, 50.33332824707031
2016, 50.33332824707031
2017, 48.0
2018, 48.0
2019, 48.0
2020, 48.0
2021, 45.666664123535156
2022, 45.666664123535156
2023, 45.666664123535156
2024, 45.666664123535156
2025, 45.666664123535156
2026, 45.666664123535156
2027, 45.666664123535156
2028, 45.666664123535156
2029, 45.666664123535156
2030, 45.666664123535156
2031, 45.666664123535156
2032, 45.666664123535156
2033, 45.666664123535156
2034, 45.666664123535156
2035, 45.666664123535156
2036, 47.0
2037, 47.0
2038, 47.0
2039, 47.0
2040, 47.0
2041, 47.0
2042, 47.0
2043, 47.0
2044, 47.0
2045, 47.0
2046, 47.0
2047, 47.0
2048, 47.0
2049, 48.166664123535156
2050, 48.166664123535156
2051, 48.166664123535156
2052, 48.166664123535156
2053, 48.166664123535156
2054, 44.166664123535156
2055, 44.166664123535156
2056, 44.166664123535156
2057, 44.166664123535156
2058, 44.666664123535156
2059, 44.666664123535156
2060, 44.666664123535156
2061, 44.666664123535156
2062, 44.666664123535156
2063, 44.666664123535156
2064, 44.666664123535156
2065, 44.666664123535156
2066, 44.666664123535156
2067, 44.666664123535156
2068, 44.666664123535156
2069, 44.666664123535156
2070, 44.666664123535156
2071, 44.666664123535156
2072, 44.666664123535156
2073, 45.166664123535156
2074, 45.166664123535156
2075, 45.166664123535156
2076, 45.166664123535156
2077, 45.166664123535156
2078, 45.166664123535156
2079, 45.166664123535156
2080, 45.166664123535156
2081, 45.166664123535156
2082, 45.166664123535156
2083, 45.166664123535156
2084, 45.166664123535156
2085, 45.166664123535156
2086, 45.166664123535156
2087, 45.166664123535156
2088, 45.166664123535156
2089, 45.166664123535156
2090, 45.166664123535156
2091, 45.166664123535156
2092, 45.166664123535156
2093, 45.166664123535156
2094, 45.166664123535156
2095, 45.166664123535156
2096, 44.666664123535156
2097, 44.666664123535156
2098, 44.666664123535156
2099, 44.666664123535156
2100, 44.666664123535156
2101, 41.66667175292969
2102, 41.66667175292969
2103, 41.66667175292969
2104, 40.833335876464844
2105, 40.833335876464844
2106, 40.833335876464844
2107, 40.333335876464844
2108, 40.333335876464844
2109, 40.333335876464844
2110, 40.333335876464844
2111, 40.333335876464844
2112, 40.333335876464844
2113, 40.333335876464844
2114, 40.333335876464844
2115, 40.333335876464844
2116, 40.333335876464844
2117, 40.333335876464844
2118, 40.333335876464844
2119, 40.333335876464844
2120, 40.333335876464844
2121, 40.333335876464844
2122, 40.333335876464844
2123, 40.333335876464844
2124, 40.333335876464844
2125, 40.333335876464844
2126, 40.333335876464844
2127, 40.333335876464844
2128, 40.333335876464844
2129, 41.333335876464844
2130, 41.333335876464844
2131, 41.333335876464844
2132, 41.333335876464844
2133, 41.333335876464844
2134, 41.333335876464844
2135, 41.333335876464844
2136, 41.333335876464844
2137, 41.333335876464844
2138, 41.333335876464844
2139, 41.333335876464844
2140, 41.333335876464844
2141, 41.333335876464844
2142, 41.333335876464844
2143, 41.333335876464844
2144, 41.333335876464844
2145, 41.333335876464844
2146, 41.333335876464844
2147, 41.333335876464844
2148, 41.333335876464844
2149, 42.333335876464844
2150, 42.333335876464844
2151, 42.333335876464844
2152, 42.333335876464844
2153, 42.333335876464844
2154, 42.333335876464844
2155, 42.333335876464844
2156, 42.333335876464844
2157, 42.333335876464844
2158, 42.333335876464844
2159, 42.333335876464844
2160, 42.333335876464844
2161, 42.333335876464844
2162, 42.333335876464844
2163, 42.333335876464844
2164, 43.333335876464844
2165, 43.333335876464844
2166, 43.333335876464844
2167, 43.333335876464844
2168, 43.333335876464844
2169, 43.333335876464844
2170, 43.333335876464844
2171, 43.333335876464844
2172, 43.333335876464844
2173, 43.333335876464844
2174, 43.333335876464844
2175, 43.333335876464844
2176, 40.333335876464844
2177, 40.333335876464844
2178, 40.333335876464844
2179, 40.333335876464844
2180, 40.333335876464844
2181, 40.333335876464844
2182, 40.333335876464844
2183, 40.333335876464844
2184, 40.333335876464844
2185, 40.333335876464844
2186, 41.333335876464844
2187, 41.333335876464844
2188, 41.333335876464844
2189, 41.333335876464844
2190, 41.333335876464844
2191, 41.333335876464844
2192, 41.333335876464844
2193, 41.333335876464844
2194, 42.16667175292969
2195, 42.16667175292969
2196, 42.16667175292969
2197, 42.16667175292969
2198, 42.16667175292969
2199, 42.16667175292969
2200, 42.16667175292969
2201, 42.16667175292969
2202, 42.16667175292969
2203, 42.16667175292969
2204, 42.16667175292969
2205, 42.16667175292969
2206, 42.16667175292969
2207, 42.16667175292969
2208, 42.16667175292969
2209, 42.16667175292969
2210, 42.16667175292969
2211, 42.16667175292969
2212, 42.16667175292969
2213, 42.16667175292969
2214, 42.16667175292969
2215, 42.16667175292969
2216, 42.833335876464844
2217, 42.833335876464844
2218, 42.833335876464844
2219, 42.833335876464844
2220, 42.833335876464844
2221, 42.833335876464844
2222, 42.833335876464844
2223, 42.833335876464844
2224, 42.833335876464844
2225, 42.833335876464844
2226, 42.833335876464844
2227, 42.833335876464844
2228, 42.833335876464844
2229, 42.833335876464844
2230, 42.833335876464844
2231, 42.833335876464844
2232, 42.833335876464844
2233, 42.833335876464844
2234, 42.833335876464844
2235, 42.833335876464844
2236, 42.833335876464844
2237, 42.833335876464844
2238, 42.833335876464844
2239, 42.833335876464844
2240, 42.833335876464844
2241, 42.833335876464844
2242, 42.833335876464844
2243, 42.833335876464844
2244, 42.833335876464844
2245, 42.833335876464844
2246, 42.833335876464844
2247, 42.833335876464844
2248, 42.833335876464844
2249, 42.833335876464844
2250, 42.833335876464844
2251, 42.833335876464844
2252, 42.833335876464844
2253, 42.833335876464844
2254, 42.833335876464844
2255, 42.833335876464844
2256, 42.833335876464844
2257, 42.833335876464844
2258, 42.833335876464844
2259, 42.833335876464844
2260, 42.833335876464844
2261, 42.833335876464844
2262, 42.833335876464844
2263, 40.00000762939453
2264, 40.00000762939453
2265, 40.00000762939453
2266, 41.00000762939453
2267, 41.00000762939453
2268, 41.00000762939453
2269, 41.00000762939453
2270, 42.16667175292969
2271, 42.16667175292969
2272, 42.16667175292969
2273, 42.16667175292969
2274, 42.16667175292969
2275, 42.16667175292969
2276, 42.16667175292969
2277, 42.16667175292969
2278, 42.16667175292969
2279, 42.16667175292969
2280, 41.833335876464844
2281, 41.833335876464844
2282, 41.833335876464844
2283, 41.833335876464844
2284, 41.833335876464844
2285, 41.833335876464844
2286, 41.833335876464844
2287, 41.833335876464844
2288, 41.833335876464844
2289, 41.833335876464844
2290, 40.833335876464844
2291, 40.833335876464844
2292, 40.833335876464844
2293, 40.833335876464844
2294, 40.833335876464844
2295, 40.50000762939453
2296, 41.50000762939453
2297, 41.50000762939453
2298, 41.50000762939453
2299, 41.50000762939453
2300, 41.50000762939453
2301, 42.16667175292969
2302, 42.16667175292969
2303, 42.16667175292969
2304, 42.16667175292969
2305, 42.16667175292969
2306, 42.16667175292969
2307, 42.16667175292969
2308, 42.16667175292969
2309, 42.16667175292969
2310, 42.16667175292969
2311, 42.16667175292969
2312, 42.16667175292969
2313, 42.16667175292969
2314, 41.833335876464844
2315, 41.833335876464844
2316, 41.833335876464844
2317, 41.833335876464844
2318, 41.833335876464844
2319, 43.16667175292969
2320, 43.16667175292969
2321, 43.16667175292969
2322, 43.16667175292969
2323, 43.16667175292969
2324, 43.16667175292969
2325, 43.16667175292969
2326, 43.16667175292969
2327, 43.16667175292969
2328, 43.16667175292969
2329, 43.16667175292969
2330, 43.16667175292969
2331, 43.16667175292969
2332, 43.16667175292969
2333, 40.833343505859375
2334, 41.333343505859375
2335, 41.333343505859375
2336, 41.333343505859375
2337, 41.333343505859375
2338, 41.333343505859375
2339, 41.333343505859375
2340, 41.333343505859375
2341, 41.333343505859375
2342, 41.333343505859375
2343, 41.333343505859375
2344, 41.333343505859375
2345, 41.333343505859375
2346, 41.333343505859375
2347, 41.333343505859375
2348, 41.333343505859375
2349, 41.333343505859375
2350, 41.333343505859375
2351, 41.333343505859375
2352, 41.333343505859375
2353, 41.333343505859375
2354, 41.333343505859375
2355, 41.333343505859375
2356, 41.333343505859375
2357, 41.333343505859375
2358, 41.333343505859375
2359, 38.833343505859375
2360, 38.833343505859375
2361, 38.833343505859375
2362, 38.833343505859375
2363, 38.833343505859375
2364, 38.833343505859375
2365, 37.00000762939453
2366, 37.00000762939453
2367, 37.00000762939453
2368, 37.00000762939453
2369, 37.00000762939453
2370, 37.00000762939453
2371, 37.00000762939453
2372, 37.00000762939453
2373, 37.00000762939453
2374, 37.00000762939453
2375, 37.00000762939453
2376, 37.00000762939453
2377, 37.00000762939453
2378, 37.00000762939453
2379, 37.00000762939453
2380, 37.00000762939453
2381, 37.00000762939453
2382, 37.00000762939453
2383, 37.00000762939453
2384, 37.00000762939453
2385, 37.00000762939453
2386, 37.00000762939453
2387, 37.00000762939453
2388, 37.00000762939453
2389, 37.00000762939453
2390, 37.00000762939453
2391, 37.00000762939453
2392, 37.00000762939453
2393, 34.333343505859375
2394, 34.333343505859375
2395, 34.333343505859375
2396, 34.333343505859375
2397, 34.333343505859375
2398, 34.00000762939453
2399, 34.00000762939453
2400, 34.00000762939453
2401, 34.00000762939453
2402, 34.00000762939453
2403, 31.333341598510742
2404, 31.333341598510742
2405, 31.333341598510742
2406, 31.333341598510742
2407, 31.333341598510742
2408, 31.333341598510742
2409, 31.333341598510742
2410, 31.333341598510742
2411, 31.333341598510742
2412, 33.50000762939453
2413, 33.50000762939453
2414, 33.50000762939453
2415, 33.50000762939453
2416, 33.50000762939453
2417, 33.50000762939453
2418, 33.16667938232422
2419, 33.66667938232422
2420, 33.66667938232422
2421, 31.833341598510742
2422, 31.833341598510742
2423, 31.833341598510742
2424, 31.833341598510742
2425, 31.833341598510742
2426, 31.833341598510742
2427, 31.833341598510742
2428, 32.16667938232422
2429, 32.16667938232422
2430, 32.16667938232422
2431, 32.66667938232422
2432, 32.66667938232422
2433, 32.66667938232422
2434, 32.66667938232422
2435, 32.66667938232422
2436, 32.66667938232422
2437, 32.66667938232422
2438, 32.66667938232422
2439, 32.66667938232422
2440, 32.66667938232422
2441, 32.66667938232422
2442, 32.66667938232422
2443, 33.00000762939453
2444, 33.00000762939453
2445, 33.00000762939453
2446, 33.00000762939453
2447, 33.00000762939453
2448, 33.00000762939453
2449, 33.00000762939453
2450, 33.00000762939453
2451, 33.00000762939453
2452, 33.00000762939453
2453, 33.00000762939453
2454, 33.00000762939453
2455, 33.00000762939453
2456, 33.00000762939453
2457, 33.00000762939453
2458, 33.00000762939453
2459, 32.16667175292969
2460, 33.00000762939453
2461, 33.00000762939453
2462, 33.00000762939453
2463, 33.00000762939453
2464, 33.00000762939453
2465, 33.00000762939453
2466, 33.00000762939453
2467, 33.00000762939453
2468, 33.00000762939453
2469, 33.00000762939453
2470, 33.00000762939453
2471, 33.00000762939453
2472, 33.00000762939453
2473, 33.333343505859375
2474, 33.333343505859375
2475, 33.333343505859375
2476, 33.333343505859375
2477, 33.333343505859375
2478, 33.333343505859375
2479, 33.333343505859375
2480, 33.333343505859375
2481, 32.16667175292969
2482, 32.16667175292969
2483, 32.50000762939453
2484, 32.50000762939453
2485, 32.50000762939453
2486, 32.50000762939453
2487, 32.50000762939453
2488, 32.50000762939453
2489, 32.50000762939453
2490, 32.50000762939453
2491, 32.50000762939453
2492, 32.50000762939453
2493, 32.50000762939453
2494, 32.50000762939453
2495, 32.50000762939453
2496, 32.66667175292969
2497, 32.66667175292969
2498, 32.66667175292969
2499, 32.66667175292969
2500, 32.66667175292969
2501, 30.66667366027832
2502, 30.66667366027832
2503, 30.66667366027832
2504, 30.66667366027832
2505, 30.66667366027832
2506, 30.66667366027832
2507, 30.66667366027832
2508, 30.66667366027832
2509, 30.66667366027832
2510, 30.66667366027832
2511, 30.66667366027832
2512, 30.66667366027832
2513, 30.66667366027832
2514, 30.66667366027832
2515, 30.66667366027832
2516, 30.66667366027832
2517, 30.66667366027832
2518, 30.66667366027832
2519, 30.333337783813477
2520, 30.333337783813477
2521, 30.333337783813477
2522, 30.333337783813477
2523, 30.333337783813477
2524, 30.333337783813477
2525, 30.333337783813477
2526, 30.333337783813477
2527, 30.333337783813477
2528, 30.333337783813477
2529, 30.333337783813477
2530, 30.333337783813477
2531, 30.333337783813477
2532, 30.333337783813477
2533, 30.333337783813477
2534, 30.333337783813477
2535, 30.333337783813477
2536, 30.333337783813477
2537, 30.333337783813477
2538, 30.333337783813477
2539, 30.333337783813477
2540, 30.333337783813477
2541, 30.333337783813477
2542, 30.333337783813477
2543, 30.333337783813477
2544, 30.333337783813477
2545, 30.333337783813477
2546, 30.333337783813477
2547, 30.333337783813477
2548, 30.333337783813477
2549, 30.333337783813477
2550, 30.333337783813477
2551, 30.333337783813477
2552, 30.333337783813477
2553, 30.333337783813477
2554, 30.333337783813477
2555, 30.333337783813477
2556, 30.333337783813477
2557, 30.333337783813477
2558, 30.333337783813477
2559, 30.333337783813477
2560, 30.333337783813477
2561, 30.333337783813477
2562, 30.333337783813477
2563, 30.333337783813477
2564, 30.333337783813477
2565, 30.333337783813477
2566, 30.333337783813477
2567, 30.333337783813477
2568, 30.333337783813477
2569, 30.333337783813477
2570, 31.833337783813477
2571, 31.833337783813477
2572, 31.833337783813477
2573, 31.833337783813477
2574, 31.833337783813477
2575, 31.833337783813477
2576, 31.833337783813477
2577, 31.833337783813477
2578, 31.5000057220459
2579, 31.5000057220459
2580, 31.5000057220459
2581, 31.5000057220459
2582, 31.5000057220459
2583, 31.5000057220459
2584, 31.5000057220459
2585, 31.5000057220459
2586, 30.66667366027832
2587, 30.66667366027832
2588, 30.66667366027832
2589, 30.66667366027832
2590, 30.66667366027832
2591, 30.66667366027832
2592, 30.66667366027832
2593, 30.66667366027832
2594, 30.66667366027832
2595, 30.66667366027832
2596, 30.66667366027832
2597, 30.66667366027832
2598, 30.66667366027832
2599, 30.66667366027832
2600, 30.66667366027832
2601, 30.66667366027832
2602, 34.16667175292969
2603, 34.16667175292969
2604, 34.16667175292969
2605, 34.16667175292969
2606, 34.16667175292969
2607, 34.16667175292969
2608, 34.16667175292969
2609, 34.16667175292969
2610, 34.16667175292969
2611, 35.66667175292969
2612, 35.66667175292969
2613, 35.66667175292969
2614, 35.66667175292969
2615, 35.66667175292969
2616, 35.66667175292969
2617, 35.66667175292969
2618, 35.66667175292969
2619, 35.66667175292969
2620, 35.66667175292969
2621, 33.16667175292969
2622, 33.16667175292969
2623, 33.16667175292969
2624, 33.16667175292969
2625, 33.16667175292969
2626, 35.50000762939453
2627, 33.833335876464844
2628, 32.50000762939453
2629, 32.50000762939453
2630, 32.50000762939453
2631, 32.50000762939453
2632, 32.50000762939453
2633, 32.50000762939453
2634, 32.50000762939453
2635, 32.50000762939453
2636, 32.50000762939453
2637, 32.50000762939453
2638, 32.50000762939453
2639, 32.50000762939453
2640, 32.50000762939453
2641, 32.50000762939453
2642, 32.50000762939453
2643, 32.50000762939453
2644, 32.50000762939453
2645, 32.50000762939453
2646, 32.50000762939453
2647, 32.50000762939453
2648, 32.50000762939453
2649, 32.833335876464844
2650, 32.833335876464844
2651, 32.833335876464844
2652, 33.16667175292969
2653, 33.16667175292969
2654, 33.16667175292969
2655, 33.16667175292969
2656, 33.16667175292969
2657, 33.16667175292969
2658, 33.16667175292969
2659, 33.16667175292969
2660, 33.16667175292969
2661, 33.16667175292969
2662, 33.16667175292969
2663, 33.16667175292969
2664, 33.16667175292969
2665, 33.16667175292969
2666, 33.16667175292969
2667, 33.16667175292969
2668, 33.16667175292969
2669, 33.16667175292969
2670, 33.16667175292969
2671, 33.16667175292969
2672, 33.16667175292969
2673, 33.16667175292969
2674, 33.16667175292969
2675, 33.16667175292969
2676, 33.16667175292969
2677, 33.16667175292969
2678, 33.16667175292969
2679, 33.16667175292969
2680, 33.16667175292969
2681, 33.16667175292969
2682, 33.16667175292969
2683, 33.16667175292969
2684, 33.16667175292969
2685, 33.16667175292969
2686, 31.833337783813477
2687, 29.5000057220459
2688, 29.5000057220459
2689, 29.5000057220459
2690, 29.5000057220459
2691, 29.5000057220459
2692, 29.5000057220459
2693, 29.5000057220459
2694, 29.5000057220459
2695, 29.5000057220459
2696, 29.5000057220459
2697, 29.5000057220459
2698, 29.5000057220459
2699, 27.5000057220459
2700, 27.5000057220459
2701, 27.5000057220459
2702, 27.5000057220459
2703, 24.5000057220459
2704, 24.5000057220459
2705, 24.5000057220459
2706, 24.5000057220459
2707, 24.5000057220459
2708, 24.5000057220459
2709, 24.5000057220459
2710, 24.5000057220459
2711, 24.5000057220459
2712, 23.333337783813477
2713, 23.333337783813477
2714, 23.333337783813477
2715, 23.333337783813477
2716, 23.333337783813477
2717, 23.333337783813477
2718, 23.333337783813477
2719, 23.333337783813477
2720, 23.333337783813477
2721, 23.333337783813477
2722, 23.333337783813477
2723, 23.333337783813477
2724, 23.333337783813477
2725, 23.333337783813477
2726, 23.333337783813477
2727, 23.333337783813477
2728, 23.333337783813477
2729, 23.333337783813477
2730, 23.333337783813477
2731, 23.333337783813477
2732, 23.333337783813477
2733, 23.333337783813477
2734, 20.666669845581055
2735, 20.666669845581055
2736, 20.666669845581055
2737, 20.666669845581055
2738, 20.666669845581055
2739, 20.666669845581055
2740, 20.666669845581055
2741, 20.666669845581055
2742, 20.666669845581055
2743, 20.666669845581055
2744, 20.666669845581055
2745, 20.666669845581055
2746, 20.666669845581055
2747, 20.666669845581055
2748, 20.666669845581055
2749, 20.666669845581055
2750, 20.666669845581055
2751, 20.666669845581055
2752, 20.666669845581055
2753, 20.666669845581055
2754, 20.666669845581055
2755, 20.666669845581055
2756, 20.666669845581055
2757, 20.666669845581055
2758, 20.666669845581055
2759, 20.666669845581055
2760, 20.666669845581055
2761, 20.500001907348633
2762, 20.500001907348633
2763, 22.833337783813477
2764, 22.833337783813477
2765, 22.833337783813477
2766, 22.833337783813477
2767, 22.833337783813477
2768, 22.833337783813477
2769, 22.833337783813477
2770, 22.833337783813477
2771, 22.833337783813477
2772, 22.833337783813477
2773, 22.833337783813477
2774, 22.833337783813477
2775, 22.833337783813477
2776, 26.000001907348633
2777, 26.000001907348633
2778, 26.000001907348633
2779, 26.000001907348633
2780, 26.000001907348633
2781, 26.000001907348633
2782, 26.000001907348633
2783, 26.000001907348633
2784, 26.000001907348633
2785, 26.000001907348633
2786, 26.000001907348633
2787, 26.000001907348633
2788, 26.000001907348633
2789, 26.000001907348633
2790, 26.000001907348633
2791, 26.000001907348633
2792, 26.000001907348633
2793, 26.000001907348633
2794, 26.000001907348633
2795, 26.000001907348633
2796, 26.000001907348633
2797, 26.000001907348633
2798, 26.000001907348633
2799, 26.000001907348633
2800, 26.000001907348633
2801, 26.000001907348633
2802, 26.000001907348633
2803, 26.000001907348633
2804, 26.000001907348633
2805, 26.000001907348633
2806, 26.000001907348633
2807, 26.000001907348633
2808, 26.000001907348633
2809, 26.000001907348633
2810, 26.000001907348633
2811, 26.000001907348633
2812, 26.000001907348633
2813, 26.000001907348633
2814, 26.000001907348633
2815, 26.000001907348633
2816, 26.000001907348633
2817, 26.000001907348633
2818, 26.000001907348633
2819, 26.000001907348633
2820, 23.666669845581055
2821, 23.666669845581055
2822, 23.666669845581055
2823, 23.666669845581055
2824, 18.500001907348633
2825, 18.500001907348633
2826, 18.500001907348633
2827, 18.500001907348633
2828, 18.500001907348633
2829, 18.500001907348633
2830, 18.500001907348633
2831, 18.500001907348633
2832, 18.500001907348633
2833, 18.500001907348633
2834, 18.500001907348633
2835, 18.500001907348633
2836, 18.500001907348633
2837, 18.500001907348633
2838, 18.500001907348633
2839, 18.500001907348633
2840, 18.500001907348633
2841, 18.500001907348633
2842, 18.500001907348633
2843, 18.500001907348633
2844, 17.666669845581055
2845, 17.666669845581055
2846, 17.666669845581055
2847, 17.666669845581055
2848, 17.666669845581055
2849, 17.666669845581055
2850, 17.666669845581055
2851, 17.666669845581055
2852, 17.666669845581055
2853, 17.666669845581055
2854, 17.666669845581055
2855, 17.666669845581055
2856, 17.666669845581055
2857, 17.666669845581055
2858, 17.666669845581055
2859, 17.666669845581055
2860, 17.666669845581055
2861, 17.666669845581055
2862, 17.666669845581055
2863, 17.666669845581055
2864, 17.666669845581055
2865, 17.666669845581055
2866, 17.666669845581055
2867, 18.666669845581055
2868, 18.666669845581055
2869, 18.666669845581055
2870, 18.666669845581055
2871, 18.333337783813477
2872, 18.333337783813477
2873, 18.333337783813477
2874, 18.333337783813477
2875, 18.333337783813477
2876, 18.333337783813477
2877, 18.333337783813477
2878, 18.333337783813477
2879, 18.333337783813477
2880, 18.333337783813477
2881, 18.333337783813477
2882, 18.333337783813477
2883, 18.333337783813477
2884, 18.333337783813477
2885, 18.333337783813477
2886, 19.166669845581055
2887, 19.166669845581055
2888, 19.166669845581055
2889, 19.166669845581055
2890, 18.666669845581055
2891, 18.666669845581055
2892, 18.666669845581055
2893, 18.666669845581055
2894, 18.666669845581055
2895, 18.666669845581055
2896, 18.666669845581055
2897, 17.0000057220459
2898, 17.0000057220459
2899, 17.0000057220459
2900, 17.0000057220459
2901, 17.0000057220459
2902, 17.0000057220459
2903, 17.0000057220459
2904, 17.0000057220459
2905, 17.0000057220459
2906, 17.0000057220459
2907, 17.0000057220459
2908, 17.0000057220459
2909, 17.0000057220459
2910, 17.0000057220459
2911, 17.0000057220459
2912, 17.0000057220459
2913, 17.0000057220459
2914, 17.0000057220459
2915, 17.0000057220459
2916, 17.0000057220459
2917, 17.0000057220459
2918, 17.0000057220459
2919, 17.0000057220459
2920, 17.0000057220459
2921, 17.0000057220459
2922, 17.0000057220459
2923, 17.0000057220459
2924, 17.0000057220459
2925, 17.0000057220459
2926, 17.0000057220459
2927, 17.0000057220459
2928, 17.0000057220459
2929, 17.0000057220459
2930, 17.0000057220459
2931, 17.0000057220459
2932, 17.0000057220459
2933, 17.0000057220459
2934, 17.0000057220459
2935, 17.0000057220459
2936, 17.0000057220459
2937, 17.0000057220459
2938, 16.5000057220459
2939, 16.5000057220459
2940, 16.5000057220459
2941, 16.5000057220459
2942, 16.5000057220459
2943, 16.5000057220459
2944, 16.5000057220459
2945, 16.5000057220459
2946, 16.5000057220459
2947, 16.5000057220459
2948, 16.5000057220459
2949, 16.5000057220459
2950, 16.5000057220459
2951, 16.5000057220459
2952, 16.5000057220459
2953, 16.5000057220459
2954, 16.5000057220459
2955, 16.5000057220459
2956, 16.5000057220459
2957, 16.5000057220459
2958, 16.5000057220459
2959, 16.5000057220459
2960, 16.5000057220459
2961, 16.5000057220459
2962, 16.5000057220459
2963, 16.5000057220459
2964, 16.5000057220459
2965, 16.5000057220459
2966, 16.5000057220459
2967, 16.5000057220459
2968, 16.5000057220459
2969, 16.5000057220459
2970, 16.5000057220459
2971, 16.5000057220459
2972, 14.833337783813477
2973, 14.833337783813477
2974, 14.833337783813477
2975, 14.833337783813477
2976, 14.500001907348633
2977, 14.500001907348633
2978, 14.500001907348633
2979, 14.500001907348633
2980, 14.500001907348633
2981, 14.500001907348633
2982, 14.500001907348633
2983, 14.500001907348633
2984, 10.666669845581055
2985, 10.666669845581055
2986, 10.666669845581055
2987, 10.666669845581055
2988, 10.666669845581055
2989, 10.666669845581055
2990, 10.666669845581055
2991, 10.666669845581055
2992, 10.666669845581055
2993, 10.666669845581055
2994, 10.666669845581055
2995, 10.666669845581055
2996, 10.666669845581055
2997, 10.666669845581055
2998, 10.666669845581055
2999, 10.666669845581055
3000, 10.666669845581055
3001, 10.666669845581055
3002, 10.666669845581055
3003, 9.833333969116211
3004, 9.833333969116211
3005, 9.833333969116211
3006, 9.833333969116211
3007, 9.833333969116211
3008, 9.833333969116211
3009, 9.833333969116211
3010, 9.833333969116211
3011, 9.833333969116211
3012, 9.833333969116211
3013, 9.833333969116211
3014, 9.833333969116211
3015, 9.833333969116211
3016, 9.833333969116211
3017, 9.833333969116211
3018, 9.833333969116211
3019, 9.833333969116211
3020, 9.833333969116211
3021, 9.833333969116211
3022, 9.833333969116211
3023, 9.833333969116211
3024, 9.833333969116211
3025, 9.833333969116211
3026, 9.833333969116211
3027, 9.833333969116211
3028, 9.833333969116211
3029, 9.833333969116211
3030, 9.833333969116211
3031, 9.833333969116211
3032, 9.833333969116211
3033, 9.833333969116211
3034, 9.833333969116211
3035, 9.833333969116211
3036, 10.333337783813477
3037, 10.333337783813477
3038, 10.333337783813477
3039, 10.333337783813477
3040, 10.333337783813477
3041, 10.333337783813477
3042, 10.333337783813477
3043, 10.333337783813477
3044, 10.333337783813477
3045, 10.333337783813477
3046, 10.333337783813477
3047, 10.333337783813477
3048, 10.333337783813477
3049, 10.333337783813477
3050, 10.333337783813477
3051, 10.333337783813477
3052, 10.333337783813477
3053, 10.333337783813477
3054, 10.333337783813477
3055, 10.333337783813477
3056, 10.333337783813477
3057, 10.333337783813477
3058, 10.333337783813477
3059, 10.333337783813477
3060, 10.333337783813477
3061, 10.333337783813477
3062, 9.000001907348633
3063, 9.000001907348633
3064, 9.000001907348633
3065, 9.000001907348633
3066, 9.000001907348633
3067, 9.000001907348633
3068, 9.000001907348633
3069, 9.000001907348633
3070, 9.000001907348633
3071, 9.000001907348633
3072, 9.000001907348633
3073, 9.000001907348633
3074, 9.000001907348633
3075, 9.000001907348633
3076, 9.000001907348633
3077, 9.000001907348633
3078, 9.000001907348633
3079, 9.000001907348633
3080, 9.000001907348633
3081, 9.000001907348633
3082, 9.000001907348633
3083, 9.000001907348633
3084, 9.000001907348633
3085, 9.000001907348633
3086, 9.000001907348633
3087, 9.000001907348633
3088, 9.500001907348633
3089, 9.500001907348633
3090, 9.500001907348633
3091, 9.500001907348633
3092, 9.500001907348633
3093, 9.500001907348633
3094, 9.500001907348633
3095, 9.500001907348633
3096, 9.500001907348633
3097, 9.500001907348633
3098, 9.500001907348633
3099, 9.500001907348633
3100, 9.500001907348633
3101, 9.500001907348633
3102, 9.500001907348633
3103, 9.500001907348633
3104, 9.500001907348633
3105, 9.500001907348633
3106, 9.500001907348633
3107, 9.500001907348633
3108, 9.500001907348633
3109, 9.500001907348633
3110, 9.500001907348633
3111, 9.500001907348633
3112, 9.500001907348633
3113, 9.500001907348633
3114, 9.500001907348633
3115, 9.500001907348633
3116, 9.500001907348633
3117, 9.500001907348633
3118, 9.500001907348633
3119, 9.500001907348633
3120, 9.500001907348633
3121, 9.500001907348633
3122, 9.500001907348633
3123, 9.500001907348633
3124, 9.500001907348633
3125, 9.500001907348633
3126, 9.500001907348633
3127, 9.500001907348633
3128, 9.500001907348633
3129, 9.500001907348633
3130, 9.500001907348633
3131, 9.500001907348633
3132, 9.500001907348633
3133, 9.500001907348633
3134, 9.500001907348633
3135, 9.500001907348633
3136, 9.500001907348633
3137, 9.500001907348633
3138, 9.500001907348633
3139, 9.500001907348633
3140, 9.500001907348633
3141, 9.500001907348633
3142, 9.500001907348633
3143, 9.500001907348633
3144, 9.500001907348633
3145, 9.500001907348633
3146, 9.500001907348633
3147, 9.500001907348633
3148, 9.500001907348633
3149, 9.500001907348633
3150, 9.500001907348633
3151, 9.500001907348633
3152, 9.500001907348633
3153, 9.500001907348633
3154, 9.500001907348633
3155, 9.500001907348633
3156, 9.500001907348633
3157, 9.500001907348633
3158, 9.500001907348633
3159, 9.500001907348633
3160, 9.500001907348633
3161, 9.500001907348633
3162, 9.500001907348633
3163, 9.500001907348633
3164, 9.500001907348633
3165, 9.500001907348633
3166, 9.500001907348633
3167, 9.500001907348633
3168, 9.500001907348633
3169, 9.500001907348633
3170, 9.500001907348633
3171, 9.500001907348633
3172, 9.500001907348633
3173, 9.500001907348633
3174, 7.833330154418945
3175, 7.833330154418945
3176, 7.833330154418945
3177, 7.833330154418945
3178, 7.833330154418945
3179, 7.833330154418945
3180, 7.833330154418945
3181, 7.833330154418945
3182, 7.833330154418945
3183, 7.833330154418945
3184, 7.833330154418945
3185, 7.833330154418945
3186, 7.833330154418945
3187, 7.833330154418945
3188, 7.833330154418945
3189, 7.833330154418945
3190, 7.833330154418945
3191, 7.833330154418945
3192, 7.833330154418945
3193, 7.333330154418945
3194, 7.333330154418945
3195, 7.333330154418945
3196, 7.333330154418945
3197, 7.333330154418945
3198, 7.333330154418945
3199, 7.333330154418945
3200, 7.333330154418945
3201, 7.333330154418945
3202, 7.333330154418945
3203, 7.333330154418945
3204, 7.333330154418945
3205, 7.333330154418945
3206, 7.333330154418945
3207, 7.333330154418945
3208, 7.333330154418945
3209, 7.333330154418945
3210, 7.333330154418945
3211, 7.333330154418945
3212, 7.333330154418945
3213, 7.333330154418945
3214, 7.333330154418945
3215, 7.333330154418945
3216, 7.333330154418945
3217, 7.333330154418945
3218, 7.333330154418945
3219, 7.333330154418945
3220, 7.333330154418945
3221, 7.333330154418945
3222, 7.333330154418945
3223, 7.333330154418945
3224, 7.333330154418945
3225, 7.333330154418945
3226, 7.333330154418945
3227, 7.333330154418945
3228, 7.333330154418945
3229, 7.333330154418945
3230, 7.333330154418945
3231, 7.333330154418945
3232, 7.333330154418945
3233, 7.333330154418945
3234, 7.333330154418945
3235, 7.333330154418945
3236, 7.333330154418945
3237, 7.333330154418945
3238, 7.333330154418945
3239, 7.333330154418945
3240, 7.333330154418945
3241, 7.333330154418945
3242, 7.333330154418945
3243, 7.333330154418945
3244, 7.333330154418945
3245, 7.333330154418945
3246, 7.333330154418945
3247, 7.333330154418945
3248, 7.333330154418945
3249, 7.333330154418945
3250, 7.333330154418945
3251, 7.333330154418945
3252, 7.333330154418945
3253, 7.333330154418945
3254, 7.333330154418945
3255, 7.333330154418945
3256, 7.333330154418945
3257, 7.333330154418945
3258, 7.333330154418945
3259, 7.333330154418945
3260, 7.333330154418945
3261, 7.333330154418945
3262, 7.333330154418945
3263, 7.333330154418945
3264, 7.333330154418945
3265, 7.333330154418945
3266, 7.333330154418945
3267, 7.333330154418945
3268, 7.333330154418945
3269, 7.333330154418945
3270, 7.333330154418945
3271, 7.333330154418945
3272, 7.333330154418945
3273, 7.333330154418945
3274, 7.333330154418945
3275, 7.333330154418945
3276, 7.333330154418945
3277, 7.333330154418945
3278, 7.333330154418945
3279, 7.333330154418945
3280, 7.333330154418945
3281, 7.333330154418945
3282, 7.333330154418945
3283, 7.333330154418945
3284, 7.333330154418945
3285, 7.333330154418945
3286, 7.333330154418945
3287, 7.333330154418945
3288, 7.333330154418945
3289, 7.333330154418945
3290, 7.333330154418945
3291, 7.333330154418945
3292, 5.0
3293, 5.0
3294, 5.0
3295, 5.0
3296, 5.0
3297, 5.0
3298, 5.0
3299, 5.0
3300, 5.0
3301, 3.166666030883789
3302, 3.166666030883789
3303, 3.166666030883789
3304, 3.166666030883789
3305, 3.166666030883789
3306, 3.166666030883789
3307, 3.166666030883789
3308, 3.166666030883789
3309, 3.166666030883789
3310, 3.166666030883789
3311, 3.166666030883789
3312, 3.166666030883789
3313, 3.166666030883789
3314, 3.166666030883789
3315, 3.166666030883789
3316, 3.166666030883789
3317, 3.166666030883789
3318, 3.166666030883789
3319, 3.166666030883789
3320, 3.166666030883789
3321, 3.166666030883789
3322, 3.166666030883789
3323, 3.166666030883789
3324, 3.166666030883789
3325, 3.166666030883789
3326, 3.166666030883789
3327, 3.166666030883789
3328, 3.166666030883789
3329, 3.166666030883789
3330, 3.166666030883789
3331, 3.166666030883789
3332, 3.166666030883789
3333, 3.166666030883789
3334, 3.166666030883789
3335, 3.166666030883789
3336, 3.166666030883789
3337, 3.166666030883789
3338, 3.166666030883789
3339, 3.166666030883789
3340, 3.166666030883789
3341, 3.166666030883789
3342, 3.166666030883789
3343, 3.166666030883789
3344, 3.166666030883789
3345, 3.166666030883789
3346, 3.166666030883789
3347, 3.166666030883789
3348, 3.166666030883789
3349, 3.166666030883789
3350, 3.166666030883789
3351, 3.166666030883789
3352, 3.166666030883789
3353, 3.166666030883789
3354, 3.166666030883789
3355, 3.166666030883789
3356, 3.166666030883789
3357, 3.166666030883789
3358, 3.166666030883789
3359, 3.166666030883789
3360, 3.166666030883789
3361, 3.166666030883789
3362, 3.166666030883789
3363, 3.166666030883789
3364, 3.166666030883789
3365, 3.166666030883789
3366, 3.166666030883789
3367, 3.166666030883789
3368, 3.166666030883789
3369, 3.166666030883789
3370, 3.166666030883789
3371, 3.166666030883789
3372, 3.166666030883789
3373, 3.166666030883789
3374, 3.166666030883789
3375, 3.166666030883789
3376, 3.166666030883789
3377, 3.166666030883789
3378, 3.166666030883789
3379, 3.166666030883789
3380, 3.166666030883789
3381, 3.166666030883789
3382, 3.166666030883789
3383, 3.166666030883789
3384, 3.166666030883789
3385, 0.0
3386, 0.0
3387, 0.0
3388, 0.0
3389, 0.0
3390, 0.0
3391, 0.0
3392, 0.0
3393, 0.0
3394, 0.0
3395, 0.0
3396, 0.0
3397, 0.0
3398, 0.0
3399, 0.0
3400, 8.0
3401, 8.0
3402, 8.0
3403, 8.0
3404, 8.0
3405, 8.0
3406, 8.0
3407, 8.0
3408, 8.0
3409, 8.0
3410, 8.0
3411, 8.0
3412, 8.0
3413, 8.0
3414, 8.0
3415, 8.0
3416, 8.0
3417, 8.0
3418, 8.0
3419, 8.0
3420, 8.0
3421, 8.0
3422, 8.0
3423, 8.0
3424, 8.0
3425, 8.0
3426, 8.0
3427, 8.0
3428, 8.0
3429, 8.0
3430, 8.0
3431, 8.0
3432, 8.0
3433, 8.0
3434, 8.0
3435, 8.0
3436, 8.0
3437, 8.0
3438, 8.0
3439, 8.0
3440, 8.0
3441, 8.0
3442, 8.0
3443, 8.0
3444, 8.0
3445, 8.0
3446, 8.0
3447, 8.0
3448, 8.0
3449, 8.0
3450, 8.0
3451, 8.0
3452, 8.0
3453, 8.0
3454, 8.0
3455, 8.0
3456, 8.0
3457, 8.0
3458, 8.0
3459, 8.0
3460, 8.0
3461, 8.0
3462, 8.0
3463, 8.0
3464, 8.0
3465, 8.0
3466, 8.0
3467, 8.0
3468, 8.0
3469, 8.0
3470, 8.0
3471, 8.0
3472, 8.0
3473, 8.0
3474, 8.0
3475, 8.0
3476, 8.0
3477, 8.0
3478, 8.0
3479, 8.0
3480, 8.0
3481, 8.0
3482, 8.0
3483, 8.0
3484, 8.0
3485, 8.0
3486, 8.0
3487, 8.0
3488, 8.0
3489, 8.0
3490, 8.0
3491, 8.0
3492, 8.0
3493, 8.0
3494, 8.0
3495, 8.0
3496, 8.0
3497, 8.0
3498, 8.0
3499, 8.0
3500, 8.0
3501, 8.0
3502, 8.0
3503, 8.0
3504, 8.0
3505, 8.0
3506, 8.0
3507, 8.0
3508, 8.0
3509, 8.0
3510, 8.0
3511, 8.0
3512, 8.0
3513, 8.0
3514, 8.0
3515, 8.0
3516, 8.0
3517, 8.0
3518, 8.0
3519, 8.0
3520, 8.0
3521, 8.0
3522, 8.0
3523, 8.0
3524, 8.0
3525, 8.0
3526, 8.0
3527, 8.0
3528, 8.0
3529, 8.0
3530, 8.0
3531, 8.0
3532, 8.0
3533, 8.0
3534, 8.0
3535, 8.0
3536, 8.0
3537, 8.0
3538, 8.0
3539, 8.0
3540, 8.0
3541, 8.0
3542, 8.0
3543, 8.0
3544, 8.0
3545, 8.0
3546, 8.0
3547, 8.0
3548, 8.0
3549, 8.0
3550, 8.0
3551, 8.0
3552, 9.500001907348633
3553, 9.500001907348633
3554, 9.500001907348633
3555, 9.500001907348633
3556, 9.500001907348633
3557, 9.500001907348633
3558, 9.500001907348633
3559, 9.500001907348633
3560, 9.500001907348633
3561, 9.500001907348633
3562, 9.500001907348633
3563, 9.500001907348633
3564, 9.333333969116211
3565, 9.333333969116211
3566, 9.333333969116211
3567, 9.333333969116211
3568, 9.333333969116211
3569, 9.333333969116211
3570, 9.333333969116211
3571, 9.333333969116211
3572, 9.333333969116211
3573, 9.333333969116211
3574, 9.333333969116211
3575, 9.333333969116211
3576, 9.333333969116211
3577, 9.333333969116211
3578, 14.333333969116211
3579, 14.333333969116211
3580, 14.333333969116211
3581, 14.333333969116211
3582, 15.833333969116211
3583, 15.833333969116211
3584, 15.833333969116211
3585, 15.833333969116211
3586, 15.833333969116211
3587, 15.833333969116211
3588, 15.833333969116211
3589, 15.833333969116211
3590, 15.833333969116211
3591, 15.833333969116211
3592, 15.833333969116211
3593, 15.833333969116211
3594, 15.833333969116211
3595, 15.833333969116211
3596, 15.833333969116211
3597, 15.833333969116211
3598, 15.833333969116211
3599, 15.833333969116211

